CompVPD: Iteratively Identifying Vulnerability Patches Based on Human Validation Results with a Precise Context

Applying security patches in open source software timely is critical for ensuring the security of downstream applications. However, it is challenging to apply these patches promptly because notifications of patches are often incomplete and delayed. To address this issue, existing approaches employ deep-learning (DL) models to identify additional vulnerability patches by determining whether a code commit addresses a vulnerability. Nonetheless, these approaches suffer from low accuracy due to the imprecise context provided for the patches. To provide precise context for patches, we propose a multi-granularity slicing algorithm and an adaptive-expanding algorithm to accurately identify code related to the patches. Additionally, the precise context enables to design an iterative identification framework, CompVPD, which utilizes the human validation results, and substantially improve the effectiveness. We empirically compare CompVPD with four state-of-the-art/practice (SOTA) approaches in identifying vulnerability patches. The results demonstrate that CompVPD improves the F1 score by 20% compared to the best scores of the SOTA approaches. Additionally, CompVPD contributes to security practice by helping identify 20 vulnerability patches and 18 fixes for high-risk bugs from 2,500 recent code commits in five highly popular open-source projects.

==> analyzer/pos_cases.jsonl <==
{"commit_id": "084b4", "repo_url": "https://github.com/spring-projects/spring-webflow", "commit_message": "check default binding expressions", "num_changed_files": 1, "num_changed_java_files": 1, "tag": -1, "source_files": [{"after": {"file_path": "spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java", "source_code": "package org.springframework.webflow.mvc.view;\n\nimport java.io.IOException;\nimport java.io.Serializable;\nimport java.lang.reflect.Array;\nimport java.util.ArrayList;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Map;\nimport java.util.Set;\nimport javax.lang.model.SourceVersion;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.beans.BeanWrapperImpl;\nimport org.springframework.beans.PropertyAccessorUtils;\nimport org.springframework.binding.convert.ConversionExecutor;\nimport org.springframework.binding.convert.ConversionService;\nimport org.springframework.binding.expression.EvaluationException;\nimport org.springframework.binding.expression.Expression;\nimport org.springframework.binding.expression.ExpressionParser;\nimport org.springframework.binding.expression.ParserContext;\nimport org.springframework.binding.expression.beanwrapper.BeanWrapperExpressionParser;\nimport org.springframework.binding.expression.support.FluentParserContext;\nimport org.springframework.binding.expression.support.StaticExpression;\nimport org.springframework.binding.mapping.MappingResult;\nimport org.springframework.binding.mapping.MappingResults;\nimport org.springframework.binding.mapping.MappingResultsCriteria;\nimport org.springframework.binding.mapping.impl.DefaultMapper;\nimport org.springframework.binding.mapping.impl.DefaultMapping;\nimport org.springframework.binding.message.MessageBuilder;\nimport org.springframework.binding.message.MessageResolver;\nimport org.springframework.core.style.ToStringCreator;\nimport org.springframework.util.Assert;\nimport org.springframework.validation.BindingResult;\nimport org.springframework.validation.MessageCodesResolver;\nimport org.springframework.validation.Validator;\nimport org.springframework.web.util.WebUtils;\nimport org.springframework.webflow.core.collection.AttributeMap;\nimport org.springframework.webflow.core.collection.ParameterMap;\nimport org.springframework.webflow.definition.TransitionDefinition;\nimport org.springframework.webflow.engine.builder.BinderConfiguration;\nimport org.springframework.webflow.engine.builder.BinderConfiguration.Binding;\nimport org.springframework.webflow.execution.Event;\nimport org.springframework.webflow.execution.FlowExecutionKey;\nimport org.springframework.webflow.execution.RequestContext;\nimport org.springframework.webflow.execution.View;\nimport org.springframework.webflow.validation.BeanValidationHintResolver;\nimport org.springframework.webflow.validation.ValidationHelper;\nimport org.springframework.webflow.validation.ValidationHintResolver;\n\npublic abstract class AbstractMvcView implements View {\n\n    private static final Log logger = LogFactory.getLog(AbstractMvcView.class);\n\n    private static final MappingResultsCriteria PROPERTY_NOT_FOUND_ERROR = new PropertyNotFoundError();\n\n    private static final MappingResultsCriteria MAPPING_ERROR = new MappingError();\n\n    private org.springframework.web.servlet.View view;\n\n    private RequestContext requestContext;\n\n    private ExpressionParser expressionParser;\n\n    private final ExpressionParser emptyValueExpressionParser = new BeanWrapperExpressionParser();\n\n    private ConversionService conversionService;\n\n    private Validator validator;\n\n    private String fieldMarkerPrefix = \"_\";\n\n    private String eventIdParameterName = \"_eventId\";\n\n    private String eventId;\n\n    private MappingResults mappingResults;\n\n    private BinderConfiguration binderConfiguration;\n\n    private MessageCodesResolver messageCodesResolver;\n\n    private boolean userEventProcessed;\n\n    private ValidationHintResolver validationHintResolver = new BeanValidationHintResolver();\n\n    public AbstractMvcView(org.springframework.web.servlet.View view, RequestContext requestContext) {\n        this.view = view;\n        this.requestContext = requestContext;\n    }\n\n    public void setExpressionParser(ExpressionParser expressionParser) {\n        this.expressionParser = expressionParser;\n    }\n\n    public void setConversionService(ConversionService conversionService) {\n        this.conversionService = conversionService;\n    }\n\n    public void setValidator(Validator validator) {\n        this.validator = validator;\n    }\n\n    public void setValidationHintResolver(ValidationHintResolver validationHintResolver) {\n        if (validationHintResolver != null) {\n            this.validationHintResolver = validationHintResolver;\n        }\n    }\n\n    public void setBinderConfiguration(BinderConfiguration binderConfiguration) {\n        this.binderConfiguration = binderConfiguration;\n    }\n\n    public void setMessageCodesResolver(MessageCodesResolver messageCodesResolver) {\n        this.messageCodesResolver = messageCodesResolver;\n    }\n\n    public void setFieldMarkerPrefix(String fieldMarkerPrefix) {\n        this.fieldMarkerPrefix = fieldMarkerPrefix;\n    }\n\n    public void setEventIdParameterName(String eventIdParameterName) {\n        this.eventIdParameterName = eventIdParameterName;\n    }\n\n    public void render() throws IOException {\n        Map<String, Object> model = new HashMap<String, Object>();\n        model.putAll(flowScopes());\n        exposeBindingModel(model);\n        model.put(\"flowRequestContext\", requestContext);\n        FlowExecutionKey key = requestContext.getFlowExecutionContext().getKey();\n        if (key != null) {\n            model.put(\"flowExecutionKey\", requestContext.getFlowExecutionContext().getKey().toString());\n            model.put(\"flowExecutionUrl\", requestContext.getFlowExecutionUrl());\n        }\n        model.put(\"currentUser\", requestContext.getExternalContext().getCurrentUser());\n        try {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Rendering MVC [\" + view + \"] with model map [\" + model + \"]\");\n            }\n            doRender(model);\n        } catch (IOException e) {\n            throw e;\n        } catch (Exception e) {\n            IllegalStateException ise = new IllegalStateException(\"Exception occurred rendering view \" + view);\n            ise.initCause(e);\n            throw ise;\n        }\n    }\n\n    public boolean userEventQueued() {\n        return !userEventProcessed && getEventId() != null;\n    }\n\n    public void processUserEvent() {\n        String eventId = getEventId();\n        if (eventId == null) {\n            return;\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Processing user event '\" + eventId + \"'\");\n        }\n        Object model = getModelObject();\n        if (model != null) {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Resolved model \" + model);\n            }\n            TransitionDefinition transition = requestContext.getMatchingTransition(eventId);\n            if (shouldBind(model, transition)) {\n                mappingResults = bind(model);\n                if (hasErrors(mappingResults)) {\n                    if (logger.isDebugEnabled()) {\n                        logger.debug(\"Model binding resulted in errors; adding error messages to context\");\n                    }\n                    addErrorMessages(mappingResults);\n                }\n                if (shouldValidate(model, transition)) {\n                    validate(model, transition);\n                }\n            }\n        } else {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"No model to bind to; done processing user event\");\n            }\n        }\n        userEventProcessed = true;\n    }\n\n    public Serializable getUserEventState() {\n        return new ViewActionStateHolder(eventId, userEventProcessed, mappingResults);\n    }\n\n    public boolean hasFlowEvent() {\n        return userEventProcessed && !requestContext.getMessageContext().hasErrorMessages();\n    }\n\n    public Event getFlowEvent() {\n        if (!hasFlowEvent()) {\n            return null;\n        }\n        return new Event(this, getEventId(), requestContext.getRequestParameters().asAttributeMap());\n    }\n\n    public void saveState() {\n    }\n\n    public String toString() {\n        return new ToStringCreator(this).append(\"view\", view).toString();\n    }\n\n    protected RequestContext getRequestContext() {\n        return requestContext;\n    }\n\n    protected org.springframework.web.servlet.View getView() {\n        return view;\n    }\n\n    protected ConversionService getConversionService() {\n        return conversionService;\n    }\n\n    protected abstract void doRender(Map<String, ?> model) throws Exception;\n\n    protected String getEventId() {\n        if (eventId == null) {\n            eventId = determineEventId(requestContext);\n        }\n        return this.eventId;\n    }\n\n    protected boolean shouldBind(Object model, TransitionDefinition transition) {\n        if (transition == null) {\n            return true;\n        }\n        return transition.getAttributes().getBoolean(\"bind\", true);\n    }\n\n    protected MappingResults getMappingResults() {\n        return mappingResults;\n    }\n\n    protected BinderConfiguration getBinderConfiguration() {\n        return binderConfiguration;\n    }\n\n    protected ExpressionParser getExpressionParser() {\n        return expressionParser;\n    }\n\n    protected String getFieldMarkerPrefix() {\n        return fieldMarkerPrefix;\n    }\n\n    protected String determineEventId(RequestContext context) {\n        return WebUtils.findParameterValue(context.getRequestParameters().asMap(), eventIdParameterName);\n    }\n\n    protected MappingResults bind(Object model) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Binding to model\");\n        }\n        DefaultMapper mapper = new DefaultMapper();\n        ParameterMap requestParameters = requestContext.getRequestParameters();\n        if (binderConfiguration != null) {\n            addModelBindings(mapper, requestParameters.asMap().keySet(), model);\n        } else {\n            addDefaultMappings(mapper, requestParameters.asMap().keySet(), model);\n        }\n        return mapper.map(requestParameters, model);\n    }\n\n    protected void addModelBindings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (Binding binding : binderConfiguration.getBindings()) {\n            String parameterName = binding.getProperty();\n            if (parameterNames.contains(parameterName)) {\n                addMapping(mapper, binding, model);\n            } else {\n                if (fieldMarkerPrefix != null && parameterNames.contains(fieldMarkerPrefix + parameterName)) {\n                    addEmptyValueMapping(mapper, parameterName, model);\n                }\n            }\n        }\n    }\n\n    protected void addMapping(DefaultMapper mapper, Binding binding, Object model) {\n        Expression source = new RequestParameterExpression(binding.getProperty());\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(binding.getProperty(), parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        mapping.setRequired(binding.getRequired());\n        if (binding.getConverter() != null) {\n            Assert.notNull(conversionService, \"A ConversionService must be configured to use resolve custom converters to use during binding\");\n            ConversionExecutor conversionExecutor = conversionService.getConversionExecutor(binding.getConverter(), String.class, target.getValueType(model));\n            mapping.setTypeConverter(conversionExecutor);\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding mapping for parameter '\" + binding.getProperty() + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    protected void addDefaultMappings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (String parameterName : parameterNames) {\n            if (fieldMarkerPrefix != null && parameterName.startsWith(fieldMarkerPrefix)) {\n                String field = parameterName.substring(fieldMarkerPrefix.length());\n                if (!parameterNames.contains(field)) {\n                    addEmptyValueMapping(mapper, field, model);\n                }\n            } else {\n                addDefaultMapping(mapper, parameterName, model);\n            }\n        }\n    }\n\n    protected void addEmptyValueMapping(DefaultMapper mapper, String field, Object model) {\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = emptyValueExpressionParser.parseExpression(field, parserContext);\n        try {\n            Class<?> propertyType = target.getValueType(model);\n            Expression source = new StaticExpression(getEmptyValue(propertyType));\n            DefaultMapping mapping = new DefaultMapping(source, target);\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Adding empty value mapping for parameter '\" + field + \"'\");\n            }\n            mapper.addMapping(mapping);\n        } catch (EvaluationException e) {\n        }\n    }\n\n    protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n        Expression source = new RequestParameterExpression(parameter);\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        if (expressionParser instanceof BeanWrapperExpressionParser || checkModelProperty(parameter, model)) {\n            Expression target = expressionParser.parseExpression(parameter, parserContext);\n            DefaultMapping mapping = new DefaultMapping(source, target);\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n            }\n            mapper.addMapping(mapping);\n        }\n    }\n\n    private boolean checkModelProperty(String expression, Object model) {\n        List<String> propertyNames = new ArrayList<String>();\n        while (true) {\n            int index = PropertyAccessorUtils.getFirstNestedPropertySeparatorIndex(expression);\n            String nestedProperty = index != -1 ? expression.substring(0, index) : expression;\n            nestedProperty = PropertyAccessorUtils.getPropertyName(nestedProperty);\n            propertyNames.add(nestedProperty);\n            if (index == -1) {\n                break;\n            }\n            if (expression.length() == index + 1) {\n                return false;\n            }\n            expression = expression.substring(index + 1);\n        }\n        BeanWrapperImpl beanWrapper = new BeanWrapperImpl(model);\n        if (!beanWrapper.isReadableProperty(propertyNames.get(0))) {\n            return false;\n        }\n        for (int i = 0; i < propertyNames.size(); i++) {\n            if (!SourceVersion.isName(propertyNames.get(i))) {\n                return false;\n            }\n        }\n        return true;\n    }\n\n    void restoreState(ViewActionStateHolder stateHolder) {\n        eventId = stateHolder.getEventId();\n        userEventProcessed = stateHolder.getUserEventProcessed();\n        mappingResults = stateHolder.getMappingResults();\n    }\n\n    protected boolean shouldValidate(Object model, TransitionDefinition transition) {\n        Boolean validateAttribute = getValidateAttribute(transition);\n        if (validateAttribute != null) {\n            return validateAttribute;\n        } else {\n            AttributeMap<Object> flowExecutionAttributes = requestContext.getFlowExecutionContext().getAttributes();\n            Boolean validateOnBindingErrors = flowExecutionAttributes.getBoolean(\"validateOnBindingErrors\");\n            if (validateOnBindingErrors != null) {\n                if (!validateOnBindingErrors && mappingResults.hasErrorResults()) {\n                    return false;\n                }\n            }\n            return true;\n        }\n    }\n\n    private Map<String, Object> flowScopes() {\n        if (requestContext.getCurrentState().isViewState()) {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getViewScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        } else {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        }\n    }\n\n    private void exposeBindingModel(Map<String, Object> model) {\n        Object modelObject = getModelObject();\n        if (modelObject != null) {\n            BindingModel bindingModel = new BindingModel(getModelExpression().getExpressionString(), modelObject, expressionParser, conversionService, requestContext.getMessageContext());\n            bindingModel.setBinderConfiguration(binderConfiguration);\n            bindingModel.setMappingResults(mappingResults);\n            model.put(BindingResult.MODEL_KEY_PREFIX + getModelExpression().getExpressionString(), bindingModel);\n        }\n    }\n\n    private Object getModelObject() {\n        Expression model = getModelExpression();\n        if (model != null) {\n            try {\n                return model.getValue(requestContext);\n            } catch (EvaluationException e) {\n                return null;\n            }\n        } else {\n            return null;\n        }\n    }\n\n    private Expression getModelExpression() {\n        return (Expression) requestContext.getCurrentState().getAttributes().get(\"model\");\n    }\n\n    private Object getEmptyValue(Class<?> fieldType) {\n        if (fieldType != null && boolean.class.equals(fieldType) || Boolean.class.equals(fieldType)) {\n            return false;\n        } else if (fieldType != null && fieldType.isArray()) {\n            return Array.newInstance(fieldType.getComponentType(), 0);\n        } else {\n            return null;\n        }\n    }\n\n    private boolean hasErrors(MappingResults results) {\n        return results.hasErrorResults() && !onlyPropertyNotFoundErrorsPresent(results);\n    }\n\n    private boolean onlyPropertyNotFoundErrorsPresent(MappingResults results) {\n        return results.getResults(PROPERTY_NOT_FOUND_ERROR).size() == mappingResults.getErrorResults().size();\n    }\n\n    private void addErrorMessages(MappingResults results) {\n        List<MappingResult> errors = results.getResults(MAPPING_ERROR);\n        for (MappingResult error : errors) {\n            requestContext.getMessageContext().addMessage(createMessageResolver(error));\n        }\n    }\n\n    protected MessageResolver createMessageResolver(MappingResult error) {\n        String model = getModelExpression().getExpressionString();\n        String field = error.getMapping().getTargetExpression().getExpressionString();\n        Class<?> fieldType = error.getMapping().getTargetExpression().getValueType(getModelObject());\n        String[] messageCodes = messageCodesResolver.resolveMessageCodes(error.getCode(), model, field, fieldType);\n        return new MessageBuilder().error().source(field).codes(messageCodes).resolvableArg(field).defaultText(error.getCode() + \" on \" + field).build();\n    }\n\n    private Boolean getValidateAttribute(TransitionDefinition transition) {\n        if (transition != null) {\n            return transition.getAttributes().getBoolean(\"validate\");\n        } else {\n            return null;\n        }\n    }\n\n    private void validate(Object model, TransitionDefinition transition) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Validating model\");\n        }\n        ValidationHelper helper = new ValidationHelper(model, requestContext, eventId, getModelExpression().getExpressionString(), expressionParser, messageCodesResolver, mappingResults, validationHintResolver);\n        helper.setValidator(this.validator);\n        helper.validate();\n    }\n\n    private static class PropertyNotFoundError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && \"propertyNotFound\".equals(result.getCode());\n        }\n    }\n\n    private static class MappingError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && !PROPERTY_NOT_FOUND_ERROR.test(result);\n        }\n    }\n\n    private static class RequestParameterExpression implements Expression {\n\n        private String parameterName;\n\n        public RequestParameterExpression(String parameterName) {\n            this.parameterName = parameterName;\n        }\n\n        public String getExpressionString() {\n            return parameterName;\n        }\n\n        public Object getValue(Object context) throws EvaluationException {\n            ParameterMap parameters = (ParameterMap) context;\n            return parameters.asMap().get(parameterName);\n        }\n\n        public Class<?> getValueType(Object context) {\n            return String.class;\n        }\n\n        public void setValue(Object context, Object value) throws EvaluationException {\n            throw new UnsupportedOperationException(\"Setting request parameters is not allowed\");\n        }\n\n        public String toString() {\n            return \"parameter:'\" + parameterName + \"'\";\n        }\n    }\n}\n"}, "before": {"file_path": "spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java", "source_code": "package org.springframework.webflow.mvc.view;\n\nimport java.io.IOException;\nimport java.io.Serializable;\nimport java.lang.reflect.Array;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Map;\nimport java.util.Set;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.binding.convert.ConversionExecutor;\nimport org.springframework.binding.convert.ConversionService;\nimport org.springframework.binding.expression.EvaluationException;\nimport org.springframework.binding.expression.Expression;\nimport org.springframework.binding.expression.ExpressionParser;\nimport org.springframework.binding.expression.ParserContext;\nimport org.springframework.binding.expression.beanwrapper.BeanWrapperExpressionParser;\nimport org.springframework.binding.expression.support.FluentParserContext;\nimport org.springframework.binding.expression.support.StaticExpression;\nimport org.springframework.binding.mapping.MappingResult;\nimport org.springframework.binding.mapping.MappingResults;\nimport org.springframework.binding.mapping.MappingResultsCriteria;\nimport org.springframework.binding.mapping.impl.DefaultMapper;\nimport org.springframework.binding.mapping.impl.DefaultMapping;\nimport org.springframework.binding.message.MessageBuilder;\nimport org.springframework.binding.message.MessageResolver;\nimport org.springframework.core.style.ToStringCreator;\nimport org.springframework.util.Assert;\nimport org.springframework.validation.BindingResult;\nimport org.springframework.validation.MessageCodesResolver;\nimport org.springframework.validation.Validator;\nimport org.springframework.web.util.WebUtils;\nimport org.springframework.webflow.core.collection.AttributeMap;\nimport org.springframework.webflow.core.collection.ParameterMap;\nimport org.springframework.webflow.definition.TransitionDefinition;\nimport org.springframework.webflow.engine.builder.BinderConfiguration;\nimport org.springframework.webflow.engine.builder.BinderConfiguration.Binding;\nimport org.springframework.webflow.execution.Event;\nimport org.springframework.webflow.execution.FlowExecutionKey;\nimport org.springframework.webflow.execution.RequestContext;\nimport org.springframework.webflow.execution.View;\nimport org.springframework.webflow.validation.BeanValidationHintResolver;\nimport org.springframework.webflow.validation.ValidationHelper;\nimport org.springframework.webflow.validation.ValidationHintResolver;\n\npublic abstract class AbstractMvcView implements View {\n\n    private static final Log logger = LogFactory.getLog(AbstractMvcView.class);\n\n    private static final MappingResultsCriteria PROPERTY_NOT_FOUND_ERROR = new PropertyNotFoundError();\n\n    private static final MappingResultsCriteria MAPPING_ERROR = new MappingError();\n\n    private org.springframework.web.servlet.View view;\n\n    private RequestContext requestContext;\n\n    private ExpressionParser expressionParser;\n\n    private final ExpressionParser emptyValueExpressionParser = new BeanWrapperExpressionParser();\n\n    private ConversionService conversionService;\n\n    private Validator validator;\n\n    private String fieldMarkerPrefix = \"_\";\n\n    private String eventIdParameterName = \"_eventId\";\n\n    private String eventId;\n\n    private MappingResults mappingResults;\n\n    private BinderConfiguration binderConfiguration;\n\n    private MessageCodesResolver messageCodesResolver;\n\n    private boolean userEventProcessed;\n\n    private ValidationHintResolver validationHintResolver = new BeanValidationHintResolver();\n\n    public AbstractMvcView(org.springframework.web.servlet.View view, RequestContext requestContext) {\n        this.view = view;\n        this.requestContext = requestContext;\n    }\n\n    public void setExpressionParser(ExpressionParser expressionParser) {\n        this.expressionParser = expressionParser;\n    }\n\n    public void setConversionService(ConversionService conversionService) {\n        this.conversionService = conversionService;\n    }\n\n    public void setValidator(Validator validator) {\n        this.validator = validator;\n    }\n\n    public void setValidationHintResolver(ValidationHintResolver validationHintResolver) {\n        if (validationHintResolver != null) {\n            this.validationHintResolver = validationHintResolver;\n        }\n    }\n\n    public void setBinderConfiguration(BinderConfiguration binderConfiguration) {\n        this.binderConfiguration = binderConfiguration;\n    }\n\n    public void setMessageCodesResolver(MessageCodesResolver messageCodesResolver) {\n        this.messageCodesResolver = messageCodesResolver;\n    }\n\n    public void setFieldMarkerPrefix(String fieldMarkerPrefix) {\n        this.fieldMarkerPrefix = fieldMarkerPrefix;\n    }\n\n    public void setEventIdParameterName(String eventIdParameterName) {\n        this.eventIdParameterName = eventIdParameterName;\n    }\n\n    public void render() throws IOException {\n        Map<String, Object> model = new HashMap<String, Object>();\n        model.putAll(flowScopes());\n        exposeBindingModel(model);\n        model.put(\"flowRequestContext\", requestContext);\n        FlowExecutionKey key = requestContext.getFlowExecutionContext().getKey();\n        if (key != null) {\n            model.put(\"flowExecutionKey\", requestContext.getFlowExecutionContext().getKey().toString());\n            model.put(\"flowExecutionUrl\", requestContext.getFlowExecutionUrl());\n        }\n        model.put(\"currentUser\", requestContext.getExternalContext().getCurrentUser());\n        try {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Rendering MVC [\" + view + \"] with model map [\" + model + \"]\");\n            }\n            doRender(model);\n        } catch (IOException e) {\n            throw e;\n        } catch (Exception e) {\n            IllegalStateException ise = new IllegalStateException(\"Exception occurred rendering view \" + view);\n            ise.initCause(e);\n            throw ise;\n        }\n    }\n\n    public boolean userEventQueued() {\n        return !userEventProcessed && getEventId() != null;\n    }\n\n    public void processUserEvent() {\n        String eventId = getEventId();\n        if (eventId == null) {\n            return;\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Processing user event '\" + eventId + \"'\");\n        }\n        Object model = getModelObject();\n        if (model != null) {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Resolved model \" + model);\n            }\n            TransitionDefinition transition = requestContext.getMatchingTransition(eventId);\n            if (shouldBind(model, transition)) {\n                mappingResults = bind(model);\n                if (hasErrors(mappingResults)) {\n                    if (logger.isDebugEnabled()) {\n                        logger.debug(\"Model binding resulted in errors; adding error messages to context\");\n                    }\n                    addErrorMessages(mappingResults);\n                }\n                if (shouldValidate(model, transition)) {\n                    validate(model, transition);\n                }\n            }\n        } else {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"No model to bind to; done processing user event\");\n            }\n        }\n        userEventProcessed = true;\n    }\n\n    public Serializable getUserEventState() {\n        return new ViewActionStateHolder(eventId, userEventProcessed, mappingResults);\n    }\n\n    public boolean hasFlowEvent() {\n        return userEventProcessed && !requestContext.getMessageContext().hasErrorMessages();\n    }\n\n    public Event getFlowEvent() {\n        if (!hasFlowEvent()) {\n            return null;\n        }\n        return new Event(this, getEventId(), requestContext.getRequestParameters().asAttributeMap());\n    }\n\n    public void saveState() {\n    }\n\n    public String toString() {\n        return new ToStringCreator(this).append(\"view\", view).toString();\n    }\n\n    protected RequestContext getRequestContext() {\n        return requestContext;\n    }\n\n    protected org.springframework.web.servlet.View getView() {\n        return view;\n    }\n\n    protected ConversionService getConversionService() {\n        return conversionService;\n    }\n\n    protected abstract void doRender(Map<String, ?> model) throws Exception;\n\n    protected String getEventId() {\n        if (eventId == null) {\n            eventId = determineEventId(requestContext);\n        }\n        return this.eventId;\n    }\n\n    protected boolean shouldBind(Object model, TransitionDefinition transition) {\n        if (transition == null) {\n            return true;\n        }\n        return transition.getAttributes().getBoolean(\"bind\", true);\n    }\n\n    protected MappingResults getMappingResults() {\n        return mappingResults;\n    }\n\n    protected BinderConfiguration getBinderConfiguration() {\n        return binderConfiguration;\n    }\n\n    protected ExpressionParser getExpressionParser() {\n        return expressionParser;\n    }\n\n    protected String getFieldMarkerPrefix() {\n        return fieldMarkerPrefix;\n    }\n\n    protected String determineEventId(RequestContext context) {\n        return WebUtils.findParameterValue(context.getRequestParameters().asMap(), eventIdParameterName);\n    }\n\n    protected MappingResults bind(Object model) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Binding to model\");\n        }\n        DefaultMapper mapper = new DefaultMapper();\n        ParameterMap requestParameters = requestContext.getRequestParameters();\n        if (binderConfiguration != null) {\n            addModelBindings(mapper, requestParameters.asMap().keySet(), model);\n        } else {\n            addDefaultMappings(mapper, requestParameters.asMap().keySet(), model);\n        }\n        return mapper.map(requestParameters, model);\n    }\n\n    protected void addModelBindings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (Binding binding : binderConfiguration.getBindings()) {\n            String parameterName = binding.getProperty();\n            if (parameterNames.contains(parameterName)) {\n                addMapping(mapper, binding, model);\n            } else {\n                if (fieldMarkerPrefix != null && parameterNames.contains(fieldMarkerPrefix + parameterName)) {\n                    addEmptyValueMapping(mapper, parameterName, model);\n                }\n            }\n        }\n    }\n\n    protected void addMapping(DefaultMapper mapper, Binding binding, Object model) {\n        Expression source = new RequestParameterExpression(binding.getProperty());\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(binding.getProperty(), parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        mapping.setRequired(binding.getRequired());\n        if (binding.getConverter() != null) {\n            Assert.notNull(conversionService, \"A ConversionService must be configured to use resolve custom converters to use during binding\");\n            ConversionExecutor conversionExecutor = conversionService.getConversionExecutor(binding.getConverter(), String.class, target.getValueType(model));\n            mapping.setTypeConverter(conversionExecutor);\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding mapping for parameter '\" + binding.getProperty() + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    protected void addDefaultMappings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (String parameterName : parameterNames) {\n            if (fieldMarkerPrefix != null && parameterName.startsWith(fieldMarkerPrefix)) {\n                String field = parameterName.substring(fieldMarkerPrefix.length());\n                if (!parameterNames.contains(field)) {\n                    addEmptyValueMapping(mapper, field, model);\n                }\n            } else {\n                addDefaultMapping(mapper, parameterName, model);\n            }\n        }\n    }\n\n    protected void addEmptyValueMapping(DefaultMapper mapper, String field, Object model) {\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = emptyValueExpressionParser.parseExpression(field, parserContext);\n        try {\n            Class<?> propertyType = target.getValueType(model);\n            Expression source = new StaticExpression(getEmptyValue(propertyType));\n            DefaultMapping mapping = new DefaultMapping(source, target);\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Adding empty value mapping for parameter '\" + field + \"'\");\n            }\n            mapper.addMapping(mapping);\n        } catch (EvaluationException e) {\n        }\n    }\n\n    protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n        Expression source = new RequestParameterExpression(parameter);\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(parameter, parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    void restoreState(ViewActionStateHolder stateHolder) {\n        eventId = stateHolder.getEventId();\n        userEventProcessed = stateHolder.getUserEventProcessed();\n        mappingResults = stateHolder.getMappingResults();\n    }\n\n    protected boolean shouldValidate(Object model, TransitionDefinition transition) {\n        Boolean validateAttribute = getValidateAttribute(transition);\n        if (validateAttribute != null) {\n            return validateAttribute;\n        } else {\n            AttributeMap<Object> flowExecutionAttributes = requestContext.getFlowExecutionContext().getAttributes();\n            Boolean validateOnBindingErrors = flowExecutionAttributes.getBoolean(\"validateOnBindingErrors\");\n            if (validateOnBindingErrors != null) {\n                if (!validateOnBindingErrors && mappingResults.hasErrorResults()) {\n                    return false;\n                }\n            }\n            return true;\n        }\n    }\n\n    private Map<String, Object> flowScopes() {\n        if (requestContext.getCurrentState().isViewState()) {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getViewScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        } else {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        }\n    }\n\n    private void exposeBindingModel(Map<String, Object> model) {\n        Object modelObject = getModelObject();\n        if (modelObject != null) {\n            BindingModel bindingModel = new BindingModel(getModelExpression().getExpressionString(), modelObject, expressionParser, conversionService, requestContext.getMessageContext());\n            bindingModel.setBinderConfiguration(binderConfiguration);\n            bindingModel.setMappingResults(mappingResults);\n            model.put(BindingResult.MODEL_KEY_PREFIX + getModelExpression().getExpressionString(), bindingModel);\n        }\n    }\n\n    private Object getModelObject() {\n        Expression model = getModelExpression();\n        if (model != null) {\n            try {\n                return model.getValue(requestContext);\n            } catch (EvaluationException e) {\n                return null;\n            }\n        } else {\n            return null;\n        }\n    }\n\n    private Expression getModelExpression() {\n        return (Expression) requestContext.getCurrentState().getAttributes().get(\"model\");\n    }\n\n    private Object getEmptyValue(Class<?> fieldType) {\n        if (fieldType != null && boolean.class.equals(fieldType) || Boolean.class.equals(fieldType)) {\n            return false;\n        } else if (fieldType != null && fieldType.isArray()) {\n            return Array.newInstance(fieldType.getComponentType(), 0);\n        } else {\n            return null;\n        }\n    }\n\n    private boolean hasErrors(MappingResults results) {\n        return results.hasErrorResults() && !onlyPropertyNotFoundErrorsPresent(results);\n    }\n\n    private boolean onlyPropertyNotFoundErrorsPresent(MappingResults results) {\n        return results.getResults(PROPERTY_NOT_FOUND_ERROR).size() == mappingResults.getErrorResults().size();\n    }\n\n    private void addErrorMessages(MappingResults results) {\n        List<MappingResult> errors = results.getResults(MAPPING_ERROR);\n        for (MappingResult error : errors) {\n            requestContext.getMessageContext().addMessage(createMessageResolver(error));\n        }\n    }\n\n    protected MessageResolver createMessageResolver(MappingResult error) {\n        String model = getModelExpression().getExpressionString();\n        String field = error.getMapping().getTargetExpression().getExpressionString();\n        Class<?> fieldType = error.getMapping().getTargetExpression().getValueType(getModelObject());\n        String[] messageCodes = messageCodesResolver.resolveMessageCodes(error.getCode(), model, field, fieldType);\n        return new MessageBuilder().error().source(field).codes(messageCodes).resolvableArg(field).defaultText(error.getCode() + \" on \" + field).build();\n    }\n\n    private Boolean getValidateAttribute(TransitionDefinition transition) {\n        if (transition != null) {\n            return transition.getAttributes().getBoolean(\"validate\");\n        } else {\n            return null;\n        }\n    }\n\n    private void validate(Object model, TransitionDefinition transition) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Validating model\");\n        }\n        ValidationHelper helper = new ValidationHelper(model, requestContext, eventId, getModelExpression().getExpressionString(), expressionParser, messageCodesResolver, mappingResults, validationHintResolver);\n        helper.setValidator(this.validator);\n        helper.validate();\n    }\n\n    private static class PropertyNotFoundError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && \"propertyNotFound\".equals(result.getCode());\n        }\n    }\n\n    private static class MappingError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && !PROPERTY_NOT_FOUND_ERROR.test(result);\n        }\n    }\n\n    private static class RequestParameterExpression implements Expression {\n\n        private String parameterName;\n\n        public RequestParameterExpression(String parameterName) {\n            this.parameterName = parameterName;\n        }\n\n        public String getExpressionString() {\n            return parameterName;\n        }\n\n        public Object getValue(Object context) throws EvaluationException {\n            ParameterMap parameters = (ParameterMap) context;\n            return parameters.asMap().get(parameterName);\n        }\n\n        public Class<?> getValueType(Object context) {\n            return String.class;\n        }\n\n        public void setValue(Object context, Object value) throws EvaluationException {\n            throw new UnsupportedOperationException(\"Setting request parameters is not allowed\");\n        }\n\n        public String toString() {\n            return \"parameter:'\" + parameterName + \"'\";\n        }\n    }\n}\n"}}], "diff_hunk": ["--- spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java\n+++ spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java\n@@ -2,12 +2,16 @@\n import java.io.IOException;\n import java.io.Serializable;\n import java.lang.reflect.Array;\n+import java.util.ArrayList;\n import java.util.HashMap;\n import java.util.List;\n import java.util.Map;\n import java.util.Set;\n+import javax.lang.model.SourceVersion;\n import org.apache.commons.logging.Log;\n import org.apache.commons.logging.LogFactory;\n+import org.springframework.beans.BeanWrapperImpl;\n+import org.springframework.beans.PropertyAccessorUtils;\n import org.springframework.binding.convert.ConversionExecutor;\n import org.springframework.binding.convert.ConversionService;\n import org.springframework.binding.expression.EvaluationException;\n@@ -274,12 +278,40 @@\n     protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n         Expression source = new RequestParameterExpression(parameter);\n         ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n-        Expression target = expressionParser.parseExpression(parameter, parserContext);\n-        DefaultMapping mapping = new DefaultMapping(source, target);\n-        if (logger.isDebugEnabled()) {\n-            logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n-        }\n-        mapper.addMapping(mapping);\n+        if (expressionParser instanceof BeanWrapperExpressionParser || checkModelProperty(parameter, model)) {\n+            Expression target = expressionParser.parseExpression(parameter, parserContext);\n+            DefaultMapping mapping = new DefaultMapping(source, target);\n+            if (logger.isDebugEnabled()) {\n+                logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n+            }\n+            mapper.addMapping(mapping);\n+        }\n+    }\n+    private boolean checkModelProperty(String expression, Object model) {\n+        List<String> propertyNames = new ArrayList<String>();\n+        while (true) {\n+            int index = PropertyAccessorUtils.getFirstNestedPropertySeparatorIndex(expression);\n+            String nestedProperty = index != -1 ? expression.substring(0, index) : expression;\n+            nestedProperty = PropertyAccessorUtils.getPropertyName(nestedProperty);\n+            propertyNames.add(nestedProperty);\n+            if (index == -1) {\n+                break;\n+            }\n+            if (expression.length() == index + 1) {\n+                return false;\n+            }\n+            expression = expression.substring(index + 1);\n+        }\n+        BeanWrapperImpl beanWrapper = new BeanWrapperImpl(model);\n+        if (!beanWrapper.isReadableProperty(propertyNames.get(0))) {\n+            return false;\n+        }\n+        for (int i = 0; i < propertyNames.size(); i++) {\n+            if (!SourceVersion.isName(propertyNames.get(i))) {\n+                return false;\n+            }\n+        }\n+        return true;\n     }\n     void restoreState(ViewActionStateHolder stateHolder) {\n         eventId = stateHolder.getEventId();"], "num_changed_lines": 2, "num_java_non_test_files": 1}
{"commit_id": "57f2ccb66946943fbf3b3f2165eac1c8eb6b1523", "repo_url": "https://github.com/spring-projects/spring-webflow", "commit_message": "use fixed parser empty value binding expressions", "num_changed_files": 1, "num_changed_java_files": 1, "tag": -1, "source_files": [{"after": {"file_path": "spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java", "source_code": "package org.springframework.webflow.mvc.view;\n\nimport java.io.IOException;\nimport java.io.Serializable;\nimport java.lang.reflect.Array;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Map;\nimport java.util.Set;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.binding.convert.ConversionExecutor;\nimport org.springframework.binding.convert.ConversionService;\nimport org.springframework.binding.expression.EvaluationException;\nimport org.springframework.binding.expression.Expression;\nimport org.springframework.binding.expression.ExpressionParser;\nimport org.springframework.binding.expression.ParserContext;\nimport org.springframework.binding.expression.beanwrapper.BeanWrapperExpressionParser;\nimport org.springframework.binding.expression.support.FluentParserContext;\nimport org.springframework.binding.expression.support.StaticExpression;\nimport org.springframework.binding.mapping.MappingResult;\nimport org.springframework.binding.mapping.MappingResults;\nimport org.springframework.binding.mapping.MappingResultsCriteria;\nimport org.springframework.binding.mapping.impl.DefaultMapper;\nimport org.springframework.binding.mapping.impl.DefaultMapping;\nimport org.springframework.binding.message.MessageBuilder;\nimport org.springframework.binding.message.MessageResolver;\nimport org.springframework.core.style.ToStringCreator;\nimport org.springframework.util.Assert;\nimport org.springframework.validation.BindingResult;\nimport org.springframework.validation.MessageCodesResolver;\nimport org.springframework.validation.Validator;\nimport org.springframework.web.util.WebUtils;\nimport org.springframework.webflow.core.collection.AttributeMap;\nimport org.springframework.webflow.core.collection.ParameterMap;\nimport org.springframework.webflow.definition.TransitionDefinition;\nimport org.springframework.webflow.engine.builder.BinderConfiguration;\nimport org.springframework.webflow.engine.builder.BinderConfiguration.Binding;\nimport org.springframework.webflow.execution.Event;\nimport org.springframework.webflow.execution.FlowExecutionKey;\nimport org.springframework.webflow.execution.RequestContext;\nimport org.springframework.webflow.execution.View;\nimport org.springframework.webflow.validation.BeanValidationHintResolver;\nimport org.springframework.webflow.validation.ValidationHelper;\nimport org.springframework.webflow.validation.ValidationHintResolver;\n\npublic abstract class AbstractMvcView implements View {\n\n    private static final Log logger = LogFactory.getLog(AbstractMvcView.class);\n\n    private static final MappingResultsCriteria PROPERTY_NOT_FOUND_ERROR = new PropertyNotFoundError();\n\n    private static final MappingResultsCriteria MAPPING_ERROR = new MappingError();\n\n    private org.springframework.web.servlet.View view;\n\n    private RequestContext requestContext;\n\n    private ExpressionParser expressionParser;\n\n    private final ExpressionParser emptyValueExpressionParser = new BeanWrapperExpressionParser();\n\n    private ConversionService conversionService;\n\n    private Validator validator;\n\n    private String fieldMarkerPrefix = \"_\";\n\n    private String eventIdParameterName = \"_eventId\";\n\n    private String eventId;\n\n    private MappingResults mappingResults;\n\n    private BinderConfiguration binderConfiguration;\n\n    private MessageCodesResolver messageCodesResolver;\n\n    private boolean userEventProcessed;\n\n    private ValidationHintResolver validationHintResolver = new BeanValidationHintResolver();\n\n    public AbstractMvcView(org.springframework.web.servlet.View view, RequestContext requestContext) {\n        this.view = view;\n        this.requestContext = requestContext;\n    }\n\n    public void setExpressionParser(ExpressionParser expressionParser) {\n        this.expressionParser = expressionParser;\n    }\n\n    public void setConversionService(ConversionService conversionService) {\n        this.conversionService = conversionService;\n    }\n\n    public void setValidator(Validator validator) {\n        this.validator = validator;\n    }\n\n    public void setValidationHintResolver(ValidationHintResolver validationHintResolver) {\n        if (validationHintResolver != null) {\n            this.validationHintResolver = validationHintResolver;\n        }\n    }\n\n    public void setBinderConfiguration(BinderConfiguration binderConfiguration) {\n        this.binderConfiguration = binderConfiguration;\n    }\n\n    public void setMessageCodesResolver(MessageCodesResolver messageCodesResolver) {\n        this.messageCodesResolver = messageCodesResolver;\n    }\n\n    public void setFieldMarkerPrefix(String fieldMarkerPrefix) {\n        this.fieldMarkerPrefix = fieldMarkerPrefix;\n    }\n\n    public void setEventIdParameterName(String eventIdParameterName) {\n        this.eventIdParameterName = eventIdParameterName;\n    }\n\n    public void render() throws IOException {\n        Map<String, Object> model = new HashMap<String, Object>();\n        model.putAll(flowScopes());\n        exposeBindingModel(model);\n        model.put(\"flowRequestContext\", requestContext);\n        FlowExecutionKey key = requestContext.getFlowExecutionContext().getKey();\n        if (key != null) {\n            model.put(\"flowExecutionKey\", requestContext.getFlowExecutionContext().getKey().toString());\n            model.put(\"flowExecutionUrl\", requestContext.getFlowExecutionUrl());\n        }\n        model.put(\"currentUser\", requestContext.getExternalContext().getCurrentUser());\n        try {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Rendering MVC [\" + view + \"] with model map [\" + model + \"]\");\n            }\n            doRender(model);\n        } catch (IOException e) {\n            throw e;\n        } catch (Exception e) {\n            IllegalStateException ise = new IllegalStateException(\"Exception occurred rendering view \" + view);\n            ise.initCause(e);\n            throw ise;\n        }\n    }\n\n    public boolean userEventQueued() {\n        return !userEventProcessed && getEventId() != null;\n    }\n\n    public void processUserEvent() {\n        String eventId = getEventId();\n        if (eventId == null) {\n            return;\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Processing user event '\" + eventId + \"'\");\n        }\n        Object model = getModelObject();\n        if (model != null) {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Resolved model \" + model);\n            }\n            TransitionDefinition transition = requestContext.getMatchingTransition(eventId);\n            if (shouldBind(model, transition)) {\n                mappingResults = bind(model);\n                if (hasErrors(mappingResults)) {\n                    if (logger.isDebugEnabled()) {\n                        logger.debug(\"Model binding resulted in errors; adding error messages to context\");\n                    }\n                    addErrorMessages(mappingResults);\n                }\n                if (shouldValidate(model, transition)) {\n                    validate(model, transition);\n                }\n            }\n        } else {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"No model to bind to; done processing user event\");\n            }\n        }\n        userEventProcessed = true;\n    }\n\n    public Serializable getUserEventState() {\n        return new ViewActionStateHolder(eventId, userEventProcessed, mappingResults);\n    }\n\n    public boolean hasFlowEvent() {\n        return userEventProcessed && !requestContext.getMessageContext().hasErrorMessages();\n    }\n\n    public Event getFlowEvent() {\n        if (!hasFlowEvent()) {\n            return null;\n        }\n        return new Event(this, getEventId(), requestContext.getRequestParameters().asAttributeMap());\n    }\n\n    public void saveState() {\n    }\n\n    public String toString() {\n        return new ToStringCreator(this).append(\"view\", view).toString();\n    }\n\n    protected RequestContext getRequestContext() {\n        return requestContext;\n    }\n\n    protected org.springframework.web.servlet.View getView() {\n        return view;\n    }\n\n    protected ConversionService getConversionService() {\n        return conversionService;\n    }\n\n    protected abstract void doRender(Map<String, ?> model) throws Exception;\n\n    protected String getEventId() {\n        if (eventId == null) {\n            eventId = determineEventId(requestContext);\n        }\n        return this.eventId;\n    }\n\n    protected boolean shouldBind(Object model, TransitionDefinition transition) {\n        if (transition == null) {\n            return true;\n        }\n        return transition.getAttributes().getBoolean(\"bind\", true);\n    }\n\n    protected MappingResults getMappingResults() {\n        return mappingResults;\n    }\n\n    protected BinderConfiguration getBinderConfiguration() {\n        return binderConfiguration;\n    }\n\n    protected ExpressionParser getExpressionParser() {\n        return expressionParser;\n    }\n\n    protected String getFieldMarkerPrefix() {\n        return fieldMarkerPrefix;\n    }\n\n    protected String determineEventId(RequestContext context) {\n        return WebUtils.findParameterValue(context.getRequestParameters().asMap(), eventIdParameterName);\n    }\n\n    protected MappingResults bind(Object model) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Binding to model\");\n        }\n        DefaultMapper mapper = new DefaultMapper();\n        ParameterMap requestParameters = requestContext.getRequestParameters();\n        if (binderConfiguration != null) {\n            addModelBindings(mapper, requestParameters.asMap().keySet(), model);\n        } else {\n            addDefaultMappings(mapper, requestParameters.asMap().keySet(), model);\n        }\n        return mapper.map(requestParameters, model);\n    }\n\n    protected void addModelBindings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (Binding binding : binderConfiguration.getBindings()) {\n            String parameterName = binding.getProperty();\n            if (parameterNames.contains(parameterName)) {\n                addMapping(mapper, binding, model);\n            } else {\n                if (fieldMarkerPrefix != null && parameterNames.contains(fieldMarkerPrefix + parameterName)) {\n                    addEmptyValueMapping(mapper, parameterName, model);\n                }\n            }\n        }\n    }\n\n    protected void addMapping(DefaultMapper mapper, Binding binding, Object model) {\n        Expression source = new RequestParameterExpression(binding.getProperty());\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(binding.getProperty(), parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        mapping.setRequired(binding.getRequired());\n        if (binding.getConverter() != null) {\n            Assert.notNull(conversionService, \"A ConversionService must be configured to use resolve custom converters to use during binding\");\n            ConversionExecutor conversionExecutor = conversionService.getConversionExecutor(binding.getConverter(), String.class, target.getValueType(model));\n            mapping.setTypeConverter(conversionExecutor);\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding mapping for parameter '\" + binding.getProperty() + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    protected void addDefaultMappings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (String parameterName : parameterNames) {\n            if (fieldMarkerPrefix != null && parameterName.startsWith(fieldMarkerPrefix)) {\n                String field = parameterName.substring(fieldMarkerPrefix.length());\n                if (!parameterNames.contains(field)) {\n                    addEmptyValueMapping(mapper, field, model);\n                }\n            } else {\n                addDefaultMapping(mapper, parameterName, model);\n            }\n        }\n    }\n\n    protected void addEmptyValueMapping(DefaultMapper mapper, String field, Object model) {\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = emptyValueExpressionParser.parseExpression(field, parserContext);\n        try {\n            Class<?> propertyType = target.getValueType(model);\n            Expression source = new StaticExpression(getEmptyValue(propertyType));\n            DefaultMapping mapping = new DefaultMapping(source, target);\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Adding empty value mapping for parameter '\" + field + \"'\");\n            }\n            mapper.addMapping(mapping);\n        } catch (EvaluationException e) {\n        }\n    }\n\n    protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n        Expression source = new RequestParameterExpression(parameter);\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(parameter, parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    void restoreState(ViewActionStateHolder stateHolder) {\n        eventId = stateHolder.getEventId();\n        userEventProcessed = stateHolder.getUserEventProcessed();\n        mappingResults = stateHolder.getMappingResults();\n    }\n\n    protected boolean shouldValidate(Object model, TransitionDefinition transition) {\n        Boolean validateAttribute = getValidateAttribute(transition);\n        if (validateAttribute != null) {\n            return validateAttribute;\n        } else {\n            AttributeMap<Object> flowExecutionAttributes = requestContext.getFlowExecutionContext().getAttributes();\n            Boolean validateOnBindingErrors = flowExecutionAttributes.getBoolean(\"validateOnBindingErrors\");\n            if (validateOnBindingErrors != null) {\n                if (!validateOnBindingErrors && mappingResults.hasErrorResults()) {\n                    return false;\n                }\n            }\n            return true;\n        }\n    }\n\n    private Map<String, Object> flowScopes() {\n        if (requestContext.getCurrentState().isViewState()) {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getViewScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        } else {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        }\n    }\n\n    private void exposeBindingModel(Map<String, Object> model) {\n        Object modelObject = getModelObject();\n        if (modelObject != null) {\n            BindingModel bindingModel = new BindingModel(getModelExpression().getExpressionString(), modelObject, expressionParser, conversionService, requestContext.getMessageContext());\n            bindingModel.setBinderConfiguration(binderConfiguration);\n            bindingModel.setMappingResults(mappingResults);\n            model.put(BindingResult.MODEL_KEY_PREFIX + getModelExpression().getExpressionString(), bindingModel);\n        }\n    }\n\n    private Object getModelObject() {\n        Expression model = getModelExpression();\n        if (model != null) {\n            try {\n                return model.getValue(requestContext);\n            } catch (EvaluationException e) {\n                return null;\n            }\n        } else {\n            return null;\n        }\n    }\n\n    private Expression getModelExpression() {\n        return (Expression) requestContext.getCurrentState().getAttributes().get(\"model\");\n    }\n\n    private Object getEmptyValue(Class<?> fieldType) {\n        if (fieldType != null && boolean.class.equals(fieldType) || Boolean.class.equals(fieldType)) {\n            return false;\n        } else if (fieldType != null && fieldType.isArray()) {\n            return Array.newInstance(fieldType.getComponentType(), 0);\n        } else {\n            return null;\n        }\n    }\n\n    private boolean hasErrors(MappingResults results) {\n        return results.hasErrorResults() && !onlyPropertyNotFoundErrorsPresent(results);\n    }\n\n    private boolean onlyPropertyNotFoundErrorsPresent(MappingResults results) {\n        return results.getResults(PROPERTY_NOT_FOUND_ERROR).size() == mappingResults.getErrorResults().size();\n    }\n\n    private void addErrorMessages(MappingResults results) {\n        List<MappingResult> errors = results.getResults(MAPPING_ERROR);\n        for (MappingResult error : errors) {\n            requestContext.getMessageContext().addMessage(createMessageResolver(error));\n        }\n    }\n\n    protected MessageResolver createMessageResolver(MappingResult error) {\n        String model = getModelExpression().getExpressionString();\n        String field = error.getMapping().getTargetExpression().getExpressionString();\n        Class<?> fieldType = error.getMapping().getTargetExpression().getValueType(getModelObject());\n        String[] messageCodes = messageCodesResolver.resolveMessageCodes(error.getCode(), model, field, fieldType);\n        return new MessageBuilder().error().source(field).codes(messageCodes).resolvableArg(field).defaultText(error.getCode() + \" on \" + field).build();\n    }\n\n    private Boolean getValidateAttribute(TransitionDefinition transition) {\n        if (transition != null) {\n            return transition.getAttributes().getBoolean(\"validate\");\n        } else {\n            return null;\n        }\n    }\n\n    private void validate(Object model, TransitionDefinition transition) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Validating model\");\n        }\n        ValidationHelper helper = new ValidationHelper(model, requestContext, eventId, getModelExpression().getExpressionString(), expressionParser, messageCodesResolver, mappingResults, validationHintResolver);\n        helper.setValidator(this.validator);\n        helper.validate();\n    }\n\n    private static class PropertyNotFoundError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && \"propertyNotFound\".equals(result.getCode());\n        }\n    }\n\n    private static class MappingError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && !PROPERTY_NOT_FOUND_ERROR.test(result);\n        }\n    }\n\n    private static class RequestParameterExpression implements Expression {\n\n        private String parameterName;\n\n        public RequestParameterExpression(String parameterName) {\n            this.parameterName = parameterName;\n        }\n\n        public String getExpressionString() {\n            return parameterName;\n        }\n\n        public Object getValue(Object context) throws EvaluationException {\n            ParameterMap parameters = (ParameterMap) context;\n            return parameters.asMap().get(parameterName);\n        }\n\n        public Class<?> getValueType(Object context) {\n            return String.class;\n        }\n\n        public void setValue(Object context, Object value) throws EvaluationException {\n            throw new UnsupportedOperationException(\"Setting request parameters is not allowed\");\n        }\n\n        public String toString() {\n            return \"parameter:'\" + parameterName + \"'\";\n        }\n    }\n}\n"}, "before": {"file_path": "spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java", "source_code": "package org.springframework.webflow.mvc.view;\n\nimport java.io.IOException;\nimport java.io.Serializable;\nimport java.lang.reflect.Array;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Map;\nimport java.util.Set;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.binding.convert.ConversionExecutor;\nimport org.springframework.binding.convert.ConversionService;\nimport org.springframework.binding.expression.EvaluationException;\nimport org.springframework.binding.expression.Expression;\nimport org.springframework.binding.expression.ExpressionParser;\nimport org.springframework.binding.expression.ParserContext;\nimport org.springframework.binding.expression.support.FluentParserContext;\nimport org.springframework.binding.expression.support.StaticExpression;\nimport org.springframework.binding.mapping.MappingResult;\nimport org.springframework.binding.mapping.MappingResults;\nimport org.springframework.binding.mapping.MappingResultsCriteria;\nimport org.springframework.binding.mapping.impl.DefaultMapper;\nimport org.springframework.binding.mapping.impl.DefaultMapping;\nimport org.springframework.binding.message.MessageBuilder;\nimport org.springframework.binding.message.MessageResolver;\nimport org.springframework.core.style.ToStringCreator;\nimport org.springframework.util.Assert;\nimport org.springframework.validation.BindingResult;\nimport org.springframework.validation.MessageCodesResolver;\nimport org.springframework.validation.Validator;\nimport org.springframework.web.util.WebUtils;\nimport org.springframework.webflow.core.collection.AttributeMap;\nimport org.springframework.webflow.core.collection.ParameterMap;\nimport org.springframework.webflow.definition.TransitionDefinition;\nimport org.springframework.webflow.engine.builder.BinderConfiguration;\nimport org.springframework.webflow.engine.builder.BinderConfiguration.Binding;\nimport org.springframework.webflow.execution.Event;\nimport org.springframework.webflow.execution.FlowExecutionKey;\nimport org.springframework.webflow.execution.RequestContext;\nimport org.springframework.webflow.execution.View;\nimport org.springframework.webflow.validation.BeanValidationHintResolver;\nimport org.springframework.webflow.validation.ValidationHelper;\nimport org.springframework.webflow.validation.ValidationHintResolver;\n\npublic abstract class AbstractMvcView implements View {\n\n    private static final Log logger = LogFactory.getLog(AbstractMvcView.class);\n\n    private static final MappingResultsCriteria PROPERTY_NOT_FOUND_ERROR = new PropertyNotFoundError();\n\n    private static final MappingResultsCriteria MAPPING_ERROR = new MappingError();\n\n    private org.springframework.web.servlet.View view;\n\n    private RequestContext requestContext;\n\n    private ExpressionParser expressionParser;\n\n    private ConversionService conversionService;\n\n    private Validator validator;\n\n    private String fieldMarkerPrefix = \"_\";\n\n    private String eventIdParameterName = \"_eventId\";\n\n    private String eventId;\n\n    private MappingResults mappingResults;\n\n    private BinderConfiguration binderConfiguration;\n\n    private MessageCodesResolver messageCodesResolver;\n\n    private boolean userEventProcessed;\n\n    private ValidationHintResolver validationHintResolver = new BeanValidationHintResolver();\n\n    public AbstractMvcView(org.springframework.web.servlet.View view, RequestContext requestContext) {\n        this.view = view;\n        this.requestContext = requestContext;\n    }\n\n    public void setExpressionParser(ExpressionParser expressionParser) {\n        this.expressionParser = expressionParser;\n    }\n\n    public void setConversionService(ConversionService conversionService) {\n        this.conversionService = conversionService;\n    }\n\n    public void setValidator(Validator validator) {\n        this.validator = validator;\n    }\n\n    public void setValidationHintResolver(ValidationHintResolver validationHintResolver) {\n        if (validationHintResolver != null) {\n            this.validationHintResolver = validationHintResolver;\n        }\n    }\n\n    public void setBinderConfiguration(BinderConfiguration binderConfiguration) {\n        this.binderConfiguration = binderConfiguration;\n    }\n\n    public void setMessageCodesResolver(MessageCodesResolver messageCodesResolver) {\n        this.messageCodesResolver = messageCodesResolver;\n    }\n\n    public void setFieldMarkerPrefix(String fieldMarkerPrefix) {\n        this.fieldMarkerPrefix = fieldMarkerPrefix;\n    }\n\n    public void setEventIdParameterName(String eventIdParameterName) {\n        this.eventIdParameterName = eventIdParameterName;\n    }\n\n    public void render() throws IOException {\n        Map<String, Object> model = new HashMap<String, Object>();\n        model.putAll(flowScopes());\n        exposeBindingModel(model);\n        model.put(\"flowRequestContext\", requestContext);\n        FlowExecutionKey key = requestContext.getFlowExecutionContext().getKey();\n        if (key != null) {\n            model.put(\"flowExecutionKey\", requestContext.getFlowExecutionContext().getKey().toString());\n            model.put(\"flowExecutionUrl\", requestContext.getFlowExecutionUrl());\n        }\n        model.put(\"currentUser\", requestContext.getExternalContext().getCurrentUser());\n        try {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Rendering MVC [\" + view + \"] with model map [\" + model + \"]\");\n            }\n            doRender(model);\n        } catch (IOException e) {\n            throw e;\n        } catch (Exception e) {\n            IllegalStateException ise = new IllegalStateException(\"Exception occurred rendering view \" + view);\n            ise.initCause(e);\n            throw ise;\n        }\n    }\n\n    public boolean userEventQueued() {\n        return !userEventProcessed && getEventId() != null;\n    }\n\n    public void processUserEvent() {\n        String eventId = getEventId();\n        if (eventId == null) {\n            return;\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Processing user event '\" + eventId + \"'\");\n        }\n        Object model = getModelObject();\n        if (model != null) {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Resolved model \" + model);\n            }\n            TransitionDefinition transition = requestContext.getMatchingTransition(eventId);\n            if (shouldBind(model, transition)) {\n                mappingResults = bind(model);\n                if (hasErrors(mappingResults)) {\n                    if (logger.isDebugEnabled()) {\n                        logger.debug(\"Model binding resulted in errors; adding error messages to context\");\n                    }\n                    addErrorMessages(mappingResults);\n                }\n                if (shouldValidate(model, transition)) {\n                    validate(model, transition);\n                }\n            }\n        } else {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"No model to bind to; done processing user event\");\n            }\n        }\n        userEventProcessed = true;\n    }\n\n    public Serializable getUserEventState() {\n        return new ViewActionStateHolder(eventId, userEventProcessed, mappingResults);\n    }\n\n    public boolean hasFlowEvent() {\n        return userEventProcessed && !requestContext.getMessageContext().hasErrorMessages();\n    }\n\n    public Event getFlowEvent() {\n        if (!hasFlowEvent()) {\n            return null;\n        }\n        return new Event(this, getEventId(), requestContext.getRequestParameters().asAttributeMap());\n    }\n\n    public void saveState() {\n    }\n\n    public String toString() {\n        return new ToStringCreator(this).append(\"view\", view).toString();\n    }\n\n    protected RequestContext getRequestContext() {\n        return requestContext;\n    }\n\n    protected org.springframework.web.servlet.View getView() {\n        return view;\n    }\n\n    protected ConversionService getConversionService() {\n        return conversionService;\n    }\n\n    protected abstract void doRender(Map<String, ?> model) throws Exception;\n\n    protected String getEventId() {\n        if (eventId == null) {\n            eventId = determineEventId(requestContext);\n        }\n        return this.eventId;\n    }\n\n    protected boolean shouldBind(Object model, TransitionDefinition transition) {\n        if (transition == null) {\n            return true;\n        }\n        return transition.getAttributes().getBoolean(\"bind\", true);\n    }\n\n    protected MappingResults getMappingResults() {\n        return mappingResults;\n    }\n\n    protected BinderConfiguration getBinderConfiguration() {\n        return binderConfiguration;\n    }\n\n    protected ExpressionParser getExpressionParser() {\n        return expressionParser;\n    }\n\n    protected String getFieldMarkerPrefix() {\n        return fieldMarkerPrefix;\n    }\n\n    protected String determineEventId(RequestContext context) {\n        return WebUtils.findParameterValue(context.getRequestParameters().asMap(), eventIdParameterName);\n    }\n\n    protected MappingResults bind(Object model) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Binding to model\");\n        }\n        DefaultMapper mapper = new DefaultMapper();\n        ParameterMap requestParameters = requestContext.getRequestParameters();\n        if (binderConfiguration != null) {\n            addModelBindings(mapper, requestParameters.asMap().keySet(), model);\n        } else {\n            addDefaultMappings(mapper, requestParameters.asMap().keySet(), model);\n        }\n        return mapper.map(requestParameters, model);\n    }\n\n    protected void addModelBindings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (Binding binding : binderConfiguration.getBindings()) {\n            String parameterName = binding.getProperty();\n            if (parameterNames.contains(parameterName)) {\n                addMapping(mapper, binding, model);\n            } else {\n                if (fieldMarkerPrefix != null && parameterNames.contains(fieldMarkerPrefix + parameterName)) {\n                    addEmptyValueMapping(mapper, parameterName, model);\n                }\n            }\n        }\n    }\n\n    protected void addMapping(DefaultMapper mapper, Binding binding, Object model) {\n        Expression source = new RequestParameterExpression(binding.getProperty());\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(binding.getProperty(), parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        mapping.setRequired(binding.getRequired());\n        if (binding.getConverter() != null) {\n            Assert.notNull(conversionService, \"A ConversionService must be configured to use resolve custom converters to use during binding\");\n            ConversionExecutor conversionExecutor = conversionService.getConversionExecutor(binding.getConverter(), String.class, target.getValueType(model));\n            mapping.setTypeConverter(conversionExecutor);\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding mapping for parameter '\" + binding.getProperty() + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    protected void addDefaultMappings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (String parameterName : parameterNames) {\n            if (fieldMarkerPrefix != null && parameterName.startsWith(fieldMarkerPrefix)) {\n                String field = parameterName.substring(fieldMarkerPrefix.length());\n                if (!parameterNames.contains(field)) {\n                    addEmptyValueMapping(mapper, field, model);\n                }\n            } else {\n                addDefaultMapping(mapper, parameterName, model);\n            }\n        }\n    }\n\n    protected void addEmptyValueMapping(DefaultMapper mapper, String field, Object model) {\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(field, parserContext);\n        try {\n            Class<?> propertyType = target.getValueType(model);\n            Expression source = new StaticExpression(getEmptyValue(propertyType));\n            DefaultMapping mapping = new DefaultMapping(source, target);\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Adding empty value mapping for parameter '\" + field + \"'\");\n            }\n            mapper.addMapping(mapping);\n        } catch (EvaluationException e) {\n        }\n    }\n\n    protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n        Expression source = new RequestParameterExpression(parameter);\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(parameter, parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    void restoreState(ViewActionStateHolder stateHolder) {\n        eventId = stateHolder.getEventId();\n        userEventProcessed = stateHolder.getUserEventProcessed();\n        mappingResults = stateHolder.getMappingResults();\n    }\n\n    protected boolean shouldValidate(Object model, TransitionDefinition transition) {\n        Boolean validateAttribute = getValidateAttribute(transition);\n        if (validateAttribute != null) {\n            return validateAttribute;\n        } else {\n            AttributeMap<Object> flowExecutionAttributes = requestContext.getFlowExecutionContext().getAttributes();\n            Boolean validateOnBindingErrors = flowExecutionAttributes.getBoolean(\"validateOnBindingErrors\");\n            if (validateOnBindingErrors != null) {\n                if (!validateOnBindingErrors && mappingResults.hasErrorResults()) {\n                    return false;\n                }\n            }\n            return true;\n        }\n    }\n\n    private Map<String, Object> flowScopes() {\n        if (requestContext.getCurrentState().isViewState()) {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getViewScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        } else {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        }\n    }\n\n    private void exposeBindingModel(Map<String, Object> model) {\n        Object modelObject = getModelObject();\n        if (modelObject != null) {\n            BindingModel bindingModel = new BindingModel(getModelExpression().getExpressionString(), modelObject, expressionParser, conversionService, requestContext.getMessageContext());\n            bindingModel.setBinderConfiguration(binderConfiguration);\n            bindingModel.setMappingResults(mappingResults);\n            model.put(BindingResult.MODEL_KEY_PREFIX + getModelExpression().getExpressionString(), bindingModel);\n        }\n    }\n\n    private Object getModelObject() {\n        Expression model = getModelExpression();\n        if (model != null) {\n            try {\n                return model.getValue(requestContext);\n            } catch (EvaluationException e) {\n                return null;\n            }\n        } else {\n            return null;\n        }\n    }\n\n    private Expression getModelExpression() {\n        return (Expression) requestContext.getCurrentState().getAttributes().get(\"model\");\n    }\n\n    private Object getEmptyValue(Class<?> fieldType) {\n        if (fieldType != null && boolean.class.equals(fieldType) || Boolean.class.equals(fieldType)) {\n            return false;\n        } else if (fieldType != null && fieldType.isArray()) {\n            return Array.newInstance(fieldType.getComponentType(), 0);\n        } else {\n            return null;\n        }\n    }\n\n    private boolean hasErrors(MappingResults results) {\n        return results.hasErrorResults() && !onlyPropertyNotFoundErrorsPresent(results);\n    }\n\n    private boolean onlyPropertyNotFoundErrorsPresent(MappingResults results) {\n        return results.getResults(PROPERTY_NOT_FOUND_ERROR).size() == mappingResults.getErrorResults().size();\n    }\n\n    private void addErrorMessages(MappingResults results) {\n        List<MappingResult> errors = results.getResults(MAPPING_ERROR);\n        for (MappingResult error : errors) {\n            requestContext.getMessageContext().addMessage(createMessageResolver(error));\n        }\n    }\n\n    protected MessageResolver createMessageResolver(MappingResult error) {\n        String model = getModelExpression().getExpressionString();\n        String field = error.getMapping().getTargetExpression().getExpressionString();\n        Class<?> fieldType = error.getMapping().getTargetExpression().getValueType(getModelObject());\n        String[] messageCodes = messageCodesResolver.resolveMessageCodes(error.getCode(), model, field, fieldType);\n        return new MessageBuilder().error().source(field).codes(messageCodes).resolvableArg(field).defaultText(error.getCode() + \" on \" + field).build();\n    }\n\n    private Boolean getValidateAttribute(TransitionDefinition transition) {\n        if (transition != null) {\n            return transition.getAttributes().getBoolean(\"validate\");\n        } else {\n            return null;\n        }\n    }\n\n    private void validate(Object model, TransitionDefinition transition) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Validating model\");\n        }\n        ValidationHelper helper = new ValidationHelper(model, requestContext, eventId, getModelExpression().getExpressionString(), expressionParser, messageCodesResolver, mappingResults, validationHintResolver);\n        helper.setValidator(this.validator);\n        helper.validate();\n    }\n\n    private static class PropertyNotFoundError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && \"propertyNotFound\".equals(result.getCode());\n        }\n    }\n\n    private static class MappingError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && !PROPERTY_NOT_FOUND_ERROR.test(result);\n        }\n    }\n\n    private static class RequestParameterExpression implements Expression {\n\n        private String parameterName;\n\n        public RequestParameterExpression(String parameterName) {\n            this.parameterName = parameterName;\n        }\n\n        public String getExpressionString() {\n            return parameterName;\n        }\n\n        public Object getValue(Object context) throws EvaluationException {\n            ParameterMap parameters = (ParameterMap) context;\n            return parameters.asMap().get(parameterName);\n        }\n\n        public Class<?> getValueType(Object context) {\n            return String.class;\n        }\n\n        public void setValue(Object context, Object value) throws EvaluationException {\n            throw new UnsupportedOperationException(\"Setting request parameters is not allowed\");\n        }\n\n        public String toString() {\n            return \"parameter:'\" + parameterName + \"'\";\n        }\n    }\n}\n"}}], "diff_hunk": ["--- spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java\n+++ spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java\n@@ -14,6 +14,7 @@\n import org.springframework.binding.expression.Expression;\n import org.springframework.binding.expression.ExpressionParser;\n import org.springframework.binding.expression.ParserContext;\n+import org.springframework.binding.expression.beanwrapper.BeanWrapperExpressionParser;\n import org.springframework.binding.expression.support.FluentParserContext;\n import org.springframework.binding.expression.support.StaticExpression;\n import org.springframework.binding.mapping.MappingResult;\n@@ -48,6 +49,7 @@\n     private org.springframework.web.servlet.View view;\n     private RequestContext requestContext;\n     private ExpressionParser expressionParser;\n+    private final ExpressionParser emptyValueExpressionParser = new BeanWrapperExpressionParser();\n     private ConversionService conversionService;\n     private Validator validator;\n     private String fieldMarkerPrefix = \"_\";\n@@ -257,7 +259,7 @@\n     }\n     protected void addEmptyValueMapping(DefaultMapper mapper, String field, Object model) {\n         ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n-        Expression target = expressionParser.parseExpression(field, parserContext);\n+        Expression target = emptyValueExpressionParser.parseExpression(field, parserContext);\n         try {\n             Class<?> propertyType = target.getValueType(model);\n             Expression source = new StaticExpression(getEmptyValue(propertyType));"], "num_changed_lines": 2, "num_java_non_test_files": 1}
{"commit_id": "df0ea", "repo_url": "https://github.com/spring-projects/spring-webflow", "commit_message": "abstractmvcview validates default binding expression", "num_changed_files": 1, "num_changed_java_files": 1, "tag": -1, "source_files": [{"after": {"file_path": "spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java", "source_code": "package org.springframework.webflow.mvc.view;\n\nimport java.io.IOException;\nimport java.io.Serializable;\nimport java.lang.reflect.Array;\nimport java.util.ArrayList;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Map;\nimport java.util.Set;\nimport javax.lang.model.SourceVersion;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.beans.BeanWrapperImpl;\nimport org.springframework.beans.PropertyAccessorUtils;\nimport org.springframework.binding.convert.ConversionExecutor;\nimport org.springframework.binding.convert.ConversionService;\nimport org.springframework.binding.expression.EvaluationException;\nimport org.springframework.binding.expression.Expression;\nimport org.springframework.binding.expression.ExpressionParser;\nimport org.springframework.binding.expression.ParserContext;\nimport org.springframework.binding.expression.beanwrapper.BeanWrapperExpressionParser;\nimport org.springframework.binding.expression.support.FluentParserContext;\nimport org.springframework.binding.expression.support.StaticExpression;\nimport org.springframework.binding.mapping.MappingResult;\nimport org.springframework.binding.mapping.MappingResults;\nimport org.springframework.binding.mapping.MappingResultsCriteria;\nimport org.springframework.binding.mapping.impl.DefaultMapper;\nimport org.springframework.binding.mapping.impl.DefaultMapping;\nimport org.springframework.binding.message.MessageBuilder;\nimport org.springframework.binding.message.MessageResolver;\nimport org.springframework.core.style.ToStringCreator;\nimport org.springframework.util.Assert;\nimport org.springframework.validation.BindingResult;\nimport org.springframework.validation.MessageCodesResolver;\nimport org.springframework.validation.Validator;\nimport org.springframework.web.util.WebUtils;\nimport org.springframework.webflow.core.collection.AttributeMap;\nimport org.springframework.webflow.core.collection.ParameterMap;\nimport org.springframework.webflow.definition.TransitionDefinition;\nimport org.springframework.webflow.engine.builder.BinderConfiguration;\nimport org.springframework.webflow.engine.builder.BinderConfiguration.Binding;\nimport org.springframework.webflow.execution.Event;\nimport org.springframework.webflow.execution.FlowExecutionKey;\nimport org.springframework.webflow.execution.RequestContext;\nimport org.springframework.webflow.execution.View;\nimport org.springframework.webflow.validation.BeanValidationHintResolver;\nimport org.springframework.webflow.validation.ValidationHelper;\nimport org.springframework.webflow.validation.ValidationHintResolver;\n\npublic abstract class AbstractMvcView implements View {\n\n    private static final Log logger = LogFactory.getLog(AbstractMvcView.class);\n\n    private static final MappingResultsCriteria PROPERTY_NOT_FOUND_ERROR = new PropertyNotFoundError();\n\n    private static final MappingResultsCriteria MAPPING_ERROR = new MappingError();\n\n    private org.springframework.web.servlet.View view;\n\n    private RequestContext requestContext;\n\n    private ExpressionParser expressionParser;\n\n    private final ExpressionParser emptyValueExpressionParser = new BeanWrapperExpressionParser();\n\n    private ConversionService conversionService;\n\n    private Validator validator;\n\n    private String fieldMarkerPrefix = \"_\";\n\n    private String eventIdParameterName = \"_eventId\";\n\n    private String eventId;\n\n    private MappingResults mappingResults;\n\n    private BinderConfiguration binderConfiguration;\n\n    private MessageCodesResolver messageCodesResolver;\n\n    private boolean userEventProcessed;\n\n    private ValidationHintResolver validationHintResolver = new BeanValidationHintResolver();\n\n    public AbstractMvcView(org.springframework.web.servlet.View view, RequestContext requestContext) {\n        this.view = view;\n        this.requestContext = requestContext;\n    }\n\n    public void setExpressionParser(ExpressionParser expressionParser) {\n        this.expressionParser = expressionParser;\n    }\n\n    public void setConversionService(ConversionService conversionService) {\n        this.conversionService = conversionService;\n    }\n\n    public void setValidator(Validator validator) {\n        this.validator = validator;\n    }\n\n    public void setValidationHintResolver(ValidationHintResolver validationHintResolver) {\n        if (validationHintResolver != null) {\n            this.validationHintResolver = validationHintResolver;\n        }\n    }\n\n    public void setBinderConfiguration(BinderConfiguration binderConfiguration) {\n        this.binderConfiguration = binderConfiguration;\n    }\n\n    public void setMessageCodesResolver(MessageCodesResolver messageCodesResolver) {\n        this.messageCodesResolver = messageCodesResolver;\n    }\n\n    public void setFieldMarkerPrefix(String fieldMarkerPrefix) {\n        this.fieldMarkerPrefix = fieldMarkerPrefix;\n    }\n\n    public void setEventIdParameterName(String eventIdParameterName) {\n        this.eventIdParameterName = eventIdParameterName;\n    }\n\n    public void render() throws IOException {\n        Map<String, Object> model = new HashMap<String, Object>();\n        model.putAll(flowScopes());\n        exposeBindingModel(model);\n        model.put(\"flowRequestContext\", requestContext);\n        FlowExecutionKey key = requestContext.getFlowExecutionContext().getKey();\n        if (key != null) {\n            model.put(\"flowExecutionKey\", requestContext.getFlowExecutionContext().getKey().toString());\n            model.put(\"flowExecutionUrl\", requestContext.getFlowExecutionUrl());\n        }\n        model.put(\"currentUser\", requestContext.getExternalContext().getCurrentUser());\n        try {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Rendering MVC [\" + view + \"] with model map [\" + model + \"]\");\n            }\n            doRender(model);\n        } catch (IOException e) {\n            throw e;\n        } catch (Exception e) {\n            IllegalStateException ise = new IllegalStateException(\"Exception occurred rendering view \" + view);\n            ise.initCause(e);\n            throw ise;\n        }\n    }\n\n    public boolean userEventQueued() {\n        return !userEventProcessed && getEventId() != null;\n    }\n\n    public void processUserEvent() {\n        String eventId = getEventId();\n        if (eventId == null) {\n            return;\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Processing user event '\" + eventId + \"'\");\n        }\n        Object model = getModelObject();\n        if (model != null) {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Resolved model \" + model);\n            }\n            TransitionDefinition transition = requestContext.getMatchingTransition(eventId);\n            if (shouldBind(model, transition)) {\n                mappingResults = bind(model);\n                if (hasErrors(mappingResults)) {\n                    if (logger.isDebugEnabled()) {\n                        logger.debug(\"Model binding resulted in errors; adding error messages to context\");\n                    }\n                    addErrorMessages(mappingResults);\n                }\n                if (shouldValidate(model, transition)) {\n                    validate(model, transition);\n                }\n            }\n        } else {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"No model to bind to; done processing user event\");\n            }\n        }\n        userEventProcessed = true;\n    }\n\n    public Serializable getUserEventState() {\n        return new ViewActionStateHolder(eventId, userEventProcessed, mappingResults);\n    }\n\n    public boolean hasFlowEvent() {\n        return userEventProcessed && !requestContext.getMessageContext().hasErrorMessages();\n    }\n\n    public Event getFlowEvent() {\n        if (!hasFlowEvent()) {\n            return null;\n        }\n        return new Event(this, getEventId(), requestContext.getRequestParameters().asAttributeMap());\n    }\n\n    public void saveState() {\n    }\n\n    public String toString() {\n        return new ToStringCreator(this).append(\"view\", view).toString();\n    }\n\n    protected RequestContext getRequestContext() {\n        return requestContext;\n    }\n\n    protected org.springframework.web.servlet.View getView() {\n        return view;\n    }\n\n    protected ConversionService getConversionService() {\n        return conversionService;\n    }\n\n    protected abstract void doRender(Map<String, ?> model) throws Exception;\n\n    protected String getEventId() {\n        if (eventId == null) {\n            eventId = determineEventId(requestContext);\n        }\n        return this.eventId;\n    }\n\n    protected boolean shouldBind(Object model, TransitionDefinition transition) {\n        if (transition == null) {\n            return true;\n        }\n        return transition.getAttributes().getBoolean(\"bind\", true);\n    }\n\n    protected MappingResults getMappingResults() {\n        return mappingResults;\n    }\n\n    protected BinderConfiguration getBinderConfiguration() {\n        return binderConfiguration;\n    }\n\n    protected ExpressionParser getExpressionParser() {\n        return expressionParser;\n    }\n\n    protected String getFieldMarkerPrefix() {\n        return fieldMarkerPrefix;\n    }\n\n    protected String determineEventId(RequestContext context) {\n        return WebUtils.findParameterValue(context.getRequestParameters().asMap(), eventIdParameterName);\n    }\n\n    protected MappingResults bind(Object model) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Binding to model\");\n        }\n        DefaultMapper mapper = new DefaultMapper();\n        ParameterMap requestParameters = requestContext.getRequestParameters();\n        if (binderConfiguration != null) {\n            addModelBindings(mapper, requestParameters.asMap().keySet(), model);\n        } else {\n            addDefaultMappings(mapper, requestParameters.asMap().keySet(), model);\n        }\n        return mapper.map(requestParameters, model);\n    }\n\n    protected void addModelBindings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (Binding binding : binderConfiguration.getBindings()) {\n            String parameterName = binding.getProperty();\n            if (parameterNames.contains(parameterName)) {\n                addMapping(mapper, binding, model);\n            } else {\n                if (fieldMarkerPrefix != null && parameterNames.contains(fieldMarkerPrefix + parameterName)) {\n                    addEmptyValueMapping(mapper, parameterName, model);\n                }\n            }\n        }\n    }\n\n    protected void addMapping(DefaultMapper mapper, Binding binding, Object model) {\n        Expression source = new RequestParameterExpression(binding.getProperty());\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(binding.getProperty(), parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        mapping.setRequired(binding.getRequired());\n        if (binding.getConverter() != null) {\n            Assert.notNull(conversionService, \"A ConversionService must be configured to use resolve custom converters to use during binding\");\n            ConversionExecutor conversionExecutor = conversionService.getConversionExecutor(binding.getConverter(), String.class, target.getValueType(model));\n            mapping.setTypeConverter(conversionExecutor);\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding mapping for parameter '\" + binding.getProperty() + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    protected void addDefaultMappings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (String parameterName : parameterNames) {\n            if (fieldMarkerPrefix != null && parameterName.startsWith(fieldMarkerPrefix)) {\n                String field = parameterName.substring(fieldMarkerPrefix.length());\n                if (!parameterNames.contains(field)) {\n                    addEmptyValueMapping(mapper, field, model);\n                }\n            } else {\n                addDefaultMapping(mapper, parameterName, model);\n            }\n        }\n    }\n\n    protected void addEmptyValueMapping(DefaultMapper mapper, String field, Object model) {\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = emptyValueExpressionParser.parseExpression(field, parserContext);\n        try {\n            Class<?> propertyType = target.getValueType(model);\n            Expression source = new StaticExpression(getEmptyValue(propertyType));\n            DefaultMapping mapping = new DefaultMapping(source, target);\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Adding empty value mapping for parameter '\" + field + \"'\");\n            }\n            mapper.addMapping(mapping);\n        } catch (EvaluationException e) {\n        }\n    }\n\n    protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n        Expression source = new RequestParameterExpression(parameter);\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        validateDataBindingExpression(parameter, model);\n        Expression target = expressionParser.parseExpression(parameter, parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    private void validateDataBindingExpression(String expression, Object model) {\n        if (expressionParser instanceof BeanWrapperExpressionParser) {\n            return;\n        }\n        String errorMessage = \"Invalid data binding expression: '\" + expression + \"' \" + \"for target model class '\" + model.getClass() + \"'\";\n        List<String> propertyNames = new ArrayList<String>();\n        while (true) {\n            int index = PropertyAccessorUtils.getFirstNestedPropertySeparatorIndex(expression);\n            String nestedProperty = index != -1 ? expression.substring(0, index) : expression;\n            nestedProperty = PropertyAccessorUtils.getPropertyName(nestedProperty);\n            propertyNames.add(nestedProperty);\n            if (index == -1) {\n                break;\n            }\n            if (expression.length() == index + 1) {\n                throw new IllegalStateException(errorMessage);\n            }\n            expression = expression.substring(index + 1);\n        }\n        BeanWrapperImpl beanWrapper = new BeanWrapperImpl(model);\n        if (!beanWrapper.isReadableProperty(propertyNames.get(0))) {\n            throw new IllegalStateException(errorMessage);\n        }\n        for (int i = 0; i < propertyNames.size(); i++) {\n            if (!SourceVersion.isName(propertyNames.get(i))) {\n                throw new IllegalStateException(errorMessage);\n            }\n        }\n    }\n\n    void restoreState(ViewActionStateHolder stateHolder) {\n        eventId = stateHolder.getEventId();\n        userEventProcessed = stateHolder.getUserEventProcessed();\n        mappingResults = stateHolder.getMappingResults();\n    }\n\n    protected boolean shouldValidate(Object model, TransitionDefinition transition) {\n        Boolean validateAttribute = getValidateAttribute(transition);\n        if (validateAttribute != null) {\n            return validateAttribute;\n        } else {\n            AttributeMap<Object> flowExecutionAttributes = requestContext.getFlowExecutionContext().getAttributes();\n            Boolean validateOnBindingErrors = flowExecutionAttributes.getBoolean(\"validateOnBindingErrors\");\n            if (validateOnBindingErrors != null) {\n                if (!validateOnBindingErrors && mappingResults.hasErrorResults()) {\n                    return false;\n                }\n            }\n            return true;\n        }\n    }\n\n    private Map<String, Object> flowScopes() {\n        if (requestContext.getCurrentState().isViewState()) {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getViewScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        } else {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        }\n    }\n\n    private void exposeBindingModel(Map<String, Object> model) {\n        Object modelObject = getModelObject();\n        if (modelObject != null) {\n            BindingModel bindingModel = new BindingModel(getModelExpression().getExpressionString(), modelObject, expressionParser, conversionService, requestContext.getMessageContext());\n            bindingModel.setBinderConfiguration(binderConfiguration);\n            bindingModel.setMappingResults(mappingResults);\n            model.put(BindingResult.MODEL_KEY_PREFIX + getModelExpression().getExpressionString(), bindingModel);\n        }\n    }\n\n    private Object getModelObject() {\n        Expression model = getModelExpression();\n        if (model != null) {\n            try {\n                return model.getValue(requestContext);\n            } catch (EvaluationException e) {\n                return null;\n            }\n        } else {\n            return null;\n        }\n    }\n\n    private Expression getModelExpression() {\n        return (Expression) requestContext.getCurrentState().getAttributes().get(\"model\");\n    }\n\n    private Object getEmptyValue(Class<?> fieldType) {\n        if (fieldType != null && boolean.class.equals(fieldType) || Boolean.class.equals(fieldType)) {\n            return false;\n        } else if (fieldType != null && fieldType.isArray()) {\n            return Array.newInstance(fieldType.getComponentType(), 0);\n        } else {\n            return null;\n        }\n    }\n\n    private boolean hasErrors(MappingResults results) {\n        return results.hasErrorResults() && !onlyPropertyNotFoundErrorsPresent(results);\n    }\n\n    private boolean onlyPropertyNotFoundErrorsPresent(MappingResults results) {\n        return results.getResults(PROPERTY_NOT_FOUND_ERROR).size() == mappingResults.getErrorResults().size();\n    }\n\n    private void addErrorMessages(MappingResults results) {\n        List<MappingResult> errors = results.getResults(MAPPING_ERROR);\n        for (MappingResult error : errors) {\n            requestContext.getMessageContext().addMessage(createMessageResolver(error));\n        }\n    }\n\n    protected MessageResolver createMessageResolver(MappingResult error) {\n        String model = getModelExpression().getExpressionString();\n        String field = error.getMapping().getTargetExpression().getExpressionString();\n        Class<?> fieldType = error.getMapping().getTargetExpression().getValueType(getModelObject());\n        String[] messageCodes = messageCodesResolver.resolveMessageCodes(error.getCode(), model, field, fieldType);\n        return new MessageBuilder().error().source(field).codes(messageCodes).resolvableArg(field).defaultText(error.getCode() + \" on \" + field).build();\n    }\n\n    private Boolean getValidateAttribute(TransitionDefinition transition) {\n        if (transition != null) {\n            return transition.getAttributes().getBoolean(\"validate\");\n        } else {\n            return null;\n        }\n    }\n\n    private void validate(Object model, TransitionDefinition transition) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Validating model\");\n        }\n        ValidationHelper helper = new ValidationHelper(model, requestContext, eventId, getModelExpression().getExpressionString(), expressionParser, messageCodesResolver, mappingResults, validationHintResolver);\n        helper.setValidator(this.validator);\n        helper.validate();\n    }\n\n    private static class PropertyNotFoundError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && \"propertyNotFound\".equals(result.getCode());\n        }\n    }\n\n    private static class MappingError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && !PROPERTY_NOT_FOUND_ERROR.test(result);\n        }\n    }\n\n    private static class RequestParameterExpression implements Expression {\n\n        private String parameterName;\n\n        public RequestParameterExpression(String parameterName) {\n            this.parameterName = parameterName;\n        }\n\n        public String getExpressionString() {\n            return parameterName;\n        }\n\n        public Object getValue(Object context) throws EvaluationException {\n            ParameterMap parameters = (ParameterMap) context;\n            return parameters.asMap().get(parameterName);\n        }\n\n        public Class<?> getValueType(Object context) {\n            return String.class;\n        }\n\n        public void setValue(Object context, Object value) throws EvaluationException {\n            throw new UnsupportedOperationException(\"Setting request parameters is not allowed\");\n        }\n\n        public String toString() {\n            return \"parameter:'\" + parameterName + \"'\";\n        }\n    }\n}\n"}, "before": {"file_path": "spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java", "source_code": "package org.springframework.webflow.mvc.view;\n\nimport java.io.IOException;\nimport java.io.Serializable;\nimport java.lang.reflect.Array;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Map;\nimport java.util.Set;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.binding.convert.ConversionExecutor;\nimport org.springframework.binding.convert.ConversionService;\nimport org.springframework.binding.expression.EvaluationException;\nimport org.springframework.binding.expression.Expression;\nimport org.springframework.binding.expression.ExpressionParser;\nimport org.springframework.binding.expression.ParserContext;\nimport org.springframework.binding.expression.beanwrapper.BeanWrapperExpressionParser;\nimport org.springframework.binding.expression.support.FluentParserContext;\nimport org.springframework.binding.expression.support.StaticExpression;\nimport org.springframework.binding.mapping.MappingResult;\nimport org.springframework.binding.mapping.MappingResults;\nimport org.springframework.binding.mapping.MappingResultsCriteria;\nimport org.springframework.binding.mapping.impl.DefaultMapper;\nimport org.springframework.binding.mapping.impl.DefaultMapping;\nimport org.springframework.binding.message.MessageBuilder;\nimport org.springframework.binding.message.MessageResolver;\nimport org.springframework.core.style.ToStringCreator;\nimport org.springframework.util.Assert;\nimport org.springframework.validation.BindingResult;\nimport org.springframework.validation.MessageCodesResolver;\nimport org.springframework.validation.Validator;\nimport org.springframework.web.util.WebUtils;\nimport org.springframework.webflow.core.collection.AttributeMap;\nimport org.springframework.webflow.core.collection.ParameterMap;\nimport org.springframework.webflow.definition.TransitionDefinition;\nimport org.springframework.webflow.engine.builder.BinderConfiguration;\nimport org.springframework.webflow.engine.builder.BinderConfiguration.Binding;\nimport org.springframework.webflow.execution.Event;\nimport org.springframework.webflow.execution.FlowExecutionKey;\nimport org.springframework.webflow.execution.RequestContext;\nimport org.springframework.webflow.execution.View;\nimport org.springframework.webflow.validation.BeanValidationHintResolver;\nimport org.springframework.webflow.validation.ValidationHelper;\nimport org.springframework.webflow.validation.ValidationHintResolver;\n\npublic abstract class AbstractMvcView implements View {\n\n    private static final Log logger = LogFactory.getLog(AbstractMvcView.class);\n\n    private static final MappingResultsCriteria PROPERTY_NOT_FOUND_ERROR = new PropertyNotFoundError();\n\n    private static final MappingResultsCriteria MAPPING_ERROR = new MappingError();\n\n    private org.springframework.web.servlet.View view;\n\n    private RequestContext requestContext;\n\n    private ExpressionParser expressionParser;\n\n    private final ExpressionParser emptyValueExpressionParser = new BeanWrapperExpressionParser();\n\n    private ConversionService conversionService;\n\n    private Validator validator;\n\n    private String fieldMarkerPrefix = \"_\";\n\n    private String eventIdParameterName = \"_eventId\";\n\n    private String eventId;\n\n    private MappingResults mappingResults;\n\n    private BinderConfiguration binderConfiguration;\n\n    private MessageCodesResolver messageCodesResolver;\n\n    private boolean userEventProcessed;\n\n    private ValidationHintResolver validationHintResolver = new BeanValidationHintResolver();\n\n    public AbstractMvcView(org.springframework.web.servlet.View view, RequestContext requestContext) {\n        this.view = view;\n        this.requestContext = requestContext;\n    }\n\n    public void setExpressionParser(ExpressionParser expressionParser) {\n        this.expressionParser = expressionParser;\n    }\n\n    public void setConversionService(ConversionService conversionService) {\n        this.conversionService = conversionService;\n    }\n\n    public void setValidator(Validator validator) {\n        this.validator = validator;\n    }\n\n    public void setValidationHintResolver(ValidationHintResolver validationHintResolver) {\n        if (validationHintResolver != null) {\n            this.validationHintResolver = validationHintResolver;\n        }\n    }\n\n    public void setBinderConfiguration(BinderConfiguration binderConfiguration) {\n        this.binderConfiguration = binderConfiguration;\n    }\n\n    public void setMessageCodesResolver(MessageCodesResolver messageCodesResolver) {\n        this.messageCodesResolver = messageCodesResolver;\n    }\n\n    public void setFieldMarkerPrefix(String fieldMarkerPrefix) {\n        this.fieldMarkerPrefix = fieldMarkerPrefix;\n    }\n\n    public void setEventIdParameterName(String eventIdParameterName) {\n        this.eventIdParameterName = eventIdParameterName;\n    }\n\n    public void render() throws IOException {\n        Map<String, Object> model = new HashMap<String, Object>();\n        model.putAll(flowScopes());\n        exposeBindingModel(model);\n        model.put(\"flowRequestContext\", requestContext);\n        FlowExecutionKey key = requestContext.getFlowExecutionContext().getKey();\n        if (key != null) {\n            model.put(\"flowExecutionKey\", requestContext.getFlowExecutionContext().getKey().toString());\n            model.put(\"flowExecutionUrl\", requestContext.getFlowExecutionUrl());\n        }\n        model.put(\"currentUser\", requestContext.getExternalContext().getCurrentUser());\n        try {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Rendering MVC [\" + view + \"] with model map [\" + model + \"]\");\n            }\n            doRender(model);\n        } catch (IOException e) {\n            throw e;\n        } catch (Exception e) {\n            IllegalStateException ise = new IllegalStateException(\"Exception occurred rendering view \" + view);\n            ise.initCause(e);\n            throw ise;\n        }\n    }\n\n    public boolean userEventQueued() {\n        return !userEventProcessed && getEventId() != null;\n    }\n\n    public void processUserEvent() {\n        String eventId = getEventId();\n        if (eventId == null) {\n            return;\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Processing user event '\" + eventId + \"'\");\n        }\n        Object model = getModelObject();\n        if (model != null) {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Resolved model \" + model);\n            }\n            TransitionDefinition transition = requestContext.getMatchingTransition(eventId);\n            if (shouldBind(model, transition)) {\n                mappingResults = bind(model);\n                if (hasErrors(mappingResults)) {\n                    if (logger.isDebugEnabled()) {\n                        logger.debug(\"Model binding resulted in errors; adding error messages to context\");\n                    }\n                    addErrorMessages(mappingResults);\n                }\n                if (shouldValidate(model, transition)) {\n                    validate(model, transition);\n                }\n            }\n        } else {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"No model to bind to; done processing user event\");\n            }\n        }\n        userEventProcessed = true;\n    }\n\n    public Serializable getUserEventState() {\n        return new ViewActionStateHolder(eventId, userEventProcessed, mappingResults);\n    }\n\n    public boolean hasFlowEvent() {\n        return userEventProcessed && !requestContext.getMessageContext().hasErrorMessages();\n    }\n\n    public Event getFlowEvent() {\n        if (!hasFlowEvent()) {\n            return null;\n        }\n        return new Event(this, getEventId(), requestContext.getRequestParameters().asAttributeMap());\n    }\n\n    public void saveState() {\n    }\n\n    public String toString() {\n        return new ToStringCreator(this).append(\"view\", view).toString();\n    }\n\n    protected RequestContext getRequestContext() {\n        return requestContext;\n    }\n\n    protected org.springframework.web.servlet.View getView() {\n        return view;\n    }\n\n    protected ConversionService getConversionService() {\n        return conversionService;\n    }\n\n    protected abstract void doRender(Map<String, ?> model) throws Exception;\n\n    protected String getEventId() {\n        if (eventId == null) {\n            eventId = determineEventId(requestContext);\n        }\n        return this.eventId;\n    }\n\n    protected boolean shouldBind(Object model, TransitionDefinition transition) {\n        if (transition == null) {\n            return true;\n        }\n        return transition.getAttributes().getBoolean(\"bind\", true);\n    }\n\n    protected MappingResults getMappingResults() {\n        return mappingResults;\n    }\n\n    protected BinderConfiguration getBinderConfiguration() {\n        return binderConfiguration;\n    }\n\n    protected ExpressionParser getExpressionParser() {\n        return expressionParser;\n    }\n\n    protected String getFieldMarkerPrefix() {\n        return fieldMarkerPrefix;\n    }\n\n    protected String determineEventId(RequestContext context) {\n        return WebUtils.findParameterValue(context.getRequestParameters().asMap(), eventIdParameterName);\n    }\n\n    protected MappingResults bind(Object model) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Binding to model\");\n        }\n        DefaultMapper mapper = new DefaultMapper();\n        ParameterMap requestParameters = requestContext.getRequestParameters();\n        if (binderConfiguration != null) {\n            addModelBindings(mapper, requestParameters.asMap().keySet(), model);\n        } else {\n            addDefaultMappings(mapper, requestParameters.asMap().keySet(), model);\n        }\n        return mapper.map(requestParameters, model);\n    }\n\n    protected void addModelBindings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (Binding binding : binderConfiguration.getBindings()) {\n            String parameterName = binding.getProperty();\n            if (parameterNames.contains(parameterName)) {\n                addMapping(mapper, binding, model);\n            } else {\n                if (fieldMarkerPrefix != null && parameterNames.contains(fieldMarkerPrefix + parameterName)) {\n                    addEmptyValueMapping(mapper, parameterName, model);\n                }\n            }\n        }\n    }\n\n    protected void addMapping(DefaultMapper mapper, Binding binding, Object model) {\n        Expression source = new RequestParameterExpression(binding.getProperty());\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(binding.getProperty(), parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        mapping.setRequired(binding.getRequired());\n        if (binding.getConverter() != null) {\n            Assert.notNull(conversionService, \"A ConversionService must be configured to use resolve custom converters to use during binding\");\n            ConversionExecutor conversionExecutor = conversionService.getConversionExecutor(binding.getConverter(), String.class, target.getValueType(model));\n            mapping.setTypeConverter(conversionExecutor);\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding mapping for parameter '\" + binding.getProperty() + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    protected void addDefaultMappings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (String parameterName : parameterNames) {\n            if (fieldMarkerPrefix != null && parameterName.startsWith(fieldMarkerPrefix)) {\n                String field = parameterName.substring(fieldMarkerPrefix.length());\n                if (!parameterNames.contains(field)) {\n                    addEmptyValueMapping(mapper, field, model);\n                }\n            } else {\n                addDefaultMapping(mapper, parameterName, model);\n            }\n        }\n    }\n\n    protected void addEmptyValueMapping(DefaultMapper mapper, String field, Object model) {\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = emptyValueExpressionParser.parseExpression(field, parserContext);\n        try {\n            Class<?> propertyType = target.getValueType(model);\n            Expression source = new StaticExpression(getEmptyValue(propertyType));\n            DefaultMapping mapping = new DefaultMapping(source, target);\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Adding empty value mapping for parameter '\" + field + \"'\");\n            }\n            mapper.addMapping(mapping);\n        } catch (EvaluationException e) {\n        }\n    }\n\n    protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n        Expression source = new RequestParameterExpression(parameter);\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(parameter, parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    void restoreState(ViewActionStateHolder stateHolder) {\n        eventId = stateHolder.getEventId();\n        userEventProcessed = stateHolder.getUserEventProcessed();\n        mappingResults = stateHolder.getMappingResults();\n    }\n\n    protected boolean shouldValidate(Object model, TransitionDefinition transition) {\n        Boolean validateAttribute = getValidateAttribute(transition);\n        if (validateAttribute != null) {\n            return validateAttribute;\n        } else {\n            AttributeMap<Object> flowExecutionAttributes = requestContext.getFlowExecutionContext().getAttributes();\n            Boolean validateOnBindingErrors = flowExecutionAttributes.getBoolean(\"validateOnBindingErrors\");\n            if (validateOnBindingErrors != null) {\n                if (!validateOnBindingErrors && mappingResults.hasErrorResults()) {\n                    return false;\n                }\n            }\n            return true;\n        }\n    }\n\n    private Map<String, Object> flowScopes() {\n        if (requestContext.getCurrentState().isViewState()) {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getViewScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        } else {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        }\n    }\n\n    private void exposeBindingModel(Map<String, Object> model) {\n        Object modelObject = getModelObject();\n        if (modelObject != null) {\n            BindingModel bindingModel = new BindingModel(getModelExpression().getExpressionString(), modelObject, expressionParser, conversionService, requestContext.getMessageContext());\n            bindingModel.setBinderConfiguration(binderConfiguration);\n            bindingModel.setMappingResults(mappingResults);\n            model.put(BindingResult.MODEL_KEY_PREFIX + getModelExpression().getExpressionString(), bindingModel);\n        }\n    }\n\n    private Object getModelObject() {\n        Expression model = getModelExpression();\n        if (model != null) {\n            try {\n                return model.getValue(requestContext);\n            } catch (EvaluationException e) {\n                return null;\n            }\n        } else {\n            return null;\n        }\n    }\n\n    private Expression getModelExpression() {\n        return (Expression) requestContext.getCurrentState().getAttributes().get(\"model\");\n    }\n\n    private Object getEmptyValue(Class<?> fieldType) {\n        if (fieldType != null && boolean.class.equals(fieldType) || Boolean.class.equals(fieldType)) {\n            return false;\n        } else if (fieldType != null && fieldType.isArray()) {\n            return Array.newInstance(fieldType.getComponentType(), 0);\n        } else {\n            return null;\n        }\n    }\n\n    private boolean hasErrors(MappingResults results) {\n        return results.hasErrorResults() && !onlyPropertyNotFoundErrorsPresent(results);\n    }\n\n    private boolean onlyPropertyNotFoundErrorsPresent(MappingResults results) {\n        return results.getResults(PROPERTY_NOT_FOUND_ERROR).size() == mappingResults.getErrorResults().size();\n    }\n\n    private void addErrorMessages(MappingResults results) {\n        List<MappingResult> errors = results.getResults(MAPPING_ERROR);\n        for (MappingResult error : errors) {\n            requestContext.getMessageContext().addMessage(createMessageResolver(error));\n        }\n    }\n\n    protected MessageResolver createMessageResolver(MappingResult error) {\n        String model = getModelExpression().getExpressionString();\n        String field = error.getMapping().getTargetExpression().getExpressionString();\n        Class<?> fieldType = error.getMapping().getTargetExpression().getValueType(getModelObject());\n        String[] messageCodes = messageCodesResolver.resolveMessageCodes(error.getCode(), model, field, fieldType);\n        return new MessageBuilder().error().source(field).codes(messageCodes).resolvableArg(field).defaultText(error.getCode() + \" on \" + field).build();\n    }\n\n    private Boolean getValidateAttribute(TransitionDefinition transition) {\n        if (transition != null) {\n            return transition.getAttributes().getBoolean(\"validate\");\n        } else {\n            return null;\n        }\n    }\n\n    private void validate(Object model, TransitionDefinition transition) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Validating model\");\n        }\n        ValidationHelper helper = new ValidationHelper(model, requestContext, eventId, getModelExpression().getExpressionString(), expressionParser, messageCodesResolver, mappingResults, validationHintResolver);\n        helper.setValidator(this.validator);\n        helper.validate();\n    }\n\n    private static class PropertyNotFoundError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && \"propertyNotFound\".equals(result.getCode());\n        }\n    }\n\n    private static class MappingError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && !PROPERTY_NOT_FOUND_ERROR.test(result);\n        }\n    }\n\n    private static class RequestParameterExpression implements Expression {\n\n        private String parameterName;\n\n        public RequestParameterExpression(String parameterName) {\n            this.parameterName = parameterName;\n        }\n\n        public String getExpressionString() {\n            return parameterName;\n        }\n\n        public Object getValue(Object context) throws EvaluationException {\n            ParameterMap parameters = (ParameterMap) context;\n            return parameters.asMap().get(parameterName);\n        }\n\n        public Class<?> getValueType(Object context) {\n            return String.class;\n        }\n\n        public void setValue(Object context, Object value) throws EvaluationException {\n            throw new UnsupportedOperationException(\"Setting request parameters is not allowed\");\n        }\n\n        public String toString() {\n            return \"parameter:'\" + parameterName + \"'\";\n        }\n    }\n}\n"}}], "diff_hunk": ["--- spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java\n+++ spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java\n@@ -2,12 +2,16 @@\n import java.io.IOException;\n import java.io.Serializable;\n import java.lang.reflect.Array;\n+import java.util.ArrayList;\n import java.util.HashMap;\n import java.util.List;\n import java.util.Map;\n import java.util.Set;\n+import javax.lang.model.SourceVersion;\n import org.apache.commons.logging.Log;\n import org.apache.commons.logging.LogFactory;\n+import org.springframework.beans.BeanWrapperImpl;\n+import org.springframework.beans.PropertyAccessorUtils;\n import org.springframework.binding.convert.ConversionExecutor;\n import org.springframework.binding.convert.ConversionService;\n import org.springframework.binding.expression.EvaluationException;\n@@ -274,12 +278,42 @@\n     protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n         Expression source = new RequestParameterExpression(parameter);\n         ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n+        validateDataBindingExpression(parameter, model);\n         Expression target = expressionParser.parseExpression(parameter, parserContext);\n         DefaultMapping mapping = new DefaultMapping(source, target);\n         if (logger.isDebugEnabled()) {\n             logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n         }\n         mapper.addMapping(mapping);\n+    }\n+    private void validateDataBindingExpression(String expression, Object model) {\n+        if (expressionParser instanceof BeanWrapperExpressionParser) {\n+            return;\n+        }\n+        String errorMessage = \"Invalid data binding expression: '\" + expression + \"' \" + \"for target model class '\" + model.getClass() + \"'\";\n+        List<String> propertyNames = new ArrayList<String>();\n+        while (true) {\n+            int index = PropertyAccessorUtils.getFirstNestedPropertySeparatorIndex(expression);\n+            String nestedProperty = index != -1 ? expression.substring(0, index) : expression;\n+            nestedProperty = PropertyAccessorUtils.getPropertyName(nestedProperty);\n+            propertyNames.add(nestedProperty);\n+            if (index == -1) {\n+                break;\n+            }\n+            if (expression.length() == index + 1) {\n+                throw new IllegalStateException(errorMessage);\n+            }\n+            expression = expression.substring(index + 1);\n+        }\n+        BeanWrapperImpl beanWrapper = new BeanWrapperImpl(model);\n+        if (!beanWrapper.isReadableProperty(propertyNames.get(0))) {\n+            throw new IllegalStateException(errorMessage);\n+        }\n+        for (int i = 0; i < propertyNames.size(); i++) {\n+            if (!SourceVersion.isName(propertyNames.get(i))) {\n+                throw new IllegalStateException(errorMessage);\n+            }\n+        }\n     }\n     void restoreState(ViewActionStateHolder stateHolder) {\n         eventId = stateHolder.getEventId();"], "num_changed_lines": 2, "num_java_non_test_files": 1}
{"commit_id": "ec3d54d2305e6b6bce12f770fec67fe63008d45", "repo_url": "https://github.com/spring-projects/spring-webflow", "commit_message": "use fixed parser empty value binding expressions", "num_changed_files": 1, "num_changed_java_files": 1, "tag": -1, "source_files": [{"after": {"file_path": "spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java", "source_code": "package org.springframework.webflow.mvc.view;\n\nimport java.io.IOException;\nimport java.io.Serializable;\nimport java.lang.reflect.Array;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Map;\nimport java.util.Set;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.binding.convert.ConversionExecutor;\nimport org.springframework.binding.convert.ConversionService;\nimport org.springframework.binding.expression.EvaluationException;\nimport org.springframework.binding.expression.Expression;\nimport org.springframework.binding.expression.ExpressionParser;\nimport org.springframework.binding.expression.ParserContext;\nimport org.springframework.binding.expression.beanwrapper.BeanWrapperExpressionParser;\nimport org.springframework.binding.expression.support.FluentParserContext;\nimport org.springframework.binding.expression.support.StaticExpression;\nimport org.springframework.binding.mapping.MappingResult;\nimport org.springframework.binding.mapping.MappingResults;\nimport org.springframework.binding.mapping.MappingResultsCriteria;\nimport org.springframework.binding.mapping.impl.DefaultMapper;\nimport org.springframework.binding.mapping.impl.DefaultMapping;\nimport org.springframework.binding.message.MessageBuilder;\nimport org.springframework.binding.message.MessageResolver;\nimport org.springframework.core.style.ToStringCreator;\nimport org.springframework.util.Assert;\nimport org.springframework.validation.BindingResult;\nimport org.springframework.validation.MessageCodesResolver;\nimport org.springframework.validation.Validator;\nimport org.springframework.web.util.WebUtils;\nimport org.springframework.webflow.core.collection.AttributeMap;\nimport org.springframework.webflow.core.collection.ParameterMap;\nimport org.springframework.webflow.definition.TransitionDefinition;\nimport org.springframework.webflow.engine.builder.BinderConfiguration;\nimport org.springframework.webflow.engine.builder.BinderConfiguration.Binding;\nimport org.springframework.webflow.execution.Event;\nimport org.springframework.webflow.execution.FlowExecutionKey;\nimport org.springframework.webflow.execution.RequestContext;\nimport org.springframework.webflow.execution.View;\nimport org.springframework.webflow.validation.BeanValidationHintResolver;\nimport org.springframework.webflow.validation.ValidationHelper;\nimport org.springframework.webflow.validation.ValidationHintResolver;\n\npublic abstract class AbstractMvcView implements View {\n\n    private static final Log logger = LogFactory.getLog(AbstractMvcView.class);\n\n    private static final MappingResultsCriteria PROPERTY_NOT_FOUND_ERROR = new PropertyNotFoundError();\n\n    private static final MappingResultsCriteria MAPPING_ERROR = new MappingError();\n\n    private org.springframework.web.servlet.View view;\n\n    private RequestContext requestContext;\n\n    private ExpressionParser expressionParser;\n\n    private final ExpressionParser emptyValueExpressionParser = new BeanWrapperExpressionParser();\n\n    private ConversionService conversionService;\n\n    private Validator validator;\n\n    private String fieldMarkerPrefix = \"_\";\n\n    private String eventIdParameterName = \"_eventId\";\n\n    private String eventId;\n\n    private MappingResults mappingResults;\n\n    private BinderConfiguration binderConfiguration;\n\n    private MessageCodesResolver messageCodesResolver;\n\n    private boolean userEventProcessed;\n\n    private ValidationHintResolver validationHintResolver = new BeanValidationHintResolver();\n\n    public AbstractMvcView(org.springframework.web.servlet.View view, RequestContext requestContext) {\n        this.view = view;\n        this.requestContext = requestContext;\n    }\n\n    public void setExpressionParser(ExpressionParser expressionParser) {\n        this.expressionParser = expressionParser;\n    }\n\n    public void setConversionService(ConversionService conversionService) {\n        this.conversionService = conversionService;\n    }\n\n    public void setValidator(Validator validator) {\n        this.validator = validator;\n    }\n\n    public void setValidationHintResolver(ValidationHintResolver validationHintResolver) {\n        if (validationHintResolver != null) {\n            this.validationHintResolver = validationHintResolver;\n        }\n    }\n\n    public void setBinderConfiguration(BinderConfiguration binderConfiguration) {\n        this.binderConfiguration = binderConfiguration;\n    }\n\n    public void setMessageCodesResolver(MessageCodesResolver messageCodesResolver) {\n        this.messageCodesResolver = messageCodesResolver;\n    }\n\n    public void setFieldMarkerPrefix(String fieldMarkerPrefix) {\n        this.fieldMarkerPrefix = fieldMarkerPrefix;\n    }\n\n    public void setEventIdParameterName(String eventIdParameterName) {\n        this.eventIdParameterName = eventIdParameterName;\n    }\n\n    public void render() throws IOException {\n        Map<String, Object> model = new HashMap<String, Object>();\n        model.putAll(flowScopes());\n        exposeBindingModel(model);\n        model.put(\"flowRequestContext\", requestContext);\n        FlowExecutionKey key = requestContext.getFlowExecutionContext().getKey();\n        if (key != null) {\n            model.put(\"flowExecutionKey\", requestContext.getFlowExecutionContext().getKey().toString());\n            model.put(\"flowExecutionUrl\", requestContext.getFlowExecutionUrl());\n        }\n        model.put(\"currentUser\", requestContext.getExternalContext().getCurrentUser());\n        try {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Rendering MVC [\" + view + \"] with model map [\" + model + \"]\");\n            }\n            doRender(model);\n        } catch (IOException e) {\n            throw e;\n        } catch (Exception e) {\n            IllegalStateException ise = new IllegalStateException(\"Exception occurred rendering view \" + view);\n            ise.initCause(e);\n            throw ise;\n        }\n    }\n\n    public boolean userEventQueued() {\n        return !userEventProcessed && getEventId() != null;\n    }\n\n    public void processUserEvent() {\n        String eventId = getEventId();\n        if (eventId == null) {\n            return;\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Processing user event '\" + eventId + \"'\");\n        }\n        Object model = getModelObject();\n        if (model != null) {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Resolved model \" + model);\n            }\n            TransitionDefinition transition = requestContext.getMatchingTransition(eventId);\n            if (shouldBind(model, transition)) {\n                mappingResults = bind(model);\n                if (hasErrors(mappingResults)) {\n                    if (logger.isDebugEnabled()) {\n                        logger.debug(\"Model binding resulted in errors; adding error messages to context\");\n                    }\n                    addErrorMessages(mappingResults);\n                }\n                if (shouldValidate(model, transition)) {\n                    validate(model, transition);\n                }\n            }\n        } else {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"No model to bind to; done processing user event\");\n            }\n        }\n        userEventProcessed = true;\n    }\n\n    public Serializable getUserEventState() {\n        return new ViewActionStateHolder(eventId, userEventProcessed, mappingResults);\n    }\n\n    public boolean hasFlowEvent() {\n        return userEventProcessed && !requestContext.getMessageContext().hasErrorMessages();\n    }\n\n    public Event getFlowEvent() {\n        if (!hasFlowEvent()) {\n            return null;\n        }\n        return new Event(this, getEventId(), requestContext.getRequestParameters().asAttributeMap());\n    }\n\n    public void saveState() {\n    }\n\n    public String toString() {\n        return new ToStringCreator(this).append(\"view\", view).toString();\n    }\n\n    protected RequestContext getRequestContext() {\n        return requestContext;\n    }\n\n    protected org.springframework.web.servlet.View getView() {\n        return view;\n    }\n\n    protected ConversionService getConversionService() {\n        return conversionService;\n    }\n\n    protected abstract void doRender(Map<String, ?> model) throws Exception;\n\n    protected String getEventId() {\n        if (eventId == null) {\n            eventId = determineEventId(requestContext);\n        }\n        return this.eventId;\n    }\n\n    protected boolean shouldBind(Object model, TransitionDefinition transition) {\n        if (transition == null) {\n            return true;\n        }\n        return transition.getAttributes().getBoolean(\"bind\", true);\n    }\n\n    protected MappingResults getMappingResults() {\n        return mappingResults;\n    }\n\n    protected BinderConfiguration getBinderConfiguration() {\n        return binderConfiguration;\n    }\n\n    protected ExpressionParser getExpressionParser() {\n        return expressionParser;\n    }\n\n    protected String getFieldMarkerPrefix() {\n        return fieldMarkerPrefix;\n    }\n\n    protected String determineEventId(RequestContext context) {\n        return WebUtils.findParameterValue(context.getRequestParameters().asMap(), eventIdParameterName);\n    }\n\n    protected MappingResults bind(Object model) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Binding to model\");\n        }\n        DefaultMapper mapper = new DefaultMapper();\n        ParameterMap requestParameters = requestContext.getRequestParameters();\n        if (binderConfiguration != null) {\n            addModelBindings(mapper, requestParameters.asMap().keySet(), model);\n        } else {\n            addDefaultMappings(mapper, requestParameters.asMap().keySet(), model);\n        }\n        return mapper.map(requestParameters, model);\n    }\n\n    protected void addModelBindings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (Binding binding : binderConfiguration.getBindings()) {\n            String parameterName = binding.getProperty();\n            if (parameterNames.contains(parameterName)) {\n                addMapping(mapper, binding, model);\n            } else {\n                if (fieldMarkerPrefix != null && parameterNames.contains(fieldMarkerPrefix + parameterName)) {\n                    addEmptyValueMapping(mapper, parameterName, model);\n                }\n            }\n        }\n    }\n\n    protected void addMapping(DefaultMapper mapper, Binding binding, Object model) {\n        Expression source = new RequestParameterExpression(binding.getProperty());\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(binding.getProperty(), parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        mapping.setRequired(binding.getRequired());\n        if (binding.getConverter() != null) {\n            Assert.notNull(conversionService, \"A ConversionService must be configured to use resolve custom converters to use during binding\");\n            ConversionExecutor conversionExecutor = conversionService.getConversionExecutor(binding.getConverter(), String.class, target.getValueType(model));\n            mapping.setTypeConverter(conversionExecutor);\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding mapping for parameter '\" + binding.getProperty() + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    protected void addDefaultMappings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (String parameterName : parameterNames) {\n            if (fieldMarkerPrefix != null && parameterName.startsWith(fieldMarkerPrefix)) {\n                String field = parameterName.substring(fieldMarkerPrefix.length());\n                if (!parameterNames.contains(field)) {\n                    addEmptyValueMapping(mapper, field, model);\n                }\n            } else {\n                addDefaultMapping(mapper, parameterName, model);\n            }\n        }\n    }\n\n    protected void addEmptyValueMapping(DefaultMapper mapper, String field, Object model) {\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = emptyValueExpressionParser.parseExpression(field, parserContext);\n        try {\n            Class<?> propertyType = target.getValueType(model);\n            Expression source = new StaticExpression(getEmptyValue(propertyType));\n            DefaultMapping mapping = new DefaultMapping(source, target);\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Adding empty value mapping for parameter '\" + field + \"'\");\n            }\n            mapper.addMapping(mapping);\n        } catch (EvaluationException e) {\n        }\n    }\n\n    protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n        Expression source = new RequestParameterExpression(parameter);\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(parameter, parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    void restoreState(ViewActionStateHolder stateHolder) {\n        eventId = stateHolder.getEventId();\n        userEventProcessed = stateHolder.getUserEventProcessed();\n        mappingResults = stateHolder.getMappingResults();\n    }\n\n    protected boolean shouldValidate(Object model, TransitionDefinition transition) {\n        Boolean validateAttribute = getValidateAttribute(transition);\n        if (validateAttribute != null) {\n            return validateAttribute;\n        } else {\n            AttributeMap<Object> flowExecutionAttributes = requestContext.getFlowExecutionContext().getAttributes();\n            Boolean validateOnBindingErrors = flowExecutionAttributes.getBoolean(\"validateOnBindingErrors\");\n            if (validateOnBindingErrors != null) {\n                if (!validateOnBindingErrors && mappingResults.hasErrorResults()) {\n                    return false;\n                }\n            }\n            return true;\n        }\n    }\n\n    private Map<String, Object> flowScopes() {\n        if (requestContext.getCurrentState().isViewState()) {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getViewScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        } else {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        }\n    }\n\n    private void exposeBindingModel(Map<String, Object> model) {\n        Object modelObject = getModelObject();\n        if (modelObject != null) {\n            BindingModel bindingModel = new BindingModel(getModelExpression().getExpressionString(), modelObject, expressionParser, conversionService, requestContext.getMessageContext());\n            bindingModel.setBinderConfiguration(binderConfiguration);\n            bindingModel.setMappingResults(mappingResults);\n            model.put(BindingResult.MODEL_KEY_PREFIX + getModelExpression().getExpressionString(), bindingModel);\n        }\n    }\n\n    private Object getModelObject() {\n        Expression model = getModelExpression();\n        if (model != null) {\n            try {\n                return model.getValue(requestContext);\n            } catch (EvaluationException e) {\n                return null;\n            }\n        } else {\n            return null;\n        }\n    }\n\n    private Expression getModelExpression() {\n        return (Expression) requestContext.getCurrentState().getAttributes().get(\"model\");\n    }\n\n    private Object getEmptyValue(Class<?> fieldType) {\n        if (fieldType != null && boolean.class.equals(fieldType) || Boolean.class.equals(fieldType)) {\n            return false;\n        } else if (fieldType != null && fieldType.isArray()) {\n            return Array.newInstance(fieldType.getComponentType(), 0);\n        } else {\n            return null;\n        }\n    }\n\n    private boolean hasErrors(MappingResults results) {\n        return results.hasErrorResults() && !onlyPropertyNotFoundErrorsPresent(results);\n    }\n\n    private boolean onlyPropertyNotFoundErrorsPresent(MappingResults results) {\n        return results.getResults(PROPERTY_NOT_FOUND_ERROR).size() == mappingResults.getErrorResults().size();\n    }\n\n    private void addErrorMessages(MappingResults results) {\n        List<MappingResult> errors = results.getResults(MAPPING_ERROR);\n        for (MappingResult error : errors) {\n            requestContext.getMessageContext().addMessage(createMessageResolver(error));\n        }\n    }\n\n    protected MessageResolver createMessageResolver(MappingResult error) {\n        String model = getModelExpression().getExpressionString();\n        String field = error.getMapping().getTargetExpression().getExpressionString();\n        Class<?> fieldType = error.getMapping().getTargetExpression().getValueType(getModelObject());\n        String[] messageCodes = messageCodesResolver.resolveMessageCodes(error.getCode(), model, field, fieldType);\n        return new MessageBuilder().error().source(field).codes(messageCodes).resolvableArg(field).defaultText(error.getCode() + \" on \" + field).build();\n    }\n\n    private Boolean getValidateAttribute(TransitionDefinition transition) {\n        if (transition != null) {\n            return transition.getAttributes().getBoolean(\"validate\");\n        } else {\n            return null;\n        }\n    }\n\n    private void validate(Object model, TransitionDefinition transition) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Validating model\");\n        }\n        ValidationHelper helper = new ValidationHelper(model, requestContext, eventId, getModelExpression().getExpressionString(), expressionParser, messageCodesResolver, mappingResults, validationHintResolver);\n        helper.setValidator(this.validator);\n        helper.validate();\n    }\n\n    private static class PropertyNotFoundError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && \"propertyNotFound\".equals(result.getCode());\n        }\n    }\n\n    private static class MappingError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && !PROPERTY_NOT_FOUND_ERROR.test(result);\n        }\n    }\n\n    private static class RequestParameterExpression implements Expression {\n\n        private String parameterName;\n\n        public RequestParameterExpression(String parameterName) {\n            this.parameterName = parameterName;\n        }\n\n        public String getExpressionString() {\n            return parameterName;\n        }\n\n        public Object getValue(Object context) throws EvaluationException {\n            ParameterMap parameters = (ParameterMap) context;\n            return parameters.asMap().get(parameterName);\n        }\n\n        public Class<?> getValueType(Object context) {\n            return String.class;\n        }\n\n        public void setValue(Object context, Object value) throws EvaluationException {\n            throw new UnsupportedOperationException(\"Setting request parameters is not allowed\");\n        }\n\n        public String toString() {\n            return \"parameter:'\" + parameterName + \"'\";\n        }\n    }\n}\n"}, "before": {"file_path": "spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java", "source_code": "package org.springframework.webflow.mvc.view;\n\nimport java.io.IOException;\nimport java.io.Serializable;\nimport java.lang.reflect.Array;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Map;\nimport java.util.Set;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.binding.convert.ConversionExecutor;\nimport org.springframework.binding.convert.ConversionService;\nimport org.springframework.binding.expression.EvaluationException;\nimport org.springframework.binding.expression.Expression;\nimport org.springframework.binding.expression.ExpressionParser;\nimport org.springframework.binding.expression.ParserContext;\nimport org.springframework.binding.expression.support.FluentParserContext;\nimport org.springframework.binding.expression.support.StaticExpression;\nimport org.springframework.binding.mapping.MappingResult;\nimport org.springframework.binding.mapping.MappingResults;\nimport org.springframework.binding.mapping.MappingResultsCriteria;\nimport org.springframework.binding.mapping.impl.DefaultMapper;\nimport org.springframework.binding.mapping.impl.DefaultMapping;\nimport org.springframework.binding.message.MessageBuilder;\nimport org.springframework.binding.message.MessageResolver;\nimport org.springframework.core.style.ToStringCreator;\nimport org.springframework.util.Assert;\nimport org.springframework.validation.BindingResult;\nimport org.springframework.validation.MessageCodesResolver;\nimport org.springframework.validation.Validator;\nimport org.springframework.web.util.WebUtils;\nimport org.springframework.webflow.core.collection.AttributeMap;\nimport org.springframework.webflow.core.collection.ParameterMap;\nimport org.springframework.webflow.definition.TransitionDefinition;\nimport org.springframework.webflow.engine.builder.BinderConfiguration;\nimport org.springframework.webflow.engine.builder.BinderConfiguration.Binding;\nimport org.springframework.webflow.execution.Event;\nimport org.springframework.webflow.execution.FlowExecutionKey;\nimport org.springframework.webflow.execution.RequestContext;\nimport org.springframework.webflow.execution.View;\nimport org.springframework.webflow.validation.BeanValidationHintResolver;\nimport org.springframework.webflow.validation.ValidationHelper;\nimport org.springframework.webflow.validation.ValidationHintResolver;\n\npublic abstract class AbstractMvcView implements View {\n\n    private static final Log logger = LogFactory.getLog(AbstractMvcView.class);\n\n    private static final MappingResultsCriteria PROPERTY_NOT_FOUND_ERROR = new PropertyNotFoundError();\n\n    private static final MappingResultsCriteria MAPPING_ERROR = new MappingError();\n\n    private org.springframework.web.servlet.View view;\n\n    private RequestContext requestContext;\n\n    private ExpressionParser expressionParser;\n\n    private ConversionService conversionService;\n\n    private Validator validator;\n\n    private String fieldMarkerPrefix = \"_\";\n\n    private String eventIdParameterName = \"_eventId\";\n\n    private String eventId;\n\n    private MappingResults mappingResults;\n\n    private BinderConfiguration binderConfiguration;\n\n    private MessageCodesResolver messageCodesResolver;\n\n    private boolean userEventProcessed;\n\n    private ValidationHintResolver validationHintResolver = new BeanValidationHintResolver();\n\n    public AbstractMvcView(org.springframework.web.servlet.View view, RequestContext requestContext) {\n        this.view = view;\n        this.requestContext = requestContext;\n    }\n\n    public void setExpressionParser(ExpressionParser expressionParser) {\n        this.expressionParser = expressionParser;\n    }\n\n    public void setConversionService(ConversionService conversionService) {\n        this.conversionService = conversionService;\n    }\n\n    public void setValidator(Validator validator) {\n        this.validator = validator;\n    }\n\n    public void setValidationHintResolver(ValidationHintResolver validationHintResolver) {\n        if (validationHintResolver != null) {\n            this.validationHintResolver = validationHintResolver;\n        }\n    }\n\n    public void setBinderConfiguration(BinderConfiguration binderConfiguration) {\n        this.binderConfiguration = binderConfiguration;\n    }\n\n    public void setMessageCodesResolver(MessageCodesResolver messageCodesResolver) {\n        this.messageCodesResolver = messageCodesResolver;\n    }\n\n    public void setFieldMarkerPrefix(String fieldMarkerPrefix) {\n        this.fieldMarkerPrefix = fieldMarkerPrefix;\n    }\n\n    public void setEventIdParameterName(String eventIdParameterName) {\n        this.eventIdParameterName = eventIdParameterName;\n    }\n\n    public void render() throws IOException {\n        Map<String, Object> model = new HashMap<String, Object>();\n        model.putAll(flowScopes());\n        exposeBindingModel(model);\n        model.put(\"flowRequestContext\", requestContext);\n        FlowExecutionKey key = requestContext.getFlowExecutionContext().getKey();\n        if (key != null) {\n            model.put(\"flowExecutionKey\", requestContext.getFlowExecutionContext().getKey().toString());\n            model.put(\"flowExecutionUrl\", requestContext.getFlowExecutionUrl());\n        }\n        model.put(\"currentUser\", requestContext.getExternalContext().getCurrentUser());\n        try {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Rendering MVC [\" + view + \"] with model map [\" + model + \"]\");\n            }\n            doRender(model);\n        } catch (IOException e) {\n            throw e;\n        } catch (Exception e) {\n            IllegalStateException ise = new IllegalStateException(\"Exception occurred rendering view \" + view);\n            ise.initCause(e);\n            throw ise;\n        }\n    }\n\n    public boolean userEventQueued() {\n        return !userEventProcessed && getEventId() != null;\n    }\n\n    public void processUserEvent() {\n        String eventId = getEventId();\n        if (eventId == null) {\n            return;\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Processing user event '\" + eventId + \"'\");\n        }\n        Object model = getModelObject();\n        if (model != null) {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Resolved model \" + model);\n            }\n            TransitionDefinition transition = requestContext.getMatchingTransition(eventId);\n            if (shouldBind(model, transition)) {\n                mappingResults = bind(model);\n                if (hasErrors(mappingResults)) {\n                    if (logger.isDebugEnabled()) {\n                        logger.debug(\"Model binding resulted in errors; adding error messages to context\");\n                    }\n                    addErrorMessages(mappingResults);\n                }\n                if (shouldValidate(model, transition)) {\n                    validate(model, transition);\n                }\n            }\n        } else {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"No model to bind to; done processing user event\");\n            }\n        }\n        userEventProcessed = true;\n    }\n\n    public Serializable getUserEventState() {\n        return new ViewActionStateHolder(eventId, userEventProcessed, mappingResults);\n    }\n\n    public boolean hasFlowEvent() {\n        return userEventProcessed && !requestContext.getMessageContext().hasErrorMessages();\n    }\n\n    public Event getFlowEvent() {\n        if (!hasFlowEvent()) {\n            return null;\n        }\n        return new Event(this, getEventId(), requestContext.getRequestParameters().asAttributeMap());\n    }\n\n    public void saveState() {\n    }\n\n    public String toString() {\n        return new ToStringCreator(this).append(\"view\", view).toString();\n    }\n\n    protected RequestContext getRequestContext() {\n        return requestContext;\n    }\n\n    protected org.springframework.web.servlet.View getView() {\n        return view;\n    }\n\n    protected ConversionService getConversionService() {\n        return conversionService;\n    }\n\n    protected abstract void doRender(Map<String, ?> model) throws Exception;\n\n    protected String getEventId() {\n        if (eventId == null) {\n            eventId = determineEventId(requestContext);\n        }\n        return this.eventId;\n    }\n\n    protected boolean shouldBind(Object model, TransitionDefinition transition) {\n        if (transition == null) {\n            return true;\n        }\n        return transition.getAttributes().getBoolean(\"bind\", true);\n    }\n\n    protected MappingResults getMappingResults() {\n        return mappingResults;\n    }\n\n    protected BinderConfiguration getBinderConfiguration() {\n        return binderConfiguration;\n    }\n\n    protected ExpressionParser getExpressionParser() {\n        return expressionParser;\n    }\n\n    protected String getFieldMarkerPrefix() {\n        return fieldMarkerPrefix;\n    }\n\n    protected String determineEventId(RequestContext context) {\n        return WebUtils.findParameterValue(context.getRequestParameters().asMap(), eventIdParameterName);\n    }\n\n    protected MappingResults bind(Object model) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Binding to model\");\n        }\n        DefaultMapper mapper = new DefaultMapper();\n        ParameterMap requestParameters = requestContext.getRequestParameters();\n        if (binderConfiguration != null) {\n            addModelBindings(mapper, requestParameters.asMap().keySet(), model);\n        } else {\n            addDefaultMappings(mapper, requestParameters.asMap().keySet(), model);\n        }\n        return mapper.map(requestParameters, model);\n    }\n\n    protected void addModelBindings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (Binding binding : binderConfiguration.getBindings()) {\n            String parameterName = binding.getProperty();\n            if (parameterNames.contains(parameterName)) {\n                addMapping(mapper, binding, model);\n            } else {\n                if (fieldMarkerPrefix != null && parameterNames.contains(fieldMarkerPrefix + parameterName)) {\n                    addEmptyValueMapping(mapper, parameterName, model);\n                }\n            }\n        }\n    }\n\n    protected void addMapping(DefaultMapper mapper, Binding binding, Object model) {\n        Expression source = new RequestParameterExpression(binding.getProperty());\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(binding.getProperty(), parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        mapping.setRequired(binding.getRequired());\n        if (binding.getConverter() != null) {\n            Assert.notNull(conversionService, \"A ConversionService must be configured to use resolve custom converters to use during binding\");\n            ConversionExecutor conversionExecutor = conversionService.getConversionExecutor(binding.getConverter(), String.class, target.getValueType(model));\n            mapping.setTypeConverter(conversionExecutor);\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding mapping for parameter '\" + binding.getProperty() + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    protected void addDefaultMappings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (String parameterName : parameterNames) {\n            if (fieldMarkerPrefix != null && parameterName.startsWith(fieldMarkerPrefix)) {\n                String field = parameterName.substring(fieldMarkerPrefix.length());\n                if (!parameterNames.contains(field)) {\n                    addEmptyValueMapping(mapper, field, model);\n                }\n            } else {\n                addDefaultMapping(mapper, parameterName, model);\n            }\n        }\n    }\n\n    protected void addEmptyValueMapping(DefaultMapper mapper, String field, Object model) {\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(field, parserContext);\n        try {\n            Class<?> propertyType = target.getValueType(model);\n            Expression source = new StaticExpression(getEmptyValue(propertyType));\n            DefaultMapping mapping = new DefaultMapping(source, target);\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Adding empty value mapping for parameter '\" + field + \"'\");\n            }\n            mapper.addMapping(mapping);\n        } catch (EvaluationException e) {\n        }\n    }\n\n    protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n        Expression source = new RequestParameterExpression(parameter);\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(parameter, parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    void restoreState(ViewActionStateHolder stateHolder) {\n        eventId = stateHolder.getEventId();\n        userEventProcessed = stateHolder.getUserEventProcessed();\n        mappingResults = stateHolder.getMappingResults();\n    }\n\n    protected boolean shouldValidate(Object model, TransitionDefinition transition) {\n        Boolean validateAttribute = getValidateAttribute(transition);\n        if (validateAttribute != null) {\n            return validateAttribute;\n        } else {\n            AttributeMap<Object> flowExecutionAttributes = requestContext.getFlowExecutionContext().getAttributes();\n            Boolean validateOnBindingErrors = flowExecutionAttributes.getBoolean(\"validateOnBindingErrors\");\n            if (validateOnBindingErrors != null) {\n                if (!validateOnBindingErrors && mappingResults.hasErrorResults()) {\n                    return false;\n                }\n            }\n            return true;\n        }\n    }\n\n    private Map<String, Object> flowScopes() {\n        if (requestContext.getCurrentState().isViewState()) {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getViewScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        } else {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        }\n    }\n\n    private void exposeBindingModel(Map<String, Object> model) {\n        Object modelObject = getModelObject();\n        if (modelObject != null) {\n            BindingModel bindingModel = new BindingModel(getModelExpression().getExpressionString(), modelObject, expressionParser, conversionService, requestContext.getMessageContext());\n            bindingModel.setBinderConfiguration(binderConfiguration);\n            bindingModel.setMappingResults(mappingResults);\n            model.put(BindingResult.MODEL_KEY_PREFIX + getModelExpression().getExpressionString(), bindingModel);\n        }\n    }\n\n    private Object getModelObject() {\n        Expression model = getModelExpression();\n        if (model != null) {\n            try {\n                return model.getValue(requestContext);\n            } catch (EvaluationException e) {\n                return null;\n            }\n        } else {\n            return null;\n        }\n    }\n\n    private Expression getModelExpression() {\n        return (Expression) requestContext.getCurrentState().getAttributes().get(\"model\");\n    }\n\n    private Object getEmptyValue(Class<?> fieldType) {\n        if (fieldType != null && boolean.class.equals(fieldType) || Boolean.class.equals(fieldType)) {\n            return false;\n        } else if (fieldType != null && fieldType.isArray()) {\n            return Array.newInstance(fieldType.getComponentType(), 0);\n        } else {\n            return null;\n        }\n    }\n\n    private boolean hasErrors(MappingResults results) {\n        return results.hasErrorResults() && !onlyPropertyNotFoundErrorsPresent(results);\n    }\n\n    private boolean onlyPropertyNotFoundErrorsPresent(MappingResults results) {\n        return results.getResults(PROPERTY_NOT_FOUND_ERROR).size() == mappingResults.getErrorResults().size();\n    }\n\n    private void addErrorMessages(MappingResults results) {\n        List<MappingResult> errors = results.getResults(MAPPING_ERROR);\n        for (MappingResult error : errors) {\n            requestContext.getMessageContext().addMessage(createMessageResolver(error));\n        }\n    }\n\n    protected MessageResolver createMessageResolver(MappingResult error) {\n        String model = getModelExpression().getExpressionString();\n        String field = error.getMapping().getTargetExpression().getExpressionString();\n        Class<?> fieldType = error.getMapping().getTargetExpression().getValueType(getModelObject());\n        String[] messageCodes = messageCodesResolver.resolveMessageCodes(error.getCode(), model, field, fieldType);\n        return new MessageBuilder().error().source(field).codes(messageCodes).resolvableArg(field).defaultText(error.getCode() + \" on \" + field).build();\n    }\n\n    private Boolean getValidateAttribute(TransitionDefinition transition) {\n        if (transition != null) {\n            return transition.getAttributes().getBoolean(\"validate\");\n        } else {\n            return null;\n        }\n    }\n\n    private void validate(Object model, TransitionDefinition transition) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Validating model\");\n        }\n        ValidationHelper helper = new ValidationHelper(model, requestContext, eventId, getModelExpression().getExpressionString(), expressionParser, messageCodesResolver, mappingResults, validationHintResolver);\n        helper.setValidator(this.validator);\n        helper.validate();\n    }\n\n    private static class PropertyNotFoundError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && \"propertyNotFound\".equals(result.getCode());\n        }\n    }\n\n    private static class MappingError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && !PROPERTY_NOT_FOUND_ERROR.test(result);\n        }\n    }\n\n    private static class RequestParameterExpression implements Expression {\n\n        private String parameterName;\n\n        public RequestParameterExpression(String parameterName) {\n            this.parameterName = parameterName;\n        }\n\n        public String getExpressionString() {\n            return parameterName;\n        }\n\n        public Object getValue(Object context) throws EvaluationException {\n            ParameterMap parameters = (ParameterMap) context;\n            return parameters.asMap().get(parameterName);\n        }\n\n        public Class<?> getValueType(Object context) {\n            return String.class;\n        }\n\n        public void setValue(Object context, Object value) throws EvaluationException {\n            throw new UnsupportedOperationException(\"Setting request parameters is not allowed\");\n        }\n\n        public String toString() {\n            return \"parameter:'\" + parameterName + \"'\";\n        }\n    }\n}\n"}}], "diff_hunk": ["--- spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java\n+++ spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java\n@@ -14,6 +14,7 @@\n import org.springframework.binding.expression.Expression;\n import org.springframework.binding.expression.ExpressionParser;\n import org.springframework.binding.expression.ParserContext;\n+import org.springframework.binding.expression.beanwrapper.BeanWrapperExpressionParser;\n import org.springframework.binding.expression.support.FluentParserContext;\n import org.springframework.binding.expression.support.StaticExpression;\n import org.springframework.binding.mapping.MappingResult;\n@@ -48,6 +49,7 @@\n     private org.springframework.web.servlet.View view;\n     private RequestContext requestContext;\n     private ExpressionParser expressionParser;\n+    private final ExpressionParser emptyValueExpressionParser = new BeanWrapperExpressionParser();\n     private ConversionService conversionService;\n     private Validator validator;\n     private String fieldMarkerPrefix = \"_\";\n@@ -257,7 +259,7 @@\n     }\n     protected void addEmptyValueMapping(DefaultMapper mapper, String field, Object model) {\n         ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n-        Expression target = expressionParser.parseExpression(field, parserContext);\n+        Expression target = emptyValueExpressionParser.parseExpression(field, parserContext);\n         try {\n             Class<?> propertyType = target.getValueType(model);\n             Expression source = new StaticExpression(getEmptyValue(propertyType));"], "num_changed_lines": 2, "num_java_non_test_files": 1}
{"commit_id": "ed5e8", "repo_url": "https://github.com/spring-projects/spring-webflow", "commit_message": "ignore invalid default binding expressions", "num_changed_files": 1, "num_changed_java_files": 1, "tag": -1, "source_files": [{"after": {"file_path": "spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java", "source_code": "package org.springframework.webflow.mvc.view;\n\nimport java.io.IOException;\nimport java.io.Serializable;\nimport java.lang.reflect.Array;\nimport java.util.ArrayList;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Map;\nimport java.util.Set;\nimport javax.lang.model.SourceVersion;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.beans.BeanWrapperImpl;\nimport org.springframework.beans.PropertyAccessorUtils;\nimport org.springframework.binding.convert.ConversionExecutor;\nimport org.springframework.binding.convert.ConversionService;\nimport org.springframework.binding.expression.EvaluationException;\nimport org.springframework.binding.expression.Expression;\nimport org.springframework.binding.expression.ExpressionParser;\nimport org.springframework.binding.expression.ParserContext;\nimport org.springframework.binding.expression.beanwrapper.BeanWrapperExpressionParser;\nimport org.springframework.binding.expression.support.FluentParserContext;\nimport org.springframework.binding.expression.support.StaticExpression;\nimport org.springframework.binding.mapping.MappingResult;\nimport org.springframework.binding.mapping.MappingResults;\nimport org.springframework.binding.mapping.MappingResultsCriteria;\nimport org.springframework.binding.mapping.impl.DefaultMapper;\nimport org.springframework.binding.mapping.impl.DefaultMapping;\nimport org.springframework.binding.message.MessageBuilder;\nimport org.springframework.binding.message.MessageResolver;\nimport org.springframework.core.style.ToStringCreator;\nimport org.springframework.util.Assert;\nimport org.springframework.validation.BindingResult;\nimport org.springframework.validation.MessageCodesResolver;\nimport org.springframework.validation.Validator;\nimport org.springframework.web.util.WebUtils;\nimport org.springframework.webflow.core.collection.AttributeMap;\nimport org.springframework.webflow.core.collection.ParameterMap;\nimport org.springframework.webflow.definition.TransitionDefinition;\nimport org.springframework.webflow.engine.builder.BinderConfiguration;\nimport org.springframework.webflow.engine.builder.BinderConfiguration.Binding;\nimport org.springframework.webflow.execution.Event;\nimport org.springframework.webflow.execution.FlowExecutionKey;\nimport org.springframework.webflow.execution.RequestContext;\nimport org.springframework.webflow.execution.View;\nimport org.springframework.webflow.validation.BeanValidationHintResolver;\nimport org.springframework.webflow.validation.ValidationHelper;\nimport org.springframework.webflow.validation.ValidationHintResolver;\n\npublic abstract class AbstractMvcView implements View {\n\n    private static final Log logger = LogFactory.getLog(AbstractMvcView.class);\n\n    private static final MappingResultsCriteria PROPERTY_NOT_FOUND_ERROR = new PropertyNotFoundError();\n\n    private static final MappingResultsCriteria MAPPING_ERROR = new MappingError();\n\n    private org.springframework.web.servlet.View view;\n\n    private RequestContext requestContext;\n\n    private ExpressionParser expressionParser;\n\n    private final ExpressionParser emptyValueExpressionParser = new BeanWrapperExpressionParser();\n\n    private ConversionService conversionService;\n\n    private Validator validator;\n\n    private String fieldMarkerPrefix = \"_\";\n\n    private String eventIdParameterName = \"_eventId\";\n\n    private String eventId;\n\n    private MappingResults mappingResults;\n\n    private BinderConfiguration binderConfiguration;\n\n    private MessageCodesResolver messageCodesResolver;\n\n    private boolean userEventProcessed;\n\n    private ValidationHintResolver validationHintResolver = new BeanValidationHintResolver();\n\n    public AbstractMvcView(org.springframework.web.servlet.View view, RequestContext requestContext) {\n        this.view = view;\n        this.requestContext = requestContext;\n    }\n\n    public void setExpressionParser(ExpressionParser expressionParser) {\n        this.expressionParser = expressionParser;\n    }\n\n    public void setConversionService(ConversionService conversionService) {\n        this.conversionService = conversionService;\n    }\n\n    public void setValidator(Validator validator) {\n        this.validator = validator;\n    }\n\n    public void setValidationHintResolver(ValidationHintResolver validationHintResolver) {\n        if (validationHintResolver != null) {\n            this.validationHintResolver = validationHintResolver;\n        }\n    }\n\n    public void setBinderConfiguration(BinderConfiguration binderConfiguration) {\n        this.binderConfiguration = binderConfiguration;\n    }\n\n    public void setMessageCodesResolver(MessageCodesResolver messageCodesResolver) {\n        this.messageCodesResolver = messageCodesResolver;\n    }\n\n    public void setFieldMarkerPrefix(String fieldMarkerPrefix) {\n        this.fieldMarkerPrefix = fieldMarkerPrefix;\n    }\n\n    public void setEventIdParameterName(String eventIdParameterName) {\n        this.eventIdParameterName = eventIdParameterName;\n    }\n\n    public void render() throws IOException {\n        Map<String, Object> model = new HashMap<String, Object>();\n        model.putAll(flowScopes());\n        exposeBindingModel(model);\n        model.put(\"flowRequestContext\", requestContext);\n        FlowExecutionKey key = requestContext.getFlowExecutionContext().getKey();\n        if (key != null) {\n            model.put(\"flowExecutionKey\", requestContext.getFlowExecutionContext().getKey().toString());\n            model.put(\"flowExecutionUrl\", requestContext.getFlowExecutionUrl());\n        }\n        model.put(\"currentUser\", requestContext.getExternalContext().getCurrentUser());\n        try {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Rendering MVC [\" + view + \"] with model map [\" + model + \"]\");\n            }\n            doRender(model);\n        } catch (IOException e) {\n            throw e;\n        } catch (Exception e) {\n            IllegalStateException ise = new IllegalStateException(\"Exception occurred rendering view \" + view);\n            ise.initCause(e);\n            throw ise;\n        }\n    }\n\n    public boolean userEventQueued() {\n        return !userEventProcessed && getEventId() != null;\n    }\n\n    public void processUserEvent() {\n        String eventId = getEventId();\n        if (eventId == null) {\n            return;\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Processing user event '\" + eventId + \"'\");\n        }\n        Object model = getModelObject();\n        if (model != null) {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Resolved model \" + model);\n            }\n            TransitionDefinition transition = requestContext.getMatchingTransition(eventId);\n            if (shouldBind(model, transition)) {\n                mappingResults = bind(model);\n                if (hasErrors(mappingResults)) {\n                    if (logger.isDebugEnabled()) {\n                        logger.debug(\"Model binding resulted in errors; adding error messages to context\");\n                    }\n                    addErrorMessages(mappingResults);\n                }\n                if (shouldValidate(model, transition)) {\n                    validate(model, transition);\n                }\n            }\n        } else {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"No model to bind to; done processing user event\");\n            }\n        }\n        userEventProcessed = true;\n    }\n\n    public Serializable getUserEventState() {\n        return new ViewActionStateHolder(eventId, userEventProcessed, mappingResults);\n    }\n\n    public boolean hasFlowEvent() {\n        return userEventProcessed && !requestContext.getMessageContext().hasErrorMessages();\n    }\n\n    public Event getFlowEvent() {\n        if (!hasFlowEvent()) {\n            return null;\n        }\n        return new Event(this, getEventId(), requestContext.getRequestParameters().asAttributeMap());\n    }\n\n    public void saveState() {\n    }\n\n    public String toString() {\n        return new ToStringCreator(this).append(\"view\", view).toString();\n    }\n\n    protected RequestContext getRequestContext() {\n        return requestContext;\n    }\n\n    protected org.springframework.web.servlet.View getView() {\n        return view;\n    }\n\n    protected ConversionService getConversionService() {\n        return conversionService;\n    }\n\n    protected abstract void doRender(Map<String, ?> model) throws Exception;\n\n    protected String getEventId() {\n        if (eventId == null) {\n            eventId = determineEventId(requestContext);\n        }\n        return this.eventId;\n    }\n\n    protected boolean shouldBind(Object model, TransitionDefinition transition) {\n        if (transition == null) {\n            return true;\n        }\n        return transition.getAttributes().getBoolean(\"bind\", true);\n    }\n\n    protected MappingResults getMappingResults() {\n        return mappingResults;\n    }\n\n    protected BinderConfiguration getBinderConfiguration() {\n        return binderConfiguration;\n    }\n\n    protected ExpressionParser getExpressionParser() {\n        return expressionParser;\n    }\n\n    protected String getFieldMarkerPrefix() {\n        return fieldMarkerPrefix;\n    }\n\n    protected String determineEventId(RequestContext context) {\n        return WebUtils.findParameterValue(context.getRequestParameters().asMap(), eventIdParameterName);\n    }\n\n    protected MappingResults bind(Object model) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Binding to model\");\n        }\n        DefaultMapper mapper = new DefaultMapper();\n        ParameterMap requestParameters = requestContext.getRequestParameters();\n        if (binderConfiguration != null) {\n            addModelBindings(mapper, requestParameters.asMap().keySet(), model);\n        } else {\n            addDefaultMappings(mapper, requestParameters.asMap().keySet(), model);\n        }\n        return mapper.map(requestParameters, model);\n    }\n\n    protected void addModelBindings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (Binding binding : binderConfiguration.getBindings()) {\n            String parameterName = binding.getProperty();\n            if (parameterNames.contains(parameterName)) {\n                addMapping(mapper, binding, model);\n            } else {\n                if (fieldMarkerPrefix != null && parameterNames.contains(fieldMarkerPrefix + parameterName)) {\n                    addEmptyValueMapping(mapper, parameterName, model);\n                }\n            }\n        }\n    }\n\n    protected void addMapping(DefaultMapper mapper, Binding binding, Object model) {\n        Expression source = new RequestParameterExpression(binding.getProperty());\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(binding.getProperty(), parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        mapping.setRequired(binding.getRequired());\n        if (binding.getConverter() != null) {\n            Assert.notNull(conversionService, \"A ConversionService must be configured to use resolve custom converters to use during binding\");\n            ConversionExecutor conversionExecutor = conversionService.getConversionExecutor(binding.getConverter(), String.class, target.getValueType(model));\n            mapping.setTypeConverter(conversionExecutor);\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding mapping for parameter '\" + binding.getProperty() + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    protected void addDefaultMappings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (String parameterName : parameterNames) {\n            if (fieldMarkerPrefix != null && parameterName.startsWith(fieldMarkerPrefix)) {\n                String field = parameterName.substring(fieldMarkerPrefix.length());\n                if (!parameterNames.contains(field)) {\n                    addEmptyValueMapping(mapper, field, model);\n                }\n            } else {\n                addDefaultMapping(mapper, parameterName, model);\n            }\n        }\n    }\n\n    protected void addEmptyValueMapping(DefaultMapper mapper, String field, Object model) {\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = emptyValueExpressionParser.parseExpression(field, parserContext);\n        try {\n            Class<?> propertyType = target.getValueType(model);\n            Expression source = new StaticExpression(getEmptyValue(propertyType));\n            DefaultMapping mapping = new DefaultMapping(source, target);\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Adding empty value mapping for parameter '\" + field + \"'\");\n            }\n            mapper.addMapping(mapping);\n        } catch (EvaluationException e) {\n        }\n    }\n\n    protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n        Expression source = new RequestParameterExpression(parameter);\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        if (expressionParser instanceof BeanWrapperExpressionParser || checkModelProperty(parameter, model)) {\n            Expression target = expressionParser.parseExpression(parameter, parserContext);\n            DefaultMapping mapping = new DefaultMapping(source, target);\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n            }\n            mapper.addMapping(mapping);\n        }\n    }\n\n    private boolean checkModelProperty(String expression, Object model) {\n        List<String> propertyNames = new ArrayList<String>();\n        while (true) {\n            int index = PropertyAccessorUtils.getFirstNestedPropertySeparatorIndex(expression);\n            String nestedProperty = index != -1 ? expression.substring(0, index) : expression;\n            nestedProperty = PropertyAccessorUtils.getPropertyName(nestedProperty);\n            propertyNames.add(nestedProperty);\n            if (index == -1) {\n                break;\n            }\n            if (expression.length() == index + 1) {\n                return false;\n            }\n            expression = expression.substring(index + 1);\n        }\n        BeanWrapperImpl beanWrapper = new BeanWrapperImpl(model);\n        if (!beanWrapper.isReadableProperty(propertyNames.get(0))) {\n            return false;\n        }\n        for (int i = 0; i < propertyNames.size(); i++) {\n            if (!SourceVersion.isName(propertyNames.get(i))) {\n                return false;\n            }\n        }\n        return true;\n    }\n\n    void restoreState(ViewActionStateHolder stateHolder) {\n        eventId = stateHolder.getEventId();\n        userEventProcessed = stateHolder.getUserEventProcessed();\n        mappingResults = stateHolder.getMappingResults();\n    }\n\n    protected boolean shouldValidate(Object model, TransitionDefinition transition) {\n        Boolean validateAttribute = getValidateAttribute(transition);\n        if (validateAttribute != null) {\n            return validateAttribute;\n        } else {\n            AttributeMap<Object> flowExecutionAttributes = requestContext.getFlowExecutionContext().getAttributes();\n            Boolean validateOnBindingErrors = flowExecutionAttributes.getBoolean(\"validateOnBindingErrors\");\n            if (validateOnBindingErrors != null) {\n                if (!validateOnBindingErrors && mappingResults.hasErrorResults()) {\n                    return false;\n                }\n            }\n            return true;\n        }\n    }\n\n    private Map<String, Object> flowScopes() {\n        if (requestContext.getCurrentState().isViewState()) {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getViewScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        } else {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        }\n    }\n\n    private void exposeBindingModel(Map<String, Object> model) {\n        Object modelObject = getModelObject();\n        if (modelObject != null) {\n            BindingModel bindingModel = new BindingModel(getModelExpression().getExpressionString(), modelObject, expressionParser, conversionService, requestContext.getMessageContext());\n            bindingModel.setBinderConfiguration(binderConfiguration);\n            bindingModel.setMappingResults(mappingResults);\n            model.put(BindingResult.MODEL_KEY_PREFIX + getModelExpression().getExpressionString(), bindingModel);\n        }\n    }\n\n    private Object getModelObject() {\n        Expression model = getModelExpression();\n        if (model != null) {\n            try {\n                return model.getValue(requestContext);\n            } catch (EvaluationException e) {\n                return null;\n            }\n        } else {\n            return null;\n        }\n    }\n\n    private Expression getModelExpression() {\n        return (Expression) requestContext.getCurrentState().getAttributes().get(\"model\");\n    }\n\n    private Object getEmptyValue(Class<?> fieldType) {\n        if (fieldType != null && boolean.class.equals(fieldType) || Boolean.class.equals(fieldType)) {\n            return false;\n        } else if (fieldType != null && fieldType.isArray()) {\n            return Array.newInstance(fieldType.getComponentType(), 0);\n        } else {\n            return null;\n        }\n    }\n\n    private boolean hasErrors(MappingResults results) {\n        return results.hasErrorResults() && !onlyPropertyNotFoundErrorsPresent(results);\n    }\n\n    private boolean onlyPropertyNotFoundErrorsPresent(MappingResults results) {\n        return results.getResults(PROPERTY_NOT_FOUND_ERROR).size() == mappingResults.getErrorResults().size();\n    }\n\n    private void addErrorMessages(MappingResults results) {\n        List<MappingResult> errors = results.getResults(MAPPING_ERROR);\n        for (MappingResult error : errors) {\n            requestContext.getMessageContext().addMessage(createMessageResolver(error));\n        }\n    }\n\n    protected MessageResolver createMessageResolver(MappingResult error) {\n        String model = getModelExpression().getExpressionString();\n        String field = error.getMapping().getTargetExpression().getExpressionString();\n        Class<?> fieldType = error.getMapping().getTargetExpression().getValueType(getModelObject());\n        String[] messageCodes = messageCodesResolver.resolveMessageCodes(error.getCode(), model, field, fieldType);\n        return new MessageBuilder().error().source(field).codes(messageCodes).resolvableArg(field).defaultText(error.getCode() + \" on \" + field).build();\n    }\n\n    private Boolean getValidateAttribute(TransitionDefinition transition) {\n        if (transition != null) {\n            return transition.getAttributes().getBoolean(\"validate\");\n        } else {\n            return null;\n        }\n    }\n\n    private void validate(Object model, TransitionDefinition transition) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Validating model\");\n        }\n        ValidationHelper helper = new ValidationHelper(model, requestContext, eventId, getModelExpression().getExpressionString(), expressionParser, messageCodesResolver, mappingResults, validationHintResolver);\n        helper.setValidator(this.validator);\n        helper.validate();\n    }\n\n    private static class PropertyNotFoundError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && \"propertyNotFound\".equals(result.getCode());\n        }\n    }\n\n    private static class MappingError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && !PROPERTY_NOT_FOUND_ERROR.test(result);\n        }\n    }\n\n    private static class RequestParameterExpression implements Expression {\n\n        private String parameterName;\n\n        public RequestParameterExpression(String parameterName) {\n            this.parameterName = parameterName;\n        }\n\n        public String getExpressionString() {\n            return parameterName;\n        }\n\n        public Object getValue(Object context) throws EvaluationException {\n            ParameterMap parameters = (ParameterMap) context;\n            return parameters.asMap().get(parameterName);\n        }\n\n        public Class<?> getValueType(Object context) {\n            return String.class;\n        }\n\n        public void setValue(Object context, Object value) throws EvaluationException {\n            throw new UnsupportedOperationException(\"Setting request parameters is not allowed\");\n        }\n\n        public String toString() {\n            return \"parameter:'\" + parameterName + \"'\";\n        }\n    }\n}\n"}, "before": {"file_path": "spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java", "source_code": "package org.springframework.webflow.mvc.view;\n\nimport java.io.IOException;\nimport java.io.Serializable;\nimport java.lang.reflect.Array;\nimport java.util.ArrayList;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Map;\nimport java.util.Set;\nimport javax.lang.model.SourceVersion;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.beans.BeanWrapperImpl;\nimport org.springframework.beans.PropertyAccessorUtils;\nimport org.springframework.binding.convert.ConversionExecutor;\nimport org.springframework.binding.convert.ConversionService;\nimport org.springframework.binding.expression.EvaluationException;\nimport org.springframework.binding.expression.Expression;\nimport org.springframework.binding.expression.ExpressionParser;\nimport org.springframework.binding.expression.ParserContext;\nimport org.springframework.binding.expression.beanwrapper.BeanWrapperExpressionParser;\nimport org.springframework.binding.expression.support.FluentParserContext;\nimport org.springframework.binding.expression.support.StaticExpression;\nimport org.springframework.binding.mapping.MappingResult;\nimport org.springframework.binding.mapping.MappingResults;\nimport org.springframework.binding.mapping.MappingResultsCriteria;\nimport org.springframework.binding.mapping.impl.DefaultMapper;\nimport org.springframework.binding.mapping.impl.DefaultMapping;\nimport org.springframework.binding.message.MessageBuilder;\nimport org.springframework.binding.message.MessageResolver;\nimport org.springframework.core.style.ToStringCreator;\nimport org.springframework.util.Assert;\nimport org.springframework.validation.BindingResult;\nimport org.springframework.validation.MessageCodesResolver;\nimport org.springframework.validation.Validator;\nimport org.springframework.web.util.WebUtils;\nimport org.springframework.webflow.core.collection.AttributeMap;\nimport org.springframework.webflow.core.collection.ParameterMap;\nimport org.springframework.webflow.definition.TransitionDefinition;\nimport org.springframework.webflow.engine.builder.BinderConfiguration;\nimport org.springframework.webflow.engine.builder.BinderConfiguration.Binding;\nimport org.springframework.webflow.execution.Event;\nimport org.springframework.webflow.execution.FlowExecutionKey;\nimport org.springframework.webflow.execution.RequestContext;\nimport org.springframework.webflow.execution.View;\nimport org.springframework.webflow.validation.BeanValidationHintResolver;\nimport org.springframework.webflow.validation.ValidationHelper;\nimport org.springframework.webflow.validation.ValidationHintResolver;\n\npublic abstract class AbstractMvcView implements View {\n\n    private static final Log logger = LogFactory.getLog(AbstractMvcView.class);\n\n    private static final MappingResultsCriteria PROPERTY_NOT_FOUND_ERROR = new PropertyNotFoundError();\n\n    private static final MappingResultsCriteria MAPPING_ERROR = new MappingError();\n\n    private org.springframework.web.servlet.View view;\n\n    private RequestContext requestContext;\n\n    private ExpressionParser expressionParser;\n\n    private final ExpressionParser emptyValueExpressionParser = new BeanWrapperExpressionParser();\n\n    private ConversionService conversionService;\n\n    private Validator validator;\n\n    private String fieldMarkerPrefix = \"_\";\n\n    private String eventIdParameterName = \"_eventId\";\n\n    private String eventId;\n\n    private MappingResults mappingResults;\n\n    private BinderConfiguration binderConfiguration;\n\n    private MessageCodesResolver messageCodesResolver;\n\n    private boolean userEventProcessed;\n\n    private ValidationHintResolver validationHintResolver = new BeanValidationHintResolver();\n\n    public AbstractMvcView(org.springframework.web.servlet.View view, RequestContext requestContext) {\n        this.view = view;\n        this.requestContext = requestContext;\n    }\n\n    public void setExpressionParser(ExpressionParser expressionParser) {\n        this.expressionParser = expressionParser;\n    }\n\n    public void setConversionService(ConversionService conversionService) {\n        this.conversionService = conversionService;\n    }\n\n    public void setValidator(Validator validator) {\n        this.validator = validator;\n    }\n\n    public void setValidationHintResolver(ValidationHintResolver validationHintResolver) {\n        if (validationHintResolver != null) {\n            this.validationHintResolver = validationHintResolver;\n        }\n    }\n\n    public void setBinderConfiguration(BinderConfiguration binderConfiguration) {\n        this.binderConfiguration = binderConfiguration;\n    }\n\n    public void setMessageCodesResolver(MessageCodesResolver messageCodesResolver) {\n        this.messageCodesResolver = messageCodesResolver;\n    }\n\n    public void setFieldMarkerPrefix(String fieldMarkerPrefix) {\n        this.fieldMarkerPrefix = fieldMarkerPrefix;\n    }\n\n    public void setEventIdParameterName(String eventIdParameterName) {\n        this.eventIdParameterName = eventIdParameterName;\n    }\n\n    public void render() throws IOException {\n        Map<String, Object> model = new HashMap<String, Object>();\n        model.putAll(flowScopes());\n        exposeBindingModel(model);\n        model.put(\"flowRequestContext\", requestContext);\n        FlowExecutionKey key = requestContext.getFlowExecutionContext().getKey();\n        if (key != null) {\n            model.put(\"flowExecutionKey\", requestContext.getFlowExecutionContext().getKey().toString());\n            model.put(\"flowExecutionUrl\", requestContext.getFlowExecutionUrl());\n        }\n        model.put(\"currentUser\", requestContext.getExternalContext().getCurrentUser());\n        try {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Rendering MVC [\" + view + \"] with model map [\" + model + \"]\");\n            }\n            doRender(model);\n        } catch (IOException e) {\n            throw e;\n        } catch (Exception e) {\n            IllegalStateException ise = new IllegalStateException(\"Exception occurred rendering view \" + view);\n            ise.initCause(e);\n            throw ise;\n        }\n    }\n\n    public boolean userEventQueued() {\n        return !userEventProcessed && getEventId() != null;\n    }\n\n    public void processUserEvent() {\n        String eventId = getEventId();\n        if (eventId == null) {\n            return;\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Processing user event '\" + eventId + \"'\");\n        }\n        Object model = getModelObject();\n        if (model != null) {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Resolved model \" + model);\n            }\n            TransitionDefinition transition = requestContext.getMatchingTransition(eventId);\n            if (shouldBind(model, transition)) {\n                mappingResults = bind(model);\n                if (hasErrors(mappingResults)) {\n                    if (logger.isDebugEnabled()) {\n                        logger.debug(\"Model binding resulted in errors; adding error messages to context\");\n                    }\n                    addErrorMessages(mappingResults);\n                }\n                if (shouldValidate(model, transition)) {\n                    validate(model, transition);\n                }\n            }\n        } else {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"No model to bind to; done processing user event\");\n            }\n        }\n        userEventProcessed = true;\n    }\n\n    public Serializable getUserEventState() {\n        return new ViewActionStateHolder(eventId, userEventProcessed, mappingResults);\n    }\n\n    public boolean hasFlowEvent() {\n        return userEventProcessed && !requestContext.getMessageContext().hasErrorMessages();\n    }\n\n    public Event getFlowEvent() {\n        if (!hasFlowEvent()) {\n            return null;\n        }\n        return new Event(this, getEventId(), requestContext.getRequestParameters().asAttributeMap());\n    }\n\n    public void saveState() {\n    }\n\n    public String toString() {\n        return new ToStringCreator(this).append(\"view\", view).toString();\n    }\n\n    protected RequestContext getRequestContext() {\n        return requestContext;\n    }\n\n    protected org.springframework.web.servlet.View getView() {\n        return view;\n    }\n\n    protected ConversionService getConversionService() {\n        return conversionService;\n    }\n\n    protected abstract void doRender(Map<String, ?> model) throws Exception;\n\n    protected String getEventId() {\n        if (eventId == null) {\n            eventId = determineEventId(requestContext);\n        }\n        return this.eventId;\n    }\n\n    protected boolean shouldBind(Object model, TransitionDefinition transition) {\n        if (transition == null) {\n            return true;\n        }\n        return transition.getAttributes().getBoolean(\"bind\", true);\n    }\n\n    protected MappingResults getMappingResults() {\n        return mappingResults;\n    }\n\n    protected BinderConfiguration getBinderConfiguration() {\n        return binderConfiguration;\n    }\n\n    protected ExpressionParser getExpressionParser() {\n        return expressionParser;\n    }\n\n    protected String getFieldMarkerPrefix() {\n        return fieldMarkerPrefix;\n    }\n\n    protected String determineEventId(RequestContext context) {\n        return WebUtils.findParameterValue(context.getRequestParameters().asMap(), eventIdParameterName);\n    }\n\n    protected MappingResults bind(Object model) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Binding to model\");\n        }\n        DefaultMapper mapper = new DefaultMapper();\n        ParameterMap requestParameters = requestContext.getRequestParameters();\n        if (binderConfiguration != null) {\n            addModelBindings(mapper, requestParameters.asMap().keySet(), model);\n        } else {\n            addDefaultMappings(mapper, requestParameters.asMap().keySet(), model);\n        }\n        return mapper.map(requestParameters, model);\n    }\n\n    protected void addModelBindings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (Binding binding : binderConfiguration.getBindings()) {\n            String parameterName = binding.getProperty();\n            if (parameterNames.contains(parameterName)) {\n                addMapping(mapper, binding, model);\n            } else {\n                if (fieldMarkerPrefix != null && parameterNames.contains(fieldMarkerPrefix + parameterName)) {\n                    addEmptyValueMapping(mapper, parameterName, model);\n                }\n            }\n        }\n    }\n\n    protected void addMapping(DefaultMapper mapper, Binding binding, Object model) {\n        Expression source = new RequestParameterExpression(binding.getProperty());\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = expressionParser.parseExpression(binding.getProperty(), parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        mapping.setRequired(binding.getRequired());\n        if (binding.getConverter() != null) {\n            Assert.notNull(conversionService, \"A ConversionService must be configured to use resolve custom converters to use during binding\");\n            ConversionExecutor conversionExecutor = conversionService.getConversionExecutor(binding.getConverter(), String.class, target.getValueType(model));\n            mapping.setTypeConverter(conversionExecutor);\n        }\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding mapping for parameter '\" + binding.getProperty() + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    protected void addDefaultMappings(DefaultMapper mapper, Set<String> parameterNames, Object model) {\n        for (String parameterName : parameterNames) {\n            if (fieldMarkerPrefix != null && parameterName.startsWith(fieldMarkerPrefix)) {\n                String field = parameterName.substring(fieldMarkerPrefix.length());\n                if (!parameterNames.contains(field)) {\n                    addEmptyValueMapping(mapper, field, model);\n                }\n            } else {\n                addDefaultMapping(mapper, parameterName, model);\n            }\n        }\n    }\n\n    protected void addEmptyValueMapping(DefaultMapper mapper, String field, Object model) {\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        Expression target = emptyValueExpressionParser.parseExpression(field, parserContext);\n        try {\n            Class<?> propertyType = target.getValueType(model);\n            Expression source = new StaticExpression(getEmptyValue(propertyType));\n            DefaultMapping mapping = new DefaultMapping(source, target);\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Adding empty value mapping for parameter '\" + field + \"'\");\n            }\n            mapper.addMapping(mapping);\n        } catch (EvaluationException e) {\n        }\n    }\n\n    protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n        Expression source = new RequestParameterExpression(parameter);\n        ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n        validateDataBindingExpression(parameter, model);\n        Expression target = expressionParser.parseExpression(parameter, parserContext);\n        DefaultMapping mapping = new DefaultMapping(source, target);\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n        }\n        mapper.addMapping(mapping);\n    }\n\n    private void validateDataBindingExpression(String expression, Object model) {\n        if (expressionParser instanceof BeanWrapperExpressionParser) {\n            return;\n        }\n        String errorMessage = \"Invalid data binding expression: '\" + expression + \"' \" + \"for target model class '\" + model.getClass() + \"'\";\n        List<String> propertyNames = new ArrayList<String>();\n        while (true) {\n            int index = PropertyAccessorUtils.getFirstNestedPropertySeparatorIndex(expression);\n            String nestedProperty = index != -1 ? expression.substring(0, index) : expression;\n            nestedProperty = PropertyAccessorUtils.getPropertyName(nestedProperty);\n            propertyNames.add(nestedProperty);\n            if (index == -1) {\n                break;\n            }\n            if (expression.length() == index + 1) {\n                throw new IllegalStateException(errorMessage);\n            }\n            expression = expression.substring(index + 1);\n        }\n        BeanWrapperImpl beanWrapper = new BeanWrapperImpl(model);\n        if (!beanWrapper.isReadableProperty(propertyNames.get(0))) {\n            throw new IllegalStateException(errorMessage);\n        }\n        for (int i = 0; i < propertyNames.size(); i++) {\n            if (!SourceVersion.isName(propertyNames.get(i))) {\n                throw new IllegalStateException(errorMessage);\n            }\n        }\n    }\n\n    void restoreState(ViewActionStateHolder stateHolder) {\n        eventId = stateHolder.getEventId();\n        userEventProcessed = stateHolder.getUserEventProcessed();\n        mappingResults = stateHolder.getMappingResults();\n    }\n\n    protected boolean shouldValidate(Object model, TransitionDefinition transition) {\n        Boolean validateAttribute = getValidateAttribute(transition);\n        if (validateAttribute != null) {\n            return validateAttribute;\n        } else {\n            AttributeMap<Object> flowExecutionAttributes = requestContext.getFlowExecutionContext().getAttributes();\n            Boolean validateOnBindingErrors = flowExecutionAttributes.getBoolean(\"validateOnBindingErrors\");\n            if (validateOnBindingErrors != null) {\n                if (!validateOnBindingErrors && mappingResults.hasErrorResults()) {\n                    return false;\n                }\n            }\n            return true;\n        }\n    }\n\n    private Map<String, Object> flowScopes() {\n        if (requestContext.getCurrentState().isViewState()) {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getViewScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        } else {\n            return requestContext.getConversationScope().union(requestContext.getFlowScope()).union(requestContext.getFlashScope()).union(requestContext.getRequestScope()).asMap();\n        }\n    }\n\n    private void exposeBindingModel(Map<String, Object> model) {\n        Object modelObject = getModelObject();\n        if (modelObject != null) {\n            BindingModel bindingModel = new BindingModel(getModelExpression().getExpressionString(), modelObject, expressionParser, conversionService, requestContext.getMessageContext());\n            bindingModel.setBinderConfiguration(binderConfiguration);\n            bindingModel.setMappingResults(mappingResults);\n            model.put(BindingResult.MODEL_KEY_PREFIX + getModelExpression().getExpressionString(), bindingModel);\n        }\n    }\n\n    private Object getModelObject() {\n        Expression model = getModelExpression();\n        if (model != null) {\n            try {\n                return model.getValue(requestContext);\n            } catch (EvaluationException e) {\n                return null;\n            }\n        } else {\n            return null;\n        }\n    }\n\n    private Expression getModelExpression() {\n        return (Expression) requestContext.getCurrentState().getAttributes().get(\"model\");\n    }\n\n    private Object getEmptyValue(Class<?> fieldType) {\n        if (fieldType != null && boolean.class.equals(fieldType) || Boolean.class.equals(fieldType)) {\n            return false;\n        } else if (fieldType != null && fieldType.isArray()) {\n            return Array.newInstance(fieldType.getComponentType(), 0);\n        } else {\n            return null;\n        }\n    }\n\n    private boolean hasErrors(MappingResults results) {\n        return results.hasErrorResults() && !onlyPropertyNotFoundErrorsPresent(results);\n    }\n\n    private boolean onlyPropertyNotFoundErrorsPresent(MappingResults results) {\n        return results.getResults(PROPERTY_NOT_FOUND_ERROR).size() == mappingResults.getErrorResults().size();\n    }\n\n    private void addErrorMessages(MappingResults results) {\n        List<MappingResult> errors = results.getResults(MAPPING_ERROR);\n        for (MappingResult error : errors) {\n            requestContext.getMessageContext().addMessage(createMessageResolver(error));\n        }\n    }\n\n    protected MessageResolver createMessageResolver(MappingResult error) {\n        String model = getModelExpression().getExpressionString();\n        String field = error.getMapping().getTargetExpression().getExpressionString();\n        Class<?> fieldType = error.getMapping().getTargetExpression().getValueType(getModelObject());\n        String[] messageCodes = messageCodesResolver.resolveMessageCodes(error.getCode(), model, field, fieldType);\n        return new MessageBuilder().error().source(field).codes(messageCodes).resolvableArg(field).defaultText(error.getCode() + \" on \" + field).build();\n    }\n\n    private Boolean getValidateAttribute(TransitionDefinition transition) {\n        if (transition != null) {\n            return transition.getAttributes().getBoolean(\"validate\");\n        } else {\n            return null;\n        }\n    }\n\n    private void validate(Object model, TransitionDefinition transition) {\n        if (logger.isDebugEnabled()) {\n            logger.debug(\"Validating model\");\n        }\n        ValidationHelper helper = new ValidationHelper(model, requestContext, eventId, getModelExpression().getExpressionString(), expressionParser, messageCodesResolver, mappingResults, validationHintResolver);\n        helper.setValidator(this.validator);\n        helper.validate();\n    }\n\n    private static class PropertyNotFoundError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && \"propertyNotFound\".equals(result.getCode());\n        }\n    }\n\n    private static class MappingError implements MappingResultsCriteria {\n\n        public boolean test(MappingResult result) {\n            return result.isError() && !PROPERTY_NOT_FOUND_ERROR.test(result);\n        }\n    }\n\n    private static class RequestParameterExpression implements Expression {\n\n        private String parameterName;\n\n        public RequestParameterExpression(String parameterName) {\n            this.parameterName = parameterName;\n        }\n\n        public String getExpressionString() {\n            return parameterName;\n        }\n\n        public Object getValue(Object context) throws EvaluationException {\n            ParameterMap parameters = (ParameterMap) context;\n            return parameters.asMap().get(parameterName);\n        }\n\n        public Class<?> getValueType(Object context) {\n            return String.class;\n        }\n\n        public void setValue(Object context, Object value) throws EvaluationException {\n            throw new UnsupportedOperationException(\"Setting request parameters is not allowed\");\n        }\n\n        public String toString() {\n            return \"parameter:'\" + parameterName + \"'\";\n        }\n    }\n}\n"}}], "diff_hunk": ["--- spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java\n+++ spring-webflow/src/main/java/org/springframework/webflow/mvc/view/AbstractMvcView.java\n@@ -278,19 +278,16 @@\n     protected void addDefaultMapping(DefaultMapper mapper, String parameter, Object model) {\n         Expression source = new RequestParameterExpression(parameter);\n         ParserContext parserContext = new FluentParserContext().evaluate(model.getClass());\n-        validateDataBindingExpression(parameter, model);\n-        Expression target = expressionParser.parseExpression(parameter, parserContext);\n-        DefaultMapping mapping = new DefaultMapping(source, target);\n-        if (logger.isDebugEnabled()) {\n-            logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n-        }\n-        mapper.addMapping(mapping);\n-    }\n-    private void validateDataBindingExpression(String expression, Object model) {\n-        if (expressionParser instanceof BeanWrapperExpressionParser) {\n-            return;\n-        }\n-        String errorMessage = \"Invalid data binding expression: '\" + expression + \"' \" + \"for target model class '\" + model.getClass() + \"'\";\n+        if (expressionParser instanceof BeanWrapperExpressionParser || checkModelProperty(parameter, model)) {\n+            Expression target = expressionParser.parseExpression(parameter, parserContext);\n+            DefaultMapping mapping = new DefaultMapping(source, target);\n+            if (logger.isDebugEnabled()) {\n+                logger.debug(\"Adding default mapping for parameter '\" + parameter + \"'\");\n+            }\n+            mapper.addMapping(mapping);\n+        }\n+    }\n+    private boolean checkModelProperty(String expression, Object model) {\n         List<String> propertyNames = new ArrayList<String>();\n         while (true) {\n             int index = PropertyAccessorUtils.getFirstNestedPropertySeparatorIndex(expression);\n@@ -301,19 +298,20 @@\n                 break;\n             }\n             if (expression.length() == index + 1) {\n-                throw new IllegalStateException(errorMessage);\n+                return false;\n             }\n             expression = expression.substring(index + 1);\n         }\n         BeanWrapperImpl beanWrapper = new BeanWrapperImpl(model);\n         if (!beanWrapper.isReadableProperty(propertyNames.get(0))) {\n-            throw new IllegalStateException(errorMessage);\n+            return false;\n         }\n         for (int i = 0; i < propertyNames.size(); i++) {\n             if (!SourceVersion.isName(propertyNames.get(i))) {\n-                throw new IllegalStateException(errorMessage);\n-            }\n-        }\n+                return false;\n+            }\n+        }\n+        return true;\n     }\n     void restoreState(ViewActionStateHolder stateHolder) {\n         eventId = stateHolder.getEventId();"], "num_changed_lines": 2, "num_java_non_test_files": 1}
{"commit_id": "296d481f980fcbecbee01244e3644e254470a86", "repo_url": "https://github.com/spring-projects/spring-amqp", "commit_message": "amqp766 deserialization messagetostring", "num_changed_files": 4, "num_changed_java_files": 3, "tag": -1, "source_files": [{"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/core/Message.java", "source_code": "package org.springframework.amqp.core;\n\nimport java.io.Serializable;\nimport java.nio.charset.Charset;\nimport java.util.Arrays;\nimport org.springframework.amqp.support.converter.SerializerMessageConverter;\n\npublic class Message implements Serializable {\n\n    private static final long serialVersionUID = -7177590352110605597L;\n\n    private static final String ENCODING = Charset.defaultCharset().name();\n\n    private static final SerializerMessageConverter SERIALIZER_MESSAGE_CONVERTER = new SerializerMessageConverter();\n\n    static {\n        SERIALIZER_MESSAGE_CONVERTER.setWhiteListPatterns(Arrays.asList(\"java.util.*\", \"java.lang.*\"));\n    }\n\n    private final MessageProperties messageProperties;\n\n    private final byte[] body;\n\n    public Message(byte[] body, MessageProperties messageProperties) {\n        this.body = body;\n        this.messageProperties = messageProperties;\n    }\n\n    public static void addWhiteListPatterns(String... patterns) {\n        SERIALIZER_MESSAGE_CONVERTER.addWhiteListPatterns(patterns);\n    }\n\n    public byte[] getBody() {\n        return this.body;\n    }\n\n    public MessageProperties getMessageProperties() {\n        return this.messageProperties;\n    }\n\n    @Override\n    public String toString() {\n        StringBuffer buffer = new StringBuffer();\n        buffer.append(\"(\");\n        buffer.append(\"Body:'\" + this.getBodyContentAsString() + \"'\");\n        if (this.messageProperties != null) {\n            buffer.append(\" \").append(this.messageProperties.toString());\n        }\n        buffer.append(\")\");\n        return buffer.toString();\n    }\n\n    private String getBodyContentAsString() {\n        if (this.body == null) {\n            return null;\n        }\n        try {\n            String contentType = (this.messageProperties != null) ? this.messageProperties.getContentType() : null;\n            if (MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT.equals(contentType)) {\n                return SERIALIZER_MESSAGE_CONVERTER.fromMessage(this).toString();\n            }\n            if (MessageProperties.CONTENT_TYPE_TEXT_PLAIN.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON_ALT.equals(contentType) || MessageProperties.CONTENT_TYPE_XML.equals(contentType)) {\n                return new String(this.body, ENCODING);\n            }\n        } catch (Exception e) {\n        }\n        return this.body.toString() + \"(byte[\" + this.body.length + \"])\";\n    }\n\n    @Override\n    public int hashCode() {\n        final int prime = 31;\n        int result = 1;\n        result = prime * result + Arrays.hashCode(this.body);\n        result = prime * result + ((this.messageProperties == null) ? 0 : this.messageProperties.hashCode());\n        return result;\n    }\n\n    @Override\n    public boolean equals(Object obj) {\n        if (this == obj) {\n            return true;\n        }\n        if (obj == null) {\n            return false;\n        }\n        if (getClass() != obj.getClass()) {\n            return false;\n        }\n        Message other = (Message) obj;\n        if (!Arrays.equals(this.body, other.body)) {\n            return false;\n        }\n        if (this.messageProperties == null) {\n            if (other.messageProperties != null) {\n                return false;\n            }\n        } else if (!this.messageProperties.equals(other.messageProperties)) {\n            return false;\n        }\n        return true;\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/core/Message.java", "source_code": "package org.springframework.amqp.core;\n\nimport java.io.Serializable;\nimport java.nio.charset.Charset;\nimport java.util.Arrays;\nimport org.springframework.amqp.utils.SerializationUtils;\n\npublic class Message implements Serializable {\n\n    private static final long serialVersionUID = -7177590352110605597L;\n\n    private static final String ENCODING = Charset.defaultCharset().name();\n\n    private final MessageProperties messageProperties;\n\n    private final byte[] body;\n\n    public Message(byte[] body, MessageProperties messageProperties) {\n        this.body = body;\n        this.messageProperties = messageProperties;\n    }\n\n    public byte[] getBody() {\n        return this.body;\n    }\n\n    public MessageProperties getMessageProperties() {\n        return this.messageProperties;\n    }\n\n    @Override\n    public String toString() {\n        StringBuffer buffer = new StringBuffer();\n        buffer.append(\"(\");\n        buffer.append(\"Body:'\" + this.getBodyContentAsString() + \"'\");\n        if (this.messageProperties != null) {\n            buffer.append(\" \").append(this.messageProperties.toString());\n        }\n        buffer.append(\")\");\n        return buffer.toString();\n    }\n\n    private String getBodyContentAsString() {\n        if (this.body == null) {\n            return null;\n        }\n        try {\n            String contentType = (this.messageProperties != null) ? this.messageProperties.getContentType() : null;\n            if (MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT.equals(contentType)) {\n                return SerializationUtils.deserialize(this.body).toString();\n            }\n            if (MessageProperties.CONTENT_TYPE_TEXT_PLAIN.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON_ALT.equals(contentType) || MessageProperties.CONTENT_TYPE_XML.equals(contentType)) {\n                return new String(this.body, ENCODING);\n            }\n        } catch (Exception e) {\n        }\n        return this.body.toString() + \"(byte[\" + this.body.length + \"])\";\n    }\n\n    @Override\n    public int hashCode() {\n        final int prime = 31;\n        int result = 1;\n        result = prime * result + Arrays.hashCode(this.body);\n        result = prime * result + ((this.messageProperties == null) ? 0 : this.messageProperties.hashCode());\n        return result;\n    }\n\n    @Override\n    public boolean equals(Object obj) {\n        if (this == obj) {\n            return true;\n        }\n        if (obj == null) {\n            return false;\n        }\n        if (getClass() != obj.getClass()) {\n            return false;\n        }\n        Message other = (Message) obj;\n        if (!Arrays.equals(this.body, other.body)) {\n            return false;\n        }\n        if (this.messageProperties == null) {\n            if (other.messageProperties != null) {\n                return false;\n            }\n        } else if (!this.messageProperties.equals(other.messageProperties)) {\n            return false;\n        }\n        return true;\n    }\n}\n"}}, {"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.IOException;\nimport java.util.Collections;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.springframework.util.PatternMatchUtils;\n\npublic abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n\n    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n\n    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n        this.whiteListPatterns.clear();\n        this.whiteListPatterns.addAll(whiteListPatterns);\n    }\n\n    public void addWhiteListPatterns(String... patterns) {\n        Collections.addAll(this.whiteListPatterns, patterns);\n    }\n\n    protected void checkWhiteList(Class<?> clazz) throws IOException {\n        if (this.whiteListPatterns.isEmpty()) {\n            return;\n        }\n        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n            return;\n        }\n        String className = clazz.getName();\n        for (String pattern : this.whiteListPatterns) {\n            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n                return;\n            }\n        }\n        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.IOException;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.springframework.util.PatternMatchUtils;\n\npublic abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n\n    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n\n    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n        this.whiteListPatterns.clear();\n        this.whiteListPatterns.addAll(whiteListPatterns);\n    }\n\n    protected void checkWhiteList(Class<?> clazz) throws IOException {\n        if (this.whiteListPatterns.isEmpty()) {\n            return;\n        }\n        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n            return;\n        }\n        String className = clazz.getName();\n        for (String pattern : this.whiteListPatterns) {\n            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n                return;\n            }\n        }\n        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n    }\n}\n"}}], "diff_hunk": ["--- spring-amqp/src/main/java/org/springframework/amqp/core/Message.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/core/Message.java\n@@ -2,15 +2,22 @@\n import java.io.Serializable;\n import java.nio.charset.Charset;\n import java.util.Arrays;\n-import org.springframework.amqp.utils.SerializationUtils;\n+import org.springframework.amqp.support.converter.SerializerMessageConverter;\n public class Message implements Serializable {\n     private static final long serialVersionUID = -7177590352110605597L;\n     private static final String ENCODING = Charset.defaultCharset().name();\n+    private static final SerializerMessageConverter SERIALIZER_MESSAGE_CONVERTER = new SerializerMessageConverter();\n+    static {\n+        SERIALIZER_MESSAGE_CONVERTER.setWhiteListPatterns(Arrays.asList(\"java.util.*\", \"java.lang.*\"));\n+    }\n     private final MessageProperties messageProperties;\n     private final byte[] body;\n     public Message(byte[] body, MessageProperties messageProperties) {\n         this.body = body;\n         this.messageProperties = messageProperties;\n+    }\n+    public static void addWhiteListPatterns(String... patterns) {\n+        SERIALIZER_MESSAGE_CONVERTER.addWhiteListPatterns(patterns);\n     }\n     public byte[] getBody() {\n         return this.body;\n@@ -36,7 +43,7 @@\n         try {\n             String contentType = (this.messageProperties != null) ? this.messageProperties.getContentType() : null;\n             if (MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT.equals(contentType)) {\n-                return SerializationUtils.deserialize(this.body).toString();\n+                return SERIALIZER_MESSAGE_CONVERTER.fromMessage(this).toString();\n             }\n             if (MessageProperties.CONTENT_TYPE_TEXT_PLAIN.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON_ALT.equals(contentType) || MessageProperties.CONTENT_TYPE_XML.equals(contentType)) {\n                 return new String(this.body, ENCODING);", "--- spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java\n@@ -1,5 +1,6 @@\n package org.springframework.amqp.support.converter;\n import java.io.IOException;\n+import java.util.Collections;\n import java.util.LinkedHashSet;\n import java.util.List;\n import java.util.Set;\n@@ -9,6 +10,9 @@\n     public void setWhiteListPatterns(List<String> whiteListPatterns) {\n         this.whiteListPatterns.clear();\n         this.whiteListPatterns.addAll(whiteListPatterns);\n+    }\n+    public void addWhiteListPatterns(String... patterns) {\n+        Collections.addAll(this.whiteListPatterns, patterns);\n     }\n     protected void checkWhiteList(Class<?> clazz) throws IOException {\n         if (this.whiteListPatterns.isEmpty()) {"], "num_changed_lines": 4, "num_java_non_test_files": 2}
{"commit_id": "36e55998f6352ba3498be950ccab1d5f4d0ce655", "repo_url": "https://github.com/spring-projects/spring-amqp", "commit_message": "amqp766 deserialization messagetostring", "num_changed_files": 4, "num_changed_java_files": 3, "tag": -1, "source_files": [{"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/core/Message.java", "source_code": "package org.springframework.amqp.core;\n\nimport java.io.Serializable;\nimport java.nio.charset.Charset;\nimport java.util.Arrays;\nimport org.springframework.amqp.support.converter.SerializerMessageConverter;\n\npublic class Message implements Serializable {\n\n    private static final long serialVersionUID = -7177590352110605597L;\n\n    private static final String ENCODING = Charset.defaultCharset().name();\n\n    private static final SerializerMessageConverter SERIALIZER_MESSAGE_CONVERTER = new SerializerMessageConverter();\n\n    static {\n        SERIALIZER_MESSAGE_CONVERTER.setWhiteListPatterns(Arrays.asList(\"java.util.*\", \"java.lang.*\"));\n    }\n\n    private final MessageProperties messageProperties;\n\n    private final byte[] body;\n\n    public Message(byte[] body, MessageProperties messageProperties) {\n        this.body = body;\n        this.messageProperties = messageProperties;\n    }\n\n    public static void addWhiteListPatterns(String... patterns) {\n        SERIALIZER_MESSAGE_CONVERTER.addWhiteListPatterns(patterns);\n    }\n\n    public byte[] getBody() {\n        return this.body;\n    }\n\n    public MessageProperties getMessageProperties() {\n        return this.messageProperties;\n    }\n\n    @Override\n    public String toString() {\n        StringBuilder buffer = new StringBuilder();\n        buffer.append(\"(\");\n        buffer.append(\"Body:'\").append(this.getBodyContentAsString()).append(\"'\");\n        if (this.messageProperties != null) {\n            buffer.append(\" \").append(this.messageProperties.toString());\n        }\n        buffer.append(\")\");\n        return buffer.toString();\n    }\n\n    private String getBodyContentAsString() {\n        if (this.body == null) {\n            return null;\n        }\n        try {\n            String contentType = (this.messageProperties != null) ? this.messageProperties.getContentType() : null;\n            if (MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT.equals(contentType)) {\n                return SERIALIZER_MESSAGE_CONVERTER.fromMessage(this).toString();\n            }\n            if (MessageProperties.CONTENT_TYPE_TEXT_PLAIN.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON_ALT.equals(contentType) || MessageProperties.CONTENT_TYPE_XML.equals(contentType)) {\n                return new String(this.body, ENCODING);\n            }\n        } catch (Exception e) {\n        }\n        return this.body.toString() + \"(byte[\" + this.body.length + \"])\";\n    }\n\n    @Override\n    public int hashCode() {\n        final int prime = 31;\n        int result = 1;\n        result = prime * result + Arrays.hashCode(this.body);\n        result = prime * result + ((this.messageProperties == null) ? 0 : this.messageProperties.hashCode());\n        return result;\n    }\n\n    @Override\n    public boolean equals(Object obj) {\n        if (this == obj) {\n            return true;\n        }\n        if (obj == null) {\n            return false;\n        }\n        if (getClass() != obj.getClass()) {\n            return false;\n        }\n        Message other = (Message) obj;\n        if (!Arrays.equals(this.body, other.body)) {\n            return false;\n        }\n        if (this.messageProperties == null) {\n            if (other.messageProperties != null) {\n                return false;\n            }\n        } else if (!this.messageProperties.equals(other.messageProperties)) {\n            return false;\n        }\n        return true;\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/core/Message.java", "source_code": "package org.springframework.amqp.core;\n\nimport java.io.Serializable;\nimport java.nio.charset.Charset;\nimport java.util.Arrays;\nimport org.springframework.amqp.utils.SerializationUtils;\n\npublic class Message implements Serializable {\n\n    private static final long serialVersionUID = -7177590352110605597L;\n\n    private static final String ENCODING = Charset.defaultCharset().name();\n\n    private final MessageProperties messageProperties;\n\n    private final byte[] body;\n\n    public Message(byte[] body, MessageProperties messageProperties) {\n        this.body = body;\n        this.messageProperties = messageProperties;\n    }\n\n    public byte[] getBody() {\n        return this.body;\n    }\n\n    public MessageProperties getMessageProperties() {\n        return this.messageProperties;\n    }\n\n    @Override\n    public String toString() {\n        StringBuilder buffer = new StringBuilder();\n        buffer.append(\"(\");\n        buffer.append(\"Body:'\").append(this.getBodyContentAsString()).append(\"'\");\n        if (this.messageProperties != null) {\n            buffer.append(\" \").append(this.messageProperties.toString());\n        }\n        buffer.append(\")\");\n        return buffer.toString();\n    }\n\n    private String getBodyContentAsString() {\n        if (this.body == null) {\n            return null;\n        }\n        try {\n            String contentType = (this.messageProperties != null) ? this.messageProperties.getContentType() : null;\n            if (MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT.equals(contentType)) {\n                return SerializationUtils.deserialize(this.body).toString();\n            }\n            if (MessageProperties.CONTENT_TYPE_TEXT_PLAIN.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON_ALT.equals(contentType) || MessageProperties.CONTENT_TYPE_XML.equals(contentType)) {\n                return new String(this.body, ENCODING);\n            }\n        } catch (Exception e) {\n        }\n        return this.body.toString() + \"(byte[\" + this.body.length + \"])\";\n    }\n\n    @Override\n    public int hashCode() {\n        final int prime = 31;\n        int result = 1;\n        result = prime * result + Arrays.hashCode(this.body);\n        result = prime * result + ((this.messageProperties == null) ? 0 : this.messageProperties.hashCode());\n        return result;\n    }\n\n    @Override\n    public boolean equals(Object obj) {\n        if (this == obj) {\n            return true;\n        }\n        if (obj == null) {\n            return false;\n        }\n        if (getClass() != obj.getClass()) {\n            return false;\n        }\n        Message other = (Message) obj;\n        if (!Arrays.equals(this.body, other.body)) {\n            return false;\n        }\n        if (this.messageProperties == null) {\n            if (other.messageProperties != null) {\n                return false;\n            }\n        } else if (!this.messageProperties.equals(other.messageProperties)) {\n            return false;\n        }\n        return true;\n    }\n}\n"}}, {"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.IOException;\nimport java.util.Collections;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.springframework.util.PatternMatchUtils;\n\npublic abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n\n    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n\n    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n        this.whiteListPatterns.clear();\n        this.whiteListPatterns.addAll(whiteListPatterns);\n    }\n\n    public void addWhiteListPatterns(String... patterns) {\n        Collections.addAll(this.whiteListPatterns, patterns);\n    }\n\n    protected void checkWhiteList(Class<?> clazz) throws IOException {\n        if (this.whiteListPatterns.isEmpty()) {\n            return;\n        }\n        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n            return;\n        }\n        String className = clazz.getName();\n        for (String pattern : this.whiteListPatterns) {\n            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n                return;\n            }\n        }\n        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.IOException;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.springframework.util.PatternMatchUtils;\n\npublic abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n\n    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n\n    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n        this.whiteListPatterns.clear();\n        this.whiteListPatterns.addAll(whiteListPatterns);\n    }\n\n    protected void checkWhiteList(Class<?> clazz) throws IOException {\n        if (this.whiteListPatterns.isEmpty()) {\n            return;\n        }\n        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n            return;\n        }\n        String className = clazz.getName();\n        for (String pattern : this.whiteListPatterns) {\n            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n                return;\n            }\n        }\n        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n    }\n}\n"}}], "diff_hunk": ["--- spring-amqp/src/main/java/org/springframework/amqp/core/Message.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/core/Message.java\n@@ -2,15 +2,22 @@\n import java.io.Serializable;\n import java.nio.charset.Charset;\n import java.util.Arrays;\n-import org.springframework.amqp.utils.SerializationUtils;\n+import org.springframework.amqp.support.converter.SerializerMessageConverter;\n public class Message implements Serializable {\n     private static final long serialVersionUID = -7177590352110605597L;\n     private static final String ENCODING = Charset.defaultCharset().name();\n+    private static final SerializerMessageConverter SERIALIZER_MESSAGE_CONVERTER = new SerializerMessageConverter();\n+    static {\n+        SERIALIZER_MESSAGE_CONVERTER.setWhiteListPatterns(Arrays.asList(\"java.util.*\", \"java.lang.*\"));\n+    }\n     private final MessageProperties messageProperties;\n     private final byte[] body;\n     public Message(byte[] body, MessageProperties messageProperties) {\n         this.body = body;\n         this.messageProperties = messageProperties;\n+    }\n+    public static void addWhiteListPatterns(String... patterns) {\n+        SERIALIZER_MESSAGE_CONVERTER.addWhiteListPatterns(patterns);\n     }\n     public byte[] getBody() {\n         return this.body;\n@@ -36,7 +43,7 @@\n         try {\n             String contentType = (this.messageProperties != null) ? this.messageProperties.getContentType() : null;\n             if (MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT.equals(contentType)) {\n-                return SerializationUtils.deserialize(this.body).toString();\n+                return SERIALIZER_MESSAGE_CONVERTER.fromMessage(this).toString();\n             }\n             if (MessageProperties.CONTENT_TYPE_TEXT_PLAIN.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON_ALT.equals(contentType) || MessageProperties.CONTENT_TYPE_XML.equals(contentType)) {\n                 return new String(this.body, ENCODING);", "--- spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java\n@@ -1,5 +1,6 @@\n package org.springframework.amqp.support.converter;\n import java.io.IOException;\n+import java.util.Collections;\n import java.util.LinkedHashSet;\n import java.util.List;\n import java.util.Set;\n@@ -9,6 +10,9 @@\n     public void setWhiteListPatterns(List<String> whiteListPatterns) {\n         this.whiteListPatterns.clear();\n         this.whiteListPatterns.addAll(whiteListPatterns);\n+    }\n+    public void addWhiteListPatterns(String... patterns) {\n+        Collections.addAll(this.whiteListPatterns, patterns);\n     }\n     protected void checkWhiteList(Class<?> clazz) throws IOException {\n         if (this.whiteListPatterns.isEmpty()) {"], "num_changed_lines": 4, "num_java_non_test_files": 2}
{"commit_id": "4150f107e60cac4a7735fcf7cb4c1889a0cbab6", "repo_url": "https://github.com/spring-projects/spring-amqp", "commit_message": "amqp590 java deserialization white list", "num_changed_files": 8, "num_changed_java_files": 6, "tag": -1, "source_files": [{"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/SerializerMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.ByteArrayOutputStream;\nimport java.io.IOException;\nimport java.io.ObjectInputStream;\nimport java.io.ObjectStreamClass;\nimport java.io.UnsupportedEncodingException;\nimport org.springframework.amqp.core.Message;\nimport org.springframework.amqp.core.MessageProperties;\nimport org.springframework.beans.DirectFieldAccessor;\nimport org.springframework.core.ConfigurableObjectInputStream;\nimport org.springframework.core.NestedIOException;\nimport org.springframework.core.serializer.DefaultDeserializer;\nimport org.springframework.core.serializer.DefaultSerializer;\nimport org.springframework.core.serializer.Deserializer;\nimport org.springframework.core.serializer.Serializer;\n\npublic class SerializerMessageConverter extends WhiteListDeserializingMessageConverter {\n\n    public static final String DEFAULT_CHARSET = \"UTF-8\";\n\n    private volatile String defaultCharset = DEFAULT_CHARSET;\n\n    private volatile Serializer<Object> serializer = new DefaultSerializer();\n\n    private volatile Deserializer<Object> deserializer = new DefaultDeserializer();\n\n    private volatile boolean ignoreContentType = false;\n\n    private volatile ClassLoader defaultDeserializerClassLoader;\n\n    private volatile boolean usingDefaultDeserializer = true;\n\n    public void setIgnoreContentType(boolean ignoreContentType) {\n        this.ignoreContentType = ignoreContentType;\n    }\n\n    public void setDefaultCharset(String defaultCharset) {\n        this.defaultCharset = (defaultCharset != null) ? defaultCharset : DEFAULT_CHARSET;\n    }\n\n    public void setSerializer(Serializer<Object> serializer) {\n        this.serializer = serializer;\n    }\n\n    public void setDeserializer(Deserializer<Object> deserializer) {\n        this.deserializer = deserializer;\n        if (this.deserializer.getClass().equals(DefaultDeserializer.class)) {\n            try {\n                this.defaultDeserializerClassLoader = (ClassLoader) new DirectFieldAccessor(deserializer).getPropertyValue(\"classLoader\");\n            } catch (Exception e) {\n            }\n            this.usingDefaultDeserializer = true;\n        } else {\n            this.usingDefaultDeserializer = false;\n        }\n    }\n\n    @Override\n    public Object fromMessage(Message message) throws MessageConversionException {\n        Object content = null;\n        MessageProperties properties = message.getMessageProperties();\n        if (properties != null) {\n            String contentType = properties.getContentType();\n            if (contentType != null && contentType.startsWith(\"text\") && !this.ignoreContentType) {\n                String encoding = properties.getContentEncoding();\n                if (encoding == null) {\n                    encoding = this.defaultCharset;\n                }\n                try {\n                    content = new String(message.getBody(), encoding);\n                } catch (UnsupportedEncodingException e) {\n                    throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                }\n            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT) || this.ignoreContentType) {\n                try {\n                    ByteArrayInputStream inputStream = new ByteArrayInputStream(message.getBody());\n                    if (this.usingDefaultDeserializer) {\n                        content = deserialize(inputStream, this.deserializer);\n                    } else {\n                        content = this.deserializer.deserialize(inputStream);\n                    }\n                } catch (IOException e) {\n                    throw new MessageConversionException(\"Could not convert message body\", e);\n                }\n            }\n        }\n        if (content == null) {\n            content = message.getBody();\n        }\n        return content;\n    }\n\n    private Object deserialize(ByteArrayInputStream inputStream, Deserializer<Object> deserializer) throws IOException {\n        try {\n            ObjectInputStream objectInputStream = new ConfigurableObjectInputStream(inputStream, this.defaultDeserializerClassLoader) {\n\n                @Override\n                protected Class<?> resolveClass(ObjectStreamClass classDesc) throws IOException, ClassNotFoundException {\n                    Class<?> clazz = super.resolveClass(classDesc);\n                    checkWhiteList(clazz);\n                    return clazz;\n                }\n            };\n            return objectInputStream.readObject();\n        } catch (ClassNotFoundException ex) {\n            throw new NestedIOException(\"Failed to deserialize object type\", ex);\n        }\n    }\n\n    @Override\n    protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n        byte[] bytes = null;\n        if (object instanceof String) {\n            try {\n                bytes = ((String) object).getBytes(this.defaultCharset);\n            } catch (UnsupportedEncodingException e) {\n                throw new MessageConversionException(\"failed to convert Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_TEXT_PLAIN);\n            messageProperties.setContentEncoding(this.defaultCharset);\n        } else if (object instanceof byte[]) {\n            bytes = (byte[]) object;\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_BYTES);\n        } else {\n            ByteArrayOutputStream output = new ByteArrayOutputStream();\n            try {\n                this.serializer.serialize(object, output);\n            } catch (IOException e) {\n                throw new MessageConversionException(\"Cannot convert object to bytes\", e);\n            }\n            bytes = output.toByteArray();\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT);\n        }\n        if (bytes != null) {\n            messageProperties.setContentLength(bytes.length);\n        }\n        return new Message(bytes, messageProperties);\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/SerializerMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.ByteArrayOutputStream;\nimport java.io.IOException;\nimport java.io.UnsupportedEncodingException;\nimport org.springframework.amqp.core.Message;\nimport org.springframework.amqp.core.MessageProperties;\nimport org.springframework.core.serializer.DefaultDeserializer;\nimport org.springframework.core.serializer.DefaultSerializer;\nimport org.springframework.core.serializer.Deserializer;\nimport org.springframework.core.serializer.Serializer;\n\npublic class SerializerMessageConverter extends AbstractMessageConverter {\n\n    public static final String DEFAULT_CHARSET = \"UTF-8\";\n\n    private volatile String defaultCharset = DEFAULT_CHARSET;\n\n    private volatile Serializer<Object> serializer = new DefaultSerializer();\n\n    private volatile Deserializer<Object> deserializer = new DefaultDeserializer();\n\n    private volatile boolean ignoreContentType = false;\n\n    public void setIgnoreContentType(boolean ignoreContentType) {\n        this.ignoreContentType = ignoreContentType;\n    }\n\n    public void setDefaultCharset(String defaultCharset) {\n        this.defaultCharset = (defaultCharset != null) ? defaultCharset : DEFAULT_CHARSET;\n    }\n\n    public void setSerializer(Serializer<Object> serializer) {\n        this.serializer = serializer;\n    }\n\n    public void setDeserializer(Deserializer<Object> deserializer) {\n        this.deserializer = deserializer;\n    }\n\n    @Override\n    public Object fromMessage(Message message) throws MessageConversionException {\n        Object content = null;\n        MessageProperties properties = message.getMessageProperties();\n        if (properties != null) {\n            String contentType = properties.getContentType();\n            if (contentType != null && contentType.startsWith(\"text\") && !ignoreContentType) {\n                String encoding = properties.getContentEncoding();\n                if (encoding == null) {\n                    encoding = this.defaultCharset;\n                }\n                try {\n                    content = new String(message.getBody(), encoding);\n                } catch (UnsupportedEncodingException e) {\n                    throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                }\n            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT) || ignoreContentType) {\n                try {\n                    content = deserializer.deserialize(new ByteArrayInputStream(message.getBody()));\n                } catch (IOException e) {\n                    throw new MessageConversionException(\"Could not convert message body\", e);\n                }\n            }\n        }\n        if (content == null) {\n            content = message.getBody();\n        }\n        return content;\n    }\n\n    @Override\n    protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n        byte[] bytes = null;\n        if (object instanceof String) {\n            try {\n                bytes = ((String) object).getBytes(this.defaultCharset);\n            } catch (UnsupportedEncodingException e) {\n                throw new MessageConversionException(\"failed to convert Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_TEXT_PLAIN);\n            messageProperties.setContentEncoding(this.defaultCharset);\n        } else if (object instanceof byte[]) {\n            bytes = (byte[]) object;\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_BYTES);\n        } else {\n            ByteArrayOutputStream output = new ByteArrayOutputStream();\n            try {\n                serializer.serialize(object, output);\n            } catch (IOException e) {\n                throw new MessageConversionException(\"Cannot convert object to bytes\", e);\n            }\n            bytes = output.toByteArray();\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT);\n        }\n        if (bytes != null) {\n            messageProperties.setContentLength(bytes.length);\n        }\n        return new Message(bytes, messageProperties);\n    }\n}\n"}}, {"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/SimpleMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.io.ObjectInputStream;\nimport java.io.ObjectStreamClass;\nimport java.io.Serializable;\nimport java.io.UnsupportedEncodingException;\nimport org.springframework.amqp.core.Message;\nimport org.springframework.amqp.core.MessageProperties;\nimport org.springframework.amqp.utils.SerializationUtils;\nimport org.springframework.beans.factory.BeanClassLoaderAware;\nimport org.springframework.remoting.rmi.CodebaseAwareObjectInputStream;\nimport org.springframework.util.ClassUtils;\n\npublic class SimpleMessageConverter extends WhiteListDeserializingMessageConverter implements BeanClassLoaderAware {\n\n    public static final String DEFAULT_CHARSET = \"UTF-8\";\n\n    private volatile String defaultCharset = DEFAULT_CHARSET;\n\n    private String codebaseUrl;\n\n    private ClassLoader beanClassLoader = ClassUtils.getDefaultClassLoader();\n\n    @Override\n    public void setBeanClassLoader(ClassLoader beanClassLoader) {\n        this.beanClassLoader = beanClassLoader;\n    }\n\n    public void setCodebaseUrl(String codebaseUrl) {\n        this.codebaseUrl = codebaseUrl;\n    }\n\n    public void setDefaultCharset(String defaultCharset) {\n        this.defaultCharset = (defaultCharset != null) ? defaultCharset : DEFAULT_CHARSET;\n    }\n\n    @Override\n    public Object fromMessage(Message message) throws MessageConversionException {\n        Object content = null;\n        MessageProperties properties = message.getMessageProperties();\n        if (properties != null) {\n            String contentType = properties.getContentType();\n            if (contentType != null && contentType.startsWith(\"text\")) {\n                String encoding = properties.getContentEncoding();\n                if (encoding == null) {\n                    encoding = this.defaultCharset;\n                }\n                try {\n                    content = new String(message.getBody(), encoding);\n                } catch (UnsupportedEncodingException e) {\n                    throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                }\n            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT)) {\n                try {\n                    content = SerializationUtils.deserialize(createObjectInputStream(new ByteArrayInputStream(message.getBody()), this.codebaseUrl));\n                } catch (IOException e) {\n                    throw new MessageConversionException(\"failed to convert serialized Message content\", e);\n                } catch (IllegalArgumentException e) {\n                    throw new MessageConversionException(\"failed to convert serialized Message content\", e);\n                }\n            }\n        }\n        if (content == null) {\n            content = message.getBody();\n        }\n        return content;\n    }\n\n    @Override\n    protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n        byte[] bytes = null;\n        if (object instanceof byte[]) {\n            bytes = (byte[]) object;\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_BYTES);\n        } else if (object instanceof String) {\n            try {\n                bytes = ((String) object).getBytes(this.defaultCharset);\n            } catch (UnsupportedEncodingException e) {\n                throw new MessageConversionException(\"failed to convert to Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_TEXT_PLAIN);\n            messageProperties.setContentEncoding(this.defaultCharset);\n        } else if (object instanceof Serializable) {\n            try {\n                bytes = SerializationUtils.serialize(object);\n            } catch (IllegalArgumentException e) {\n                throw new MessageConversionException(\"failed to convert to serialized Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT);\n        }\n        if (bytes != null) {\n            messageProperties.setContentLength(bytes.length);\n        }\n        return new Message(bytes, messageProperties);\n    }\n\n    protected ObjectInputStream createObjectInputStream(InputStream is, String codebaseUrl) throws IOException {\n        return new CodebaseAwareObjectInputStream(is, this.beanClassLoader, codebaseUrl) {\n\n            @Override\n            protected Class<?> resolveClass(ObjectStreamClass classDesc) throws IOException, ClassNotFoundException {\n                Class<?> clazz = super.resolveClass(classDesc);\n                checkWhiteList(clazz);\n                return clazz;\n            }\n        };\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/SimpleMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.io.ObjectInputStream;\nimport java.io.Serializable;\nimport java.io.UnsupportedEncodingException;\nimport org.springframework.amqp.core.Message;\nimport org.springframework.amqp.core.MessageProperties;\nimport org.springframework.amqp.utils.SerializationUtils;\nimport org.springframework.beans.factory.BeanClassLoaderAware;\nimport org.springframework.remoting.rmi.CodebaseAwareObjectInputStream;\nimport org.springframework.util.ClassUtils;\n\npublic class SimpleMessageConverter extends AbstractMessageConverter implements BeanClassLoaderAware {\n\n    public static final String DEFAULT_CHARSET = \"UTF-8\";\n\n    private volatile String defaultCharset = DEFAULT_CHARSET;\n\n    private String codebaseUrl;\n\n    private ClassLoader beanClassLoader = ClassUtils.getDefaultClassLoader();\n\n    @Override\n    public void setBeanClassLoader(ClassLoader beanClassLoader) {\n        this.beanClassLoader = beanClassLoader;\n    }\n\n    public void setCodebaseUrl(String codebaseUrl) {\n        this.codebaseUrl = codebaseUrl;\n    }\n\n    public void setDefaultCharset(String defaultCharset) {\n        this.defaultCharset = (defaultCharset != null) ? defaultCharset : DEFAULT_CHARSET;\n    }\n\n    @Override\n    public Object fromMessage(Message message) throws MessageConversionException {\n        Object content = null;\n        MessageProperties properties = message.getMessageProperties();\n        if (properties != null) {\n            String contentType = properties.getContentType();\n            if (contentType != null && contentType.startsWith(\"text\")) {\n                String encoding = properties.getContentEncoding();\n                if (encoding == null) {\n                    encoding = this.defaultCharset;\n                }\n                try {\n                    content = new String(message.getBody(), encoding);\n                } catch (UnsupportedEncodingException e) {\n                    throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                }\n            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT)) {\n                try {\n                    content = SerializationUtils.deserialize(createObjectInputStream(new ByteArrayInputStream(message.getBody()), this.codebaseUrl));\n                } catch (IOException e) {\n                    throw new MessageConversionException(\"failed to convert serialized Message content\", e);\n                } catch (IllegalArgumentException e) {\n                    throw new MessageConversionException(\"failed to convert serialized Message content\", e);\n                }\n            }\n        }\n        if (content == null) {\n            content = message.getBody();\n        }\n        return content;\n    }\n\n    @Override\n    protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n        byte[] bytes = null;\n        if (object instanceof byte[]) {\n            bytes = (byte[]) object;\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_BYTES);\n        } else if (object instanceof String) {\n            try {\n                bytes = ((String) object).getBytes(this.defaultCharset);\n            } catch (UnsupportedEncodingException e) {\n                throw new MessageConversionException(\"failed to convert to Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_TEXT_PLAIN);\n            messageProperties.setContentEncoding(this.defaultCharset);\n        } else if (object instanceof Serializable) {\n            try {\n                bytes = SerializationUtils.serialize(object);\n            } catch (IllegalArgumentException e) {\n                throw new MessageConversionException(\"failed to convert to serialized Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT);\n        }\n        if (bytes != null) {\n            messageProperties.setContentLength(bytes.length);\n        }\n        return new Message(bytes, messageProperties);\n    }\n\n    protected ObjectInputStream createObjectInputStream(InputStream is, String codebaseUrl) throws IOException {\n        return new CodebaseAwareObjectInputStream(is, this.beanClassLoader, codebaseUrl);\n    }\n}\n"}}, {"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.IOException;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.springframework.util.PatternMatchUtils;\n\npublic abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n\n    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n\n    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n        this.whiteListPatterns.clear();\n        this.whiteListPatterns.addAll(whiteListPatterns);\n    }\n\n    protected void checkWhiteList(Class<?> clazz) throws IOException {\n        if (this.whiteListPatterns.isEmpty()) {\n            return;\n        }\n        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n            return;\n        }\n        String className = clazz.getName();\n        for (String pattern : this.whiteListPatterns) {\n            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n                return;\n            }\n        }\n        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n    }\n}\n"}, "before": {"file_path": "", "source_code": "???\n"}}], "diff_hunk": ["--- spring-amqp/src/main/java/org/springframework/amqp/support/converter/SerializerMessageConverter.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/SerializerMessageConverter.java\n@@ -2,19 +2,26 @@\n import java.io.ByteArrayInputStream;\n import java.io.ByteArrayOutputStream;\n import java.io.IOException;\n+import java.io.ObjectInputStream;\n+import java.io.ObjectStreamClass;\n import java.io.UnsupportedEncodingException;\n import org.springframework.amqp.core.Message;\n import org.springframework.amqp.core.MessageProperties;\n+import org.springframework.beans.DirectFieldAccessor;\n+import org.springframework.core.ConfigurableObjectInputStream;\n+import org.springframework.core.NestedIOException;\n import org.springframework.core.serializer.DefaultDeserializer;\n import org.springframework.core.serializer.DefaultSerializer;\n import org.springframework.core.serializer.Deserializer;\n import org.springframework.core.serializer.Serializer;\n-public class SerializerMessageConverter extends AbstractMessageConverter {\n+public class SerializerMessageConverter extends WhiteListDeserializingMessageConverter {\n     public static final String DEFAULT_CHARSET = \"UTF-8\";\n     private volatile String defaultCharset = DEFAULT_CHARSET;\n     private volatile Serializer<Object> serializer = new DefaultSerializer();\n     private volatile Deserializer<Object> deserializer = new DefaultDeserializer();\n     private volatile boolean ignoreContentType = false;\n+    private volatile ClassLoader defaultDeserializerClassLoader;\n+    private volatile boolean usingDefaultDeserializer = true;\n     public void setIgnoreContentType(boolean ignoreContentType) {\n         this.ignoreContentType = ignoreContentType;\n     }\n@@ -26,6 +33,15 @@\n     }\n     public void setDeserializer(Deserializer<Object> deserializer) {\n         this.deserializer = deserializer;\n+        if (this.deserializer.getClass().equals(DefaultDeserializer.class)) {\n+            try {\n+                this.defaultDeserializerClassLoader = (ClassLoader) new DirectFieldAccessor(deserializer).getPropertyValue(\"classLoader\");\n+            } catch (Exception e) {\n+            }\n+            this.usingDefaultDeserializer = true;\n+        } else {\n+            this.usingDefaultDeserializer = false;\n+        }\n     }\n     @Override\n     public Object fromMessage(Message message) throws MessageConversionException {\n@@ -33,7 +49,7 @@\n         MessageProperties properties = message.getMessageProperties();\n         if (properties != null) {\n             String contentType = properties.getContentType();\n-            if (contentType != null && contentType.startsWith(\"text\") && !ignoreContentType) {\n+            if (contentType != null && contentType.startsWith(\"text\") && !this.ignoreContentType) {\n                 String encoding = properties.getContentEncoding();\n                 if (encoding == null) {\n                     encoding = this.defaultCharset;\n@@ -43,9 +59,14 @@\n                 } catch (UnsupportedEncodingException e) {\n                     throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                 }\n-            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT) || ignoreContentType) {\n+            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT) || this.ignoreContentType) {\n                 try {\n-                    content = deserializer.deserialize(new ByteArrayInputStream(message.getBody()));\n+                    ByteArrayInputStream inputStream = new ByteArrayInputStream(message.getBody());\n+                    if (this.usingDefaultDeserializer) {\n+                        content = deserialize(inputStream, this.deserializer);\n+                    } else {\n+                        content = this.deserializer.deserialize(inputStream);\n+                    }\n                 } catch (IOException e) {\n                     throw new MessageConversionException(\"Could not convert message body\", e);\n                 }\n@@ -55,6 +76,21 @@\n             content = message.getBody();\n         }\n         return content;\n+    }\n+    private Object deserialize(ByteArrayInputStream inputStream, Deserializer<Object> deserializer) throws IOException {\n+        try {\n+            ObjectInputStream objectInputStream = new ConfigurableObjectInputStream(inputStream, this.defaultDeserializerClassLoader) {\n+                @Override\n+                protected Class<?> resolveClass(ObjectStreamClass classDesc) throws IOException, ClassNotFoundException {\n+                    Class<?> clazz = super.resolveClass(classDesc);\n+                    checkWhiteList(clazz);\n+                    return clazz;\n+                }\n+            };\n+            return objectInputStream.readObject();\n+        } catch (ClassNotFoundException ex) {\n+            throw new NestedIOException(\"Failed to deserialize object type\", ex);\n+        }\n     }\n     @Override\n     protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n@@ -73,7 +109,7 @@\n         } else {\n             ByteArrayOutputStream output = new ByteArrayOutputStream();\n             try {\n-                serializer.serialize(object, output);\n+                this.serializer.serialize(object, output);\n             } catch (IOException e) {\n                 throw new MessageConversionException(\"Cannot convert object to bytes\", e);\n             }", "--- spring-amqp/src/main/java/org/springframework/amqp/support/converter/SimpleMessageConverter.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/SimpleMessageConverter.java\n@@ -3,6 +3,7 @@\n import java.io.IOException;\n import java.io.InputStream;\n import java.io.ObjectInputStream;\n+import java.io.ObjectStreamClass;\n import java.io.Serializable;\n import java.io.UnsupportedEncodingException;\n import org.springframework.amqp.core.Message;\n@@ -11,7 +12,7 @@\n import org.springframework.beans.factory.BeanClassLoaderAware;\n import org.springframework.remoting.rmi.CodebaseAwareObjectInputStream;\n import org.springframework.util.ClassUtils;\n-public class SimpleMessageConverter extends AbstractMessageConverter implements BeanClassLoaderAware {\n+public class SimpleMessageConverter extends WhiteListDeserializingMessageConverter implements BeanClassLoaderAware {\n     public static final String DEFAULT_CHARSET = \"UTF-8\";\n     private volatile String defaultCharset = DEFAULT_CHARSET;\n     private String codebaseUrl;\n@@ -85,6 +86,13 @@\n         return new Message(bytes, messageProperties);\n     }\n     protected ObjectInputStream createObjectInputStream(InputStream is, String codebaseUrl) throws IOException {\n-        return new CodebaseAwareObjectInputStream(is, this.beanClassLoader, codebaseUrl);\n+        return new CodebaseAwareObjectInputStream(is, this.beanClassLoader, codebaseUrl) {\n+            @Override\n+            protected Class<?> resolveClass(ObjectStreamClass classDesc) throws IOException, ClassNotFoundException {\n+                Class<?> clazz = super.resolveClass(classDesc);\n+                checkWhiteList(clazz);\n+                return clazz;\n+            }\n+        };\n     }\n }", "--- null\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java\n@@ -1 +1,28 @@\n-???\n+package org.springframework.amqp.support.converter;\n+import java.io.IOException;\n+import java.util.LinkedHashSet;\n+import java.util.List;\n+import java.util.Set;\n+import org.springframework.util.PatternMatchUtils;\n+public abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n+    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n+    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n+        this.whiteListPatterns.clear();\n+        this.whiteListPatterns.addAll(whiteListPatterns);\n+    }\n+    protected void checkWhiteList(Class<?> clazz) throws IOException {\n+        if (this.whiteListPatterns.isEmpty()) {\n+            return;\n+        }\n+        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n+            return;\n+        }\n+        String className = clazz.getName();\n+        for (String pattern : this.whiteListPatterns) {\n+            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n+                return;\n+            }\n+        }\n+        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n+    }\n+}"], "num_changed_lines": 6, "num_java_non_test_files": 3}
{"commit_id": "4150f107e60cac4a7735fcf7cb4c1889a0cbab6c", "repo_url": "https://github.com/spring-projects/spring-amqp", "commit_message": "amqp590 java deserialization white list", "num_changed_files": 8, "num_changed_java_files": 6, "tag": -1, "source_files": [{"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/SerializerMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.ByteArrayOutputStream;\nimport java.io.IOException;\nimport java.io.ObjectInputStream;\nimport java.io.ObjectStreamClass;\nimport java.io.UnsupportedEncodingException;\nimport org.springframework.amqp.core.Message;\nimport org.springframework.amqp.core.MessageProperties;\nimport org.springframework.beans.DirectFieldAccessor;\nimport org.springframework.core.ConfigurableObjectInputStream;\nimport org.springframework.core.NestedIOException;\nimport org.springframework.core.serializer.DefaultDeserializer;\nimport org.springframework.core.serializer.DefaultSerializer;\nimport org.springframework.core.serializer.Deserializer;\nimport org.springframework.core.serializer.Serializer;\n\npublic class SerializerMessageConverter extends WhiteListDeserializingMessageConverter {\n\n    public static final String DEFAULT_CHARSET = \"UTF-8\";\n\n    private volatile String defaultCharset = DEFAULT_CHARSET;\n\n    private volatile Serializer<Object> serializer = new DefaultSerializer();\n\n    private volatile Deserializer<Object> deserializer = new DefaultDeserializer();\n\n    private volatile boolean ignoreContentType = false;\n\n    private volatile ClassLoader defaultDeserializerClassLoader;\n\n    private volatile boolean usingDefaultDeserializer = true;\n\n    public void setIgnoreContentType(boolean ignoreContentType) {\n        this.ignoreContentType = ignoreContentType;\n    }\n\n    public void setDefaultCharset(String defaultCharset) {\n        this.defaultCharset = (defaultCharset != null) ? defaultCharset : DEFAULT_CHARSET;\n    }\n\n    public void setSerializer(Serializer<Object> serializer) {\n        this.serializer = serializer;\n    }\n\n    public void setDeserializer(Deserializer<Object> deserializer) {\n        this.deserializer = deserializer;\n        if (this.deserializer.getClass().equals(DefaultDeserializer.class)) {\n            try {\n                this.defaultDeserializerClassLoader = (ClassLoader) new DirectFieldAccessor(deserializer).getPropertyValue(\"classLoader\");\n            } catch (Exception e) {\n            }\n            this.usingDefaultDeserializer = true;\n        } else {\n            this.usingDefaultDeserializer = false;\n        }\n    }\n\n    @Override\n    public Object fromMessage(Message message) throws MessageConversionException {\n        Object content = null;\n        MessageProperties properties = message.getMessageProperties();\n        if (properties != null) {\n            String contentType = properties.getContentType();\n            if (contentType != null && contentType.startsWith(\"text\") && !this.ignoreContentType) {\n                String encoding = properties.getContentEncoding();\n                if (encoding == null) {\n                    encoding = this.defaultCharset;\n                }\n                try {\n                    content = new String(message.getBody(), encoding);\n                } catch (UnsupportedEncodingException e) {\n                    throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                }\n            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT) || this.ignoreContentType) {\n                try {\n                    ByteArrayInputStream inputStream = new ByteArrayInputStream(message.getBody());\n                    if (this.usingDefaultDeserializer) {\n                        content = deserialize(inputStream, this.deserializer);\n                    } else {\n                        content = this.deserializer.deserialize(inputStream);\n                    }\n                } catch (IOException e) {\n                    throw new MessageConversionException(\"Could not convert message body\", e);\n                }\n            }\n        }\n        if (content == null) {\n            content = message.getBody();\n        }\n        return content;\n    }\n\n    private Object deserialize(ByteArrayInputStream inputStream, Deserializer<Object> deserializer) throws IOException {\n        try {\n            ObjectInputStream objectInputStream = new ConfigurableObjectInputStream(inputStream, this.defaultDeserializerClassLoader) {\n\n                @Override\n                protected Class<?> resolveClass(ObjectStreamClass classDesc) throws IOException, ClassNotFoundException {\n                    Class<?> clazz = super.resolveClass(classDesc);\n                    checkWhiteList(clazz);\n                    return clazz;\n                }\n            };\n            return objectInputStream.readObject();\n        } catch (ClassNotFoundException ex) {\n            throw new NestedIOException(\"Failed to deserialize object type\", ex);\n        }\n    }\n\n    @Override\n    protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n        byte[] bytes = null;\n        if (object instanceof String) {\n            try {\n                bytes = ((String) object).getBytes(this.defaultCharset);\n            } catch (UnsupportedEncodingException e) {\n                throw new MessageConversionException(\"failed to convert Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_TEXT_PLAIN);\n            messageProperties.setContentEncoding(this.defaultCharset);\n        } else if (object instanceof byte[]) {\n            bytes = (byte[]) object;\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_BYTES);\n        } else {\n            ByteArrayOutputStream output = new ByteArrayOutputStream();\n            try {\n                this.serializer.serialize(object, output);\n            } catch (IOException e) {\n                throw new MessageConversionException(\"Cannot convert object to bytes\", e);\n            }\n            bytes = output.toByteArray();\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT);\n        }\n        if (bytes != null) {\n            messageProperties.setContentLength(bytes.length);\n        }\n        return new Message(bytes, messageProperties);\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/SerializerMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.ByteArrayOutputStream;\nimport java.io.IOException;\nimport java.io.UnsupportedEncodingException;\nimport org.springframework.amqp.core.Message;\nimport org.springframework.amqp.core.MessageProperties;\nimport org.springframework.core.serializer.DefaultDeserializer;\nimport org.springframework.core.serializer.DefaultSerializer;\nimport org.springframework.core.serializer.Deserializer;\nimport org.springframework.core.serializer.Serializer;\n\npublic class SerializerMessageConverter extends AbstractMessageConverter {\n\n    public static final String DEFAULT_CHARSET = \"UTF-8\";\n\n    private volatile String defaultCharset = DEFAULT_CHARSET;\n\n    private volatile Serializer<Object> serializer = new DefaultSerializer();\n\n    private volatile Deserializer<Object> deserializer = new DefaultDeserializer();\n\n    private volatile boolean ignoreContentType = false;\n\n    public void setIgnoreContentType(boolean ignoreContentType) {\n        this.ignoreContentType = ignoreContentType;\n    }\n\n    public void setDefaultCharset(String defaultCharset) {\n        this.defaultCharset = (defaultCharset != null) ? defaultCharset : DEFAULT_CHARSET;\n    }\n\n    public void setSerializer(Serializer<Object> serializer) {\n        this.serializer = serializer;\n    }\n\n    public void setDeserializer(Deserializer<Object> deserializer) {\n        this.deserializer = deserializer;\n    }\n\n    @Override\n    public Object fromMessage(Message message) throws MessageConversionException {\n        Object content = null;\n        MessageProperties properties = message.getMessageProperties();\n        if (properties != null) {\n            String contentType = properties.getContentType();\n            if (contentType != null && contentType.startsWith(\"text\") && !ignoreContentType) {\n                String encoding = properties.getContentEncoding();\n                if (encoding == null) {\n                    encoding = this.defaultCharset;\n                }\n                try {\n                    content = new String(message.getBody(), encoding);\n                } catch (UnsupportedEncodingException e) {\n                    throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                }\n            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT) || ignoreContentType) {\n                try {\n                    content = deserializer.deserialize(new ByteArrayInputStream(message.getBody()));\n                } catch (IOException e) {\n                    throw new MessageConversionException(\"Could not convert message body\", e);\n                }\n            }\n        }\n        if (content == null) {\n            content = message.getBody();\n        }\n        return content;\n    }\n\n    @Override\n    protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n        byte[] bytes = null;\n        if (object instanceof String) {\n            try {\n                bytes = ((String) object).getBytes(this.defaultCharset);\n            } catch (UnsupportedEncodingException e) {\n                throw new MessageConversionException(\"failed to convert Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_TEXT_PLAIN);\n            messageProperties.setContentEncoding(this.defaultCharset);\n        } else if (object instanceof byte[]) {\n            bytes = (byte[]) object;\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_BYTES);\n        } else {\n            ByteArrayOutputStream output = new ByteArrayOutputStream();\n            try {\n                serializer.serialize(object, output);\n            } catch (IOException e) {\n                throw new MessageConversionException(\"Cannot convert object to bytes\", e);\n            }\n            bytes = output.toByteArray();\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT);\n        }\n        if (bytes != null) {\n            messageProperties.setContentLength(bytes.length);\n        }\n        return new Message(bytes, messageProperties);\n    }\n}\n"}}, {"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/SimpleMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.io.ObjectInputStream;\nimport java.io.ObjectStreamClass;\nimport java.io.Serializable;\nimport java.io.UnsupportedEncodingException;\nimport org.springframework.amqp.core.Message;\nimport org.springframework.amqp.core.MessageProperties;\nimport org.springframework.amqp.utils.SerializationUtils;\nimport org.springframework.beans.factory.BeanClassLoaderAware;\nimport org.springframework.remoting.rmi.CodebaseAwareObjectInputStream;\nimport org.springframework.util.ClassUtils;\n\npublic class SimpleMessageConverter extends WhiteListDeserializingMessageConverter implements BeanClassLoaderAware {\n\n    public static final String DEFAULT_CHARSET = \"UTF-8\";\n\n    private volatile String defaultCharset = DEFAULT_CHARSET;\n\n    private String codebaseUrl;\n\n    private ClassLoader beanClassLoader = ClassUtils.getDefaultClassLoader();\n\n    @Override\n    public void setBeanClassLoader(ClassLoader beanClassLoader) {\n        this.beanClassLoader = beanClassLoader;\n    }\n\n    public void setCodebaseUrl(String codebaseUrl) {\n        this.codebaseUrl = codebaseUrl;\n    }\n\n    public void setDefaultCharset(String defaultCharset) {\n        this.defaultCharset = (defaultCharset != null) ? defaultCharset : DEFAULT_CHARSET;\n    }\n\n    @Override\n    public Object fromMessage(Message message) throws MessageConversionException {\n        Object content = null;\n        MessageProperties properties = message.getMessageProperties();\n        if (properties != null) {\n            String contentType = properties.getContentType();\n            if (contentType != null && contentType.startsWith(\"text\")) {\n                String encoding = properties.getContentEncoding();\n                if (encoding == null) {\n                    encoding = this.defaultCharset;\n                }\n                try {\n                    content = new String(message.getBody(), encoding);\n                } catch (UnsupportedEncodingException e) {\n                    throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                }\n            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT)) {\n                try {\n                    content = SerializationUtils.deserialize(createObjectInputStream(new ByteArrayInputStream(message.getBody()), this.codebaseUrl));\n                } catch (IOException e) {\n                    throw new MessageConversionException(\"failed to convert serialized Message content\", e);\n                } catch (IllegalArgumentException e) {\n                    throw new MessageConversionException(\"failed to convert serialized Message content\", e);\n                }\n            }\n        }\n        if (content == null) {\n            content = message.getBody();\n        }\n        return content;\n    }\n\n    @Override\n    protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n        byte[] bytes = null;\n        if (object instanceof byte[]) {\n            bytes = (byte[]) object;\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_BYTES);\n        } else if (object instanceof String) {\n            try {\n                bytes = ((String) object).getBytes(this.defaultCharset);\n            } catch (UnsupportedEncodingException e) {\n                throw new MessageConversionException(\"failed to convert to Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_TEXT_PLAIN);\n            messageProperties.setContentEncoding(this.defaultCharset);\n        } else if (object instanceof Serializable) {\n            try {\n                bytes = SerializationUtils.serialize(object);\n            } catch (IllegalArgumentException e) {\n                throw new MessageConversionException(\"failed to convert to serialized Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT);\n        }\n        if (bytes != null) {\n            messageProperties.setContentLength(bytes.length);\n        }\n        return new Message(bytes, messageProperties);\n    }\n\n    protected ObjectInputStream createObjectInputStream(InputStream is, String codebaseUrl) throws IOException {\n        return new CodebaseAwareObjectInputStream(is, this.beanClassLoader, codebaseUrl) {\n\n            @Override\n            protected Class<?> resolveClass(ObjectStreamClass classDesc) throws IOException, ClassNotFoundException {\n                Class<?> clazz = super.resolveClass(classDesc);\n                checkWhiteList(clazz);\n                return clazz;\n            }\n        };\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/SimpleMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.io.ObjectInputStream;\nimport java.io.Serializable;\nimport java.io.UnsupportedEncodingException;\nimport org.springframework.amqp.core.Message;\nimport org.springframework.amqp.core.MessageProperties;\nimport org.springframework.amqp.utils.SerializationUtils;\nimport org.springframework.beans.factory.BeanClassLoaderAware;\nimport org.springframework.remoting.rmi.CodebaseAwareObjectInputStream;\nimport org.springframework.util.ClassUtils;\n\npublic class SimpleMessageConverter extends AbstractMessageConverter implements BeanClassLoaderAware {\n\n    public static final String DEFAULT_CHARSET = \"UTF-8\";\n\n    private volatile String defaultCharset = DEFAULT_CHARSET;\n\n    private String codebaseUrl;\n\n    private ClassLoader beanClassLoader = ClassUtils.getDefaultClassLoader();\n\n    @Override\n    public void setBeanClassLoader(ClassLoader beanClassLoader) {\n        this.beanClassLoader = beanClassLoader;\n    }\n\n    public void setCodebaseUrl(String codebaseUrl) {\n        this.codebaseUrl = codebaseUrl;\n    }\n\n    public void setDefaultCharset(String defaultCharset) {\n        this.defaultCharset = (defaultCharset != null) ? defaultCharset : DEFAULT_CHARSET;\n    }\n\n    @Override\n    public Object fromMessage(Message message) throws MessageConversionException {\n        Object content = null;\n        MessageProperties properties = message.getMessageProperties();\n        if (properties != null) {\n            String contentType = properties.getContentType();\n            if (contentType != null && contentType.startsWith(\"text\")) {\n                String encoding = properties.getContentEncoding();\n                if (encoding == null) {\n                    encoding = this.defaultCharset;\n                }\n                try {\n                    content = new String(message.getBody(), encoding);\n                } catch (UnsupportedEncodingException e) {\n                    throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                }\n            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT)) {\n                try {\n                    content = SerializationUtils.deserialize(createObjectInputStream(new ByteArrayInputStream(message.getBody()), this.codebaseUrl));\n                } catch (IOException e) {\n                    throw new MessageConversionException(\"failed to convert serialized Message content\", e);\n                } catch (IllegalArgumentException e) {\n                    throw new MessageConversionException(\"failed to convert serialized Message content\", e);\n                }\n            }\n        }\n        if (content == null) {\n            content = message.getBody();\n        }\n        return content;\n    }\n\n    @Override\n    protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n        byte[] bytes = null;\n        if (object instanceof byte[]) {\n            bytes = (byte[]) object;\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_BYTES);\n        } else if (object instanceof String) {\n            try {\n                bytes = ((String) object).getBytes(this.defaultCharset);\n            } catch (UnsupportedEncodingException e) {\n                throw new MessageConversionException(\"failed to convert to Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_TEXT_PLAIN);\n            messageProperties.setContentEncoding(this.defaultCharset);\n        } else if (object instanceof Serializable) {\n            try {\n                bytes = SerializationUtils.serialize(object);\n            } catch (IllegalArgumentException e) {\n                throw new MessageConversionException(\"failed to convert to serialized Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT);\n        }\n        if (bytes != null) {\n            messageProperties.setContentLength(bytes.length);\n        }\n        return new Message(bytes, messageProperties);\n    }\n\n    protected ObjectInputStream createObjectInputStream(InputStream is, String codebaseUrl) throws IOException {\n        return new CodebaseAwareObjectInputStream(is, this.beanClassLoader, codebaseUrl);\n    }\n}\n"}}, {"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.IOException;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.springframework.util.PatternMatchUtils;\n\npublic abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n\n    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n\n    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n        this.whiteListPatterns.clear();\n        this.whiteListPatterns.addAll(whiteListPatterns);\n    }\n\n    protected void checkWhiteList(Class<?> clazz) throws IOException {\n        if (this.whiteListPatterns.isEmpty()) {\n            return;\n        }\n        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n            return;\n        }\n        String className = clazz.getName();\n        for (String pattern : this.whiteListPatterns) {\n            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n                return;\n            }\n        }\n        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n    }\n}\n"}, "before": {"file_path": "", "source_code": "???\n"}}], "diff_hunk": ["--- spring-amqp/src/main/java/org/springframework/amqp/support/converter/SerializerMessageConverter.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/SerializerMessageConverter.java\n@@ -2,19 +2,26 @@\n import java.io.ByteArrayInputStream;\n import java.io.ByteArrayOutputStream;\n import java.io.IOException;\n+import java.io.ObjectInputStream;\n+import java.io.ObjectStreamClass;\n import java.io.UnsupportedEncodingException;\n import org.springframework.amqp.core.Message;\n import org.springframework.amqp.core.MessageProperties;\n+import org.springframework.beans.DirectFieldAccessor;\n+import org.springframework.core.ConfigurableObjectInputStream;\n+import org.springframework.core.NestedIOException;\n import org.springframework.core.serializer.DefaultDeserializer;\n import org.springframework.core.serializer.DefaultSerializer;\n import org.springframework.core.serializer.Deserializer;\n import org.springframework.core.serializer.Serializer;\n-public class SerializerMessageConverter extends AbstractMessageConverter {\n+public class SerializerMessageConverter extends WhiteListDeserializingMessageConverter {\n     public static final String DEFAULT_CHARSET = \"UTF-8\";\n     private volatile String defaultCharset = DEFAULT_CHARSET;\n     private volatile Serializer<Object> serializer = new DefaultSerializer();\n     private volatile Deserializer<Object> deserializer = new DefaultDeserializer();\n     private volatile boolean ignoreContentType = false;\n+    private volatile ClassLoader defaultDeserializerClassLoader;\n+    private volatile boolean usingDefaultDeserializer = true;\n     public void setIgnoreContentType(boolean ignoreContentType) {\n         this.ignoreContentType = ignoreContentType;\n     }\n@@ -26,6 +33,15 @@\n     }\n     public void setDeserializer(Deserializer<Object> deserializer) {\n         this.deserializer = deserializer;\n+        if (this.deserializer.getClass().equals(DefaultDeserializer.class)) {\n+            try {\n+                this.defaultDeserializerClassLoader = (ClassLoader) new DirectFieldAccessor(deserializer).getPropertyValue(\"classLoader\");\n+            } catch (Exception e) {\n+            }\n+            this.usingDefaultDeserializer = true;\n+        } else {\n+            this.usingDefaultDeserializer = false;\n+        }\n     }\n     @Override\n     public Object fromMessage(Message message) throws MessageConversionException {\n@@ -33,7 +49,7 @@\n         MessageProperties properties = message.getMessageProperties();\n         if (properties != null) {\n             String contentType = properties.getContentType();\n-            if (contentType != null && contentType.startsWith(\"text\") && !ignoreContentType) {\n+            if (contentType != null && contentType.startsWith(\"text\") && !this.ignoreContentType) {\n                 String encoding = properties.getContentEncoding();\n                 if (encoding == null) {\n                     encoding = this.defaultCharset;\n@@ -43,9 +59,14 @@\n                 } catch (UnsupportedEncodingException e) {\n                     throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                 }\n-            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT) || ignoreContentType) {\n+            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT) || this.ignoreContentType) {\n                 try {\n-                    content = deserializer.deserialize(new ByteArrayInputStream(message.getBody()));\n+                    ByteArrayInputStream inputStream = new ByteArrayInputStream(message.getBody());\n+                    if (this.usingDefaultDeserializer) {\n+                        content = deserialize(inputStream, this.deserializer);\n+                    } else {\n+                        content = this.deserializer.deserialize(inputStream);\n+                    }\n                 } catch (IOException e) {\n                     throw new MessageConversionException(\"Could not convert message body\", e);\n                 }\n@@ -55,6 +76,21 @@\n             content = message.getBody();\n         }\n         return content;\n+    }\n+    private Object deserialize(ByteArrayInputStream inputStream, Deserializer<Object> deserializer) throws IOException {\n+        try {\n+            ObjectInputStream objectInputStream = new ConfigurableObjectInputStream(inputStream, this.defaultDeserializerClassLoader) {\n+                @Override\n+                protected Class<?> resolveClass(ObjectStreamClass classDesc) throws IOException, ClassNotFoundException {\n+                    Class<?> clazz = super.resolveClass(classDesc);\n+                    checkWhiteList(clazz);\n+                    return clazz;\n+                }\n+            };\n+            return objectInputStream.readObject();\n+        } catch (ClassNotFoundException ex) {\n+            throw new NestedIOException(\"Failed to deserialize object type\", ex);\n+        }\n     }\n     @Override\n     protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n@@ -73,7 +109,7 @@\n         } else {\n             ByteArrayOutputStream output = new ByteArrayOutputStream();\n             try {\n-                serializer.serialize(object, output);\n+                this.serializer.serialize(object, output);\n             } catch (IOException e) {\n                 throw new MessageConversionException(\"Cannot convert object to bytes\", e);\n             }", "--- spring-amqp/src/main/java/org/springframework/amqp/support/converter/SimpleMessageConverter.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/SimpleMessageConverter.java\n@@ -3,6 +3,7 @@\n import java.io.IOException;\n import java.io.InputStream;\n import java.io.ObjectInputStream;\n+import java.io.ObjectStreamClass;\n import java.io.Serializable;\n import java.io.UnsupportedEncodingException;\n import org.springframework.amqp.core.Message;\n@@ -11,7 +12,7 @@\n import org.springframework.beans.factory.BeanClassLoaderAware;\n import org.springframework.remoting.rmi.CodebaseAwareObjectInputStream;\n import org.springframework.util.ClassUtils;\n-public class SimpleMessageConverter extends AbstractMessageConverter implements BeanClassLoaderAware {\n+public class SimpleMessageConverter extends WhiteListDeserializingMessageConverter implements BeanClassLoaderAware {\n     public static final String DEFAULT_CHARSET = \"UTF-8\";\n     private volatile String defaultCharset = DEFAULT_CHARSET;\n     private String codebaseUrl;\n@@ -85,6 +86,13 @@\n         return new Message(bytes, messageProperties);\n     }\n     protected ObjectInputStream createObjectInputStream(InputStream is, String codebaseUrl) throws IOException {\n-        return new CodebaseAwareObjectInputStream(is, this.beanClassLoader, codebaseUrl);\n+        return new CodebaseAwareObjectInputStream(is, this.beanClassLoader, codebaseUrl) {\n+            @Override\n+            protected Class<?> resolveClass(ObjectStreamClass classDesc) throws IOException, ClassNotFoundException {\n+                Class<?> clazz = super.resolveClass(classDesc);\n+                checkWhiteList(clazz);\n+                return clazz;\n+            }\n+        };\n     }\n }", "--- null\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java\n@@ -1 +1,28 @@\n-???\n+package org.springframework.amqp.support.converter;\n+import java.io.IOException;\n+import java.util.LinkedHashSet;\n+import java.util.List;\n+import java.util.Set;\n+import org.springframework.util.PatternMatchUtils;\n+public abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n+    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n+    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n+        this.whiteListPatterns.clear();\n+        this.whiteListPatterns.addAll(whiteListPatterns);\n+    }\n+    protected void checkWhiteList(Class<?> clazz) throws IOException {\n+        if (this.whiteListPatterns.isEmpty()) {\n+            return;\n+        }\n+        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n+            return;\n+        }\n+        String className = clazz.getName();\n+        for (String pattern : this.whiteListPatterns) {\n+            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n+                return;\n+            }\n+        }\n+        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n+    }\n+}"], "num_changed_lines": 6, "num_java_non_test_files": 3}
{"commit_id": "462dcb6f1f93d54923daffb9729c1c8519576c08", "repo_url": "https://github.com/spring-projects/spring-amqp", "commit_message": "amqp590 java deserialization white list", "num_changed_files": 8, "num_changed_java_files": 6, "tag": -1, "source_files": [{"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/SerializerMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.ByteArrayOutputStream;\nimport java.io.IOException;\nimport java.io.ObjectInputStream;\nimport java.io.ObjectStreamClass;\nimport java.io.UnsupportedEncodingException;\nimport org.springframework.amqp.core.Message;\nimport org.springframework.amqp.core.MessageProperties;\nimport org.springframework.beans.DirectFieldAccessor;\nimport org.springframework.core.ConfigurableObjectInputStream;\nimport org.springframework.core.NestedIOException;\nimport org.springframework.core.serializer.DefaultDeserializer;\nimport org.springframework.core.serializer.DefaultSerializer;\nimport org.springframework.core.serializer.Deserializer;\nimport org.springframework.core.serializer.Serializer;\n\npublic class SerializerMessageConverter extends WhiteListDeserializingMessageConverter {\n\n    public static final String DEFAULT_CHARSET = \"UTF-8\";\n\n    private volatile String defaultCharset = DEFAULT_CHARSET;\n\n    private volatile Serializer<Object> serializer = new DefaultSerializer();\n\n    private volatile Deserializer<Object> deserializer = new DefaultDeserializer();\n\n    private volatile boolean ignoreContentType = false;\n\n    private volatile ClassLoader defaultDeserializerClassLoader;\n\n    private volatile boolean usingDefaultDeserializer = true;\n\n    public void setIgnoreContentType(boolean ignoreContentType) {\n        this.ignoreContentType = ignoreContentType;\n    }\n\n    public void setDefaultCharset(String defaultCharset) {\n        this.defaultCharset = (defaultCharset != null) ? defaultCharset : DEFAULT_CHARSET;\n    }\n\n    public void setSerializer(Serializer<Object> serializer) {\n        this.serializer = serializer;\n    }\n\n    public void setDeserializer(Deserializer<Object> deserializer) {\n        this.deserializer = deserializer;\n        if (this.deserializer.getClass().equals(DefaultDeserializer.class)) {\n            try {\n                this.defaultDeserializerClassLoader = (ClassLoader) new DirectFieldAccessor(deserializer).getPropertyValue(\"classLoader\");\n            } catch (Exception e) {\n            }\n            this.usingDefaultDeserializer = true;\n        } else {\n            this.usingDefaultDeserializer = false;\n        }\n    }\n\n    @Override\n    public Object fromMessage(Message message) throws MessageConversionException {\n        Object content = null;\n        MessageProperties properties = message.getMessageProperties();\n        if (properties != null) {\n            String contentType = properties.getContentType();\n            if (contentType != null && contentType.startsWith(\"text\") && !this.ignoreContentType) {\n                String encoding = properties.getContentEncoding();\n                if (encoding == null) {\n                    encoding = this.defaultCharset;\n                }\n                try {\n                    content = new String(message.getBody(), encoding);\n                } catch (UnsupportedEncodingException e) {\n                    throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                }\n            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT) || this.ignoreContentType) {\n                try {\n                    ByteArrayInputStream inputStream = new ByteArrayInputStream(message.getBody());\n                    if (this.usingDefaultDeserializer) {\n                        content = deserialize(inputStream, this.deserializer);\n                    } else {\n                        content = this.deserializer.deserialize(inputStream);\n                    }\n                } catch (IOException e) {\n                    throw new MessageConversionException(\"Could not convert message body\", e);\n                }\n            }\n        }\n        if (content == null) {\n            content = message.getBody();\n        }\n        return content;\n    }\n\n    private Object deserialize(ByteArrayInputStream inputStream, Deserializer<Object> deserializer) throws IOException {\n        try {\n            ObjectInputStream objectInputStream = new ConfigurableObjectInputStream(inputStream, this.defaultDeserializerClassLoader) {\n\n                @Override\n                protected Class<?> resolveClass(ObjectStreamClass classDesc) throws IOException, ClassNotFoundException {\n                    Class<?> clazz = super.resolveClass(classDesc);\n                    checkWhiteList(clazz);\n                    return clazz;\n                }\n            };\n            return objectInputStream.readObject();\n        } catch (ClassNotFoundException ex) {\n            throw new NestedIOException(\"Failed to deserialize object type\", ex);\n        }\n    }\n\n    @Override\n    protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n        byte[] bytes = null;\n        if (object instanceof String) {\n            try {\n                bytes = ((String) object).getBytes(this.defaultCharset);\n            } catch (UnsupportedEncodingException e) {\n                throw new MessageConversionException(\"failed to convert Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_TEXT_PLAIN);\n            messageProperties.setContentEncoding(this.defaultCharset);\n        } else if (object instanceof byte[]) {\n            bytes = (byte[]) object;\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_BYTES);\n        } else {\n            ByteArrayOutputStream output = new ByteArrayOutputStream();\n            try {\n                this.serializer.serialize(object, output);\n            } catch (IOException e) {\n                throw new MessageConversionException(\"Cannot convert object to bytes\", e);\n            }\n            bytes = output.toByteArray();\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT);\n        }\n        if (bytes != null) {\n            messageProperties.setContentLength(bytes.length);\n        }\n        return new Message(bytes, messageProperties);\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/SerializerMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.ByteArrayOutputStream;\nimport java.io.IOException;\nimport java.io.UnsupportedEncodingException;\nimport org.springframework.amqp.core.Message;\nimport org.springframework.amqp.core.MessageProperties;\nimport org.springframework.core.serializer.DefaultDeserializer;\nimport org.springframework.core.serializer.DefaultSerializer;\nimport org.springframework.core.serializer.Deserializer;\nimport org.springframework.core.serializer.Serializer;\n\npublic class SerializerMessageConverter extends AbstractMessageConverter {\n\n    public static final String DEFAULT_CHARSET = \"UTF-8\";\n\n    private volatile String defaultCharset = DEFAULT_CHARSET;\n\n    private volatile Serializer<Object> serializer = new DefaultSerializer();\n\n    private volatile Deserializer<Object> deserializer = new DefaultDeserializer();\n\n    private volatile boolean ignoreContentType = false;\n\n    public void setIgnoreContentType(boolean ignoreContentType) {\n        this.ignoreContentType = ignoreContentType;\n    }\n\n    public void setDefaultCharset(String defaultCharset) {\n        this.defaultCharset = (defaultCharset != null) ? defaultCharset : DEFAULT_CHARSET;\n    }\n\n    public void setSerializer(Serializer<Object> serializer) {\n        this.serializer = serializer;\n    }\n\n    public void setDeserializer(Deserializer<Object> deserializer) {\n        this.deserializer = deserializer;\n    }\n\n    @Override\n    public Object fromMessage(Message message) throws MessageConversionException {\n        Object content = null;\n        MessageProperties properties = message.getMessageProperties();\n        if (properties != null) {\n            String contentType = properties.getContentType();\n            if (contentType != null && contentType.startsWith(\"text\") && !this.ignoreContentType) {\n                String encoding = properties.getContentEncoding();\n                if (encoding == null) {\n                    encoding = this.defaultCharset;\n                }\n                try {\n                    content = new String(message.getBody(), encoding);\n                } catch (UnsupportedEncodingException e) {\n                    throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                }\n            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT) || this.ignoreContentType) {\n                try {\n                    content = this.deserializer.deserialize(new ByteArrayInputStream(message.getBody()));\n                } catch (IOException e) {\n                    throw new MessageConversionException(\"Could not convert message body\", e);\n                }\n            }\n        }\n        if (content == null) {\n            content = message.getBody();\n        }\n        return content;\n    }\n\n    @Override\n    protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n        byte[] bytes = null;\n        if (object instanceof String) {\n            try {\n                bytes = ((String) object).getBytes(this.defaultCharset);\n            } catch (UnsupportedEncodingException e) {\n                throw new MessageConversionException(\"failed to convert Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_TEXT_PLAIN);\n            messageProperties.setContentEncoding(this.defaultCharset);\n        } else if (object instanceof byte[]) {\n            bytes = (byte[]) object;\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_BYTES);\n        } else {\n            ByteArrayOutputStream output = new ByteArrayOutputStream();\n            try {\n                this.serializer.serialize(object, output);\n            } catch (IOException e) {\n                throw new MessageConversionException(\"Cannot convert object to bytes\", e);\n            }\n            bytes = output.toByteArray();\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT);\n        }\n        if (bytes != null) {\n            messageProperties.setContentLength(bytes.length);\n        }\n        return new Message(bytes, messageProperties);\n    }\n}\n"}}, {"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/SimpleMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.io.ObjectInputStream;\nimport java.io.ObjectStreamClass;\nimport java.io.Serializable;\nimport java.io.UnsupportedEncodingException;\nimport org.springframework.amqp.core.Message;\nimport org.springframework.amqp.core.MessageProperties;\nimport org.springframework.amqp.utils.SerializationUtils;\nimport org.springframework.beans.factory.BeanClassLoaderAware;\nimport org.springframework.remoting.rmi.CodebaseAwareObjectInputStream;\nimport org.springframework.util.ClassUtils;\n\npublic class SimpleMessageConverter extends WhiteListDeserializingMessageConverter implements BeanClassLoaderAware {\n\n    public static final String DEFAULT_CHARSET = \"UTF-8\";\n\n    private volatile String defaultCharset = DEFAULT_CHARSET;\n\n    private String codebaseUrl;\n\n    private ClassLoader beanClassLoader = ClassUtils.getDefaultClassLoader();\n\n    @Override\n    public void setBeanClassLoader(ClassLoader beanClassLoader) {\n        this.beanClassLoader = beanClassLoader;\n    }\n\n    public void setCodebaseUrl(String codebaseUrl) {\n        this.codebaseUrl = codebaseUrl;\n    }\n\n    public void setDefaultCharset(String defaultCharset) {\n        this.defaultCharset = (defaultCharset != null) ? defaultCharset : DEFAULT_CHARSET;\n    }\n\n    @Override\n    public Object fromMessage(Message message) throws MessageConversionException {\n        Object content = null;\n        MessageProperties properties = message.getMessageProperties();\n        if (properties != null) {\n            String contentType = properties.getContentType();\n            if (contentType != null && contentType.startsWith(\"text\")) {\n                String encoding = properties.getContentEncoding();\n                if (encoding == null) {\n                    encoding = this.defaultCharset;\n                }\n                try {\n                    content = new String(message.getBody(), encoding);\n                } catch (UnsupportedEncodingException e) {\n                    throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                }\n            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT)) {\n                try {\n                    content = SerializationUtils.deserialize(createObjectInputStream(new ByteArrayInputStream(message.getBody()), this.codebaseUrl));\n                } catch (IOException e) {\n                    throw new MessageConversionException(\"failed to convert serialized Message content\", e);\n                } catch (IllegalArgumentException e) {\n                    throw new MessageConversionException(\"failed to convert serialized Message content\", e);\n                }\n            }\n        }\n        if (content == null) {\n            content = message.getBody();\n        }\n        return content;\n    }\n\n    @Override\n    protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n        byte[] bytes = null;\n        if (object instanceof byte[]) {\n            bytes = (byte[]) object;\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_BYTES);\n        } else if (object instanceof String) {\n            try {\n                bytes = ((String) object).getBytes(this.defaultCharset);\n            } catch (UnsupportedEncodingException e) {\n                throw new MessageConversionException(\"failed to convert to Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_TEXT_PLAIN);\n            messageProperties.setContentEncoding(this.defaultCharset);\n        } else if (object instanceof Serializable) {\n            try {\n                bytes = SerializationUtils.serialize(object);\n            } catch (IllegalArgumentException e) {\n                throw new MessageConversionException(\"failed to convert to serialized Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT);\n        }\n        if (bytes != null) {\n            messageProperties.setContentLength(bytes.length);\n        }\n        return new Message(bytes, messageProperties);\n    }\n\n    protected ObjectInputStream createObjectInputStream(InputStream is, String codebaseUrl) throws IOException {\n        return new CodebaseAwareObjectInputStream(is, this.beanClassLoader, codebaseUrl) {\n\n            @Override\n            protected Class<?> resolveClass(ObjectStreamClass classDesc) throws IOException, ClassNotFoundException {\n                Class<?> clazz = super.resolveClass(classDesc);\n                checkWhiteList(clazz);\n                return clazz;\n            }\n        };\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/SimpleMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.io.ObjectInputStream;\nimport java.io.Serializable;\nimport java.io.UnsupportedEncodingException;\nimport org.springframework.amqp.core.Message;\nimport org.springframework.amqp.core.MessageProperties;\nimport org.springframework.amqp.utils.SerializationUtils;\nimport org.springframework.beans.factory.BeanClassLoaderAware;\nimport org.springframework.remoting.rmi.CodebaseAwareObjectInputStream;\nimport org.springframework.util.ClassUtils;\n\npublic class SimpleMessageConverter extends AbstractMessageConverter implements BeanClassLoaderAware {\n\n    public static final String DEFAULT_CHARSET = \"UTF-8\";\n\n    private volatile String defaultCharset = DEFAULT_CHARSET;\n\n    private String codebaseUrl;\n\n    private ClassLoader beanClassLoader = ClassUtils.getDefaultClassLoader();\n\n    @Override\n    public void setBeanClassLoader(ClassLoader beanClassLoader) {\n        this.beanClassLoader = beanClassLoader;\n    }\n\n    public void setCodebaseUrl(String codebaseUrl) {\n        this.codebaseUrl = codebaseUrl;\n    }\n\n    public void setDefaultCharset(String defaultCharset) {\n        this.defaultCharset = (defaultCharset != null) ? defaultCharset : DEFAULT_CHARSET;\n    }\n\n    @Override\n    public Object fromMessage(Message message) throws MessageConversionException {\n        Object content = null;\n        MessageProperties properties = message.getMessageProperties();\n        if (properties != null) {\n            String contentType = properties.getContentType();\n            if (contentType != null && contentType.startsWith(\"text\")) {\n                String encoding = properties.getContentEncoding();\n                if (encoding == null) {\n                    encoding = this.defaultCharset;\n                }\n                try {\n                    content = new String(message.getBody(), encoding);\n                } catch (UnsupportedEncodingException e) {\n                    throw new MessageConversionException(\"failed to convert text-based Message content\", e);\n                }\n            } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT)) {\n                try {\n                    content = SerializationUtils.deserialize(createObjectInputStream(new ByteArrayInputStream(message.getBody()), this.codebaseUrl));\n                } catch (IOException e) {\n                    throw new MessageConversionException(\"failed to convert serialized Message content\", e);\n                } catch (IllegalArgumentException e) {\n                    throw new MessageConversionException(\"failed to convert serialized Message content\", e);\n                }\n            }\n        }\n        if (content == null) {\n            content = message.getBody();\n        }\n        return content;\n    }\n\n    @Override\n    protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {\n        byte[] bytes = null;\n        if (object instanceof byte[]) {\n            bytes = (byte[]) object;\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_BYTES);\n        } else if (object instanceof String) {\n            try {\n                bytes = ((String) object).getBytes(this.defaultCharset);\n            } catch (UnsupportedEncodingException e) {\n                throw new MessageConversionException(\"failed to convert to Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_TEXT_PLAIN);\n            messageProperties.setContentEncoding(this.defaultCharset);\n        } else if (object instanceof Serializable) {\n            try {\n                bytes = SerializationUtils.serialize(object);\n            } catch (IllegalArgumentException e) {\n                throw new MessageConversionException(\"failed to convert to serialized Message content\", e);\n            }\n            messageProperties.setContentType(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT);\n        }\n        if (bytes != null) {\n            messageProperties.setContentLength(bytes.length);\n        }\n        return new Message(bytes, messageProperties);\n    }\n\n    protected ObjectInputStream createObjectInputStream(InputStream is, String codebaseUrl) throws IOException {\n        return new CodebaseAwareObjectInputStream(is, this.beanClassLoader, codebaseUrl);\n    }\n}\n"}}, {"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.IOException;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.springframework.util.PatternMatchUtils;\n\npublic abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n\n    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n\n    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n        this.whiteListPatterns.clear();\n        this.whiteListPatterns.addAll(whiteListPatterns);\n    }\n\n    protected void checkWhiteList(Class<?> clazz) throws IOException {\n        if (this.whiteListPatterns.isEmpty()) {\n            return;\n        }\n        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n            return;\n        }\n        String className = clazz.getName();\n        for (String pattern : this.whiteListPatterns) {\n            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n                return;\n            }\n        }\n        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n    }\n}\n"}, "before": {"file_path": "", "source_code": "???\n"}}], "diff_hunk": ["--- spring-amqp/src/main/java/org/springframework/amqp/support/converter/SerializerMessageConverter.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/SerializerMessageConverter.java\n@@ -2,19 +2,26 @@\n import java.io.ByteArrayInputStream;\n import java.io.ByteArrayOutputStream;\n import java.io.IOException;\n+import java.io.ObjectInputStream;\n+import java.io.ObjectStreamClass;\n import java.io.UnsupportedEncodingException;\n import org.springframework.amqp.core.Message;\n import org.springframework.amqp.core.MessageProperties;\n+import org.springframework.beans.DirectFieldAccessor;\n+import org.springframework.core.ConfigurableObjectInputStream;\n+import org.springframework.core.NestedIOException;\n import org.springframework.core.serializer.DefaultDeserializer;\n import org.springframework.core.serializer.DefaultSerializer;\n import org.springframework.core.serializer.Deserializer;\n import org.springframework.core.serializer.Serializer;\n-public class SerializerMessageConverter extends AbstractMessageConverter {\n+public class SerializerMessageConverter extends WhiteListDeserializingMessageConverter {\n     public static final String DEFAULT_CHARSET = \"UTF-8\";\n     private volatile String defaultCharset = DEFAULT_CHARSET;\n     private volatile Serializer<Object> serializer = new DefaultSerializer();\n     private volatile Deserializer<Object> deserializer = new DefaultDeserializer();\n     private volatile boolean ignoreContentType = false;\n+    private volatile ClassLoader defaultDeserializerClassLoader;\n+    private volatile boolean usingDefaultDeserializer = true;\n     public void setIgnoreContentType(boolean ignoreContentType) {\n         this.ignoreContentType = ignoreContentType;\n     }\n@@ -26,6 +33,15 @@\n     }\n     public void setDeserializer(Deserializer<Object> deserializer) {\n         this.deserializer = deserializer;\n+        if (this.deserializer.getClass().equals(DefaultDeserializer.class)) {\n+            try {\n+                this.defaultDeserializerClassLoader = (ClassLoader) new DirectFieldAccessor(deserializer).getPropertyValue(\"classLoader\");\n+            } catch (Exception e) {\n+            }\n+            this.usingDefaultDeserializer = true;\n+        } else {\n+            this.usingDefaultDeserializer = false;\n+        }\n     }\n     @Override\n     public Object fromMessage(Message message) throws MessageConversionException {\n@@ -45,7 +61,12 @@\n                 }\n             } else if (contentType != null && contentType.equals(MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT) || this.ignoreContentType) {\n                 try {\n-                    content = this.deserializer.deserialize(new ByteArrayInputStream(message.getBody()));\n+                    ByteArrayInputStream inputStream = new ByteArrayInputStream(message.getBody());\n+                    if (this.usingDefaultDeserializer) {\n+                        content = deserialize(inputStream, this.deserializer);\n+                    } else {\n+                        content = this.deserializer.deserialize(inputStream);\n+                    }\n                 } catch (IOException e) {\n                     throw new MessageConversionException(\"Could not convert message body\", e);\n                 }\n@@ -55,6 +76,21 @@\n             content = message.getBody();\n         }\n         return content;\n+    }\n+    private Object deserialize(ByteArrayInputStream inputStream, Deserializer<Object> deserializer) throws IOException {\n+        try {\n+            ObjectInputStream objectInputStream = new ConfigurableObjectInputStream(inputStream, this.defaultDeserializerClassLoader) {\n+                @Override\n+                protected Class<?> resolveClass(ObjectStreamClass classDesc) throws IOException, ClassNotFoundException {\n+                    Class<?> clazz = super.resolveClass(classDesc);\n+                    checkWhiteList(clazz);\n+                    return clazz;\n+                }\n+            };\n+            return objectInputStream.readObject();\n+        } catch (ClassNotFoundException ex) {\n+            throw new NestedIOException(\"Failed to deserialize object type\", ex);\n+        }\n     }\n     @Override\n     protected Message createMessage(Object object, MessageProperties messageProperties) throws MessageConversionException {", "--- spring-amqp/src/main/java/org/springframework/amqp/support/converter/SimpleMessageConverter.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/SimpleMessageConverter.java\n@@ -3,6 +3,7 @@\n import java.io.IOException;\n import java.io.InputStream;\n import java.io.ObjectInputStream;\n+import java.io.ObjectStreamClass;\n import java.io.Serializable;\n import java.io.UnsupportedEncodingException;\n import org.springframework.amqp.core.Message;\n@@ -11,7 +12,7 @@\n import org.springframework.beans.factory.BeanClassLoaderAware;\n import org.springframework.remoting.rmi.CodebaseAwareObjectInputStream;\n import org.springframework.util.ClassUtils;\n-public class SimpleMessageConverter extends AbstractMessageConverter implements BeanClassLoaderAware {\n+public class SimpleMessageConverter extends WhiteListDeserializingMessageConverter implements BeanClassLoaderAware {\n     public static final String DEFAULT_CHARSET = \"UTF-8\";\n     private volatile String defaultCharset = DEFAULT_CHARSET;\n     private String codebaseUrl;\n@@ -85,6 +86,13 @@\n         return new Message(bytes, messageProperties);\n     }\n     protected ObjectInputStream createObjectInputStream(InputStream is, String codebaseUrl) throws IOException {\n-        return new CodebaseAwareObjectInputStream(is, this.beanClassLoader, codebaseUrl);\n+        return new CodebaseAwareObjectInputStream(is, this.beanClassLoader, codebaseUrl) {\n+            @Override\n+            protected Class<?> resolveClass(ObjectStreamClass classDesc) throws IOException, ClassNotFoundException {\n+                Class<?> clazz = super.resolveClass(classDesc);\n+                checkWhiteList(clazz);\n+                return clazz;\n+            }\n+        };\n     }\n }", "--- null\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java\n@@ -1 +1,28 @@\n-???\n+package org.springframework.amqp.support.converter;\n+import java.io.IOException;\n+import java.util.LinkedHashSet;\n+import java.util.List;\n+import java.util.Set;\n+import org.springframework.util.PatternMatchUtils;\n+public abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n+    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n+    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n+        this.whiteListPatterns.clear();\n+        this.whiteListPatterns.addAll(whiteListPatterns);\n+    }\n+    protected void checkWhiteList(Class<?> clazz) throws IOException {\n+        if (this.whiteListPatterns.isEmpty()) {\n+            return;\n+        }\n+        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n+            return;\n+        }\n+        String className = clazz.getName();\n+        for (String pattern : this.whiteListPatterns) {\n+            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n+                return;\n+            }\n+        }\n+        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n+    }\n+}"], "num_changed_lines": 6, "num_java_non_test_files": 3}
{"commit_id": "6e9e00bb5bf0aa88444146db3c2eae138cc7b0a", "repo_url": "https://github.com/spring-projects/spring-amqp", "commit_message": "amqp766 deserialization messagetostring", "num_changed_files": 4, "num_changed_java_files": 3, "tag": -1, "source_files": [{"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/core/Message.java", "source_code": "package org.springframework.amqp.core;\n\nimport java.io.Serializable;\nimport java.nio.charset.Charset;\nimport java.util.Arrays;\nimport org.springframework.amqp.support.converter.SerializerMessageConverter;\n\npublic class Message implements Serializable {\n\n    private static final long serialVersionUID = -7177590352110605597L;\n\n    private static final String ENCODING = Charset.defaultCharset().name();\n\n    private static final SerializerMessageConverter SERIALIZER_MESSAGE_CONVERTER = new SerializerMessageConverter();\n\n    static {\n        SERIALIZER_MESSAGE_CONVERTER.setWhiteListPatterns(Arrays.asList(\"java.util.*\", \"java.lang.*\"));\n    }\n\n    private final MessageProperties messageProperties;\n\n    private final byte[] body;\n\n    public Message(byte[] body, MessageProperties messageProperties) {\n        this.body = body;\n        this.messageProperties = messageProperties;\n    }\n\n    public static void addWhiteListPatterns(String... patterns) {\n        SERIALIZER_MESSAGE_CONVERTER.addWhiteListPatterns(patterns);\n    }\n\n    public byte[] getBody() {\n        return this.body;\n    }\n\n    public MessageProperties getMessageProperties() {\n        return this.messageProperties;\n    }\n\n    @Override\n    public String toString() {\n        StringBuffer buffer = new StringBuffer();\n        buffer.append(\"(\");\n        buffer.append(\"Body:'\" + this.getBodyContentAsString() + \"'\");\n        if (this.messageProperties != null) {\n            buffer.append(\" \").append(this.messageProperties.toString());\n        }\n        buffer.append(\")\");\n        return buffer.toString();\n    }\n\n    private String getBodyContentAsString() {\n        if (this.body == null) {\n            return null;\n        }\n        try {\n            String contentType = (this.messageProperties != null) ? this.messageProperties.getContentType() : null;\n            if (MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT.equals(contentType)) {\n                return SERIALIZER_MESSAGE_CONVERTER.fromMessage(this).toString();\n            }\n            if (MessageProperties.CONTENT_TYPE_TEXT_PLAIN.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON_ALT.equals(contentType) || MessageProperties.CONTENT_TYPE_XML.equals(contentType)) {\n                return new String(this.body, ENCODING);\n            }\n        } catch (Exception e) {\n        }\n        return this.body.toString() + \"(byte[\" + this.body.length + \"])\";\n    }\n\n    @Override\n    public int hashCode() {\n        final int prime = 31;\n        int result = 1;\n        result = prime * result + Arrays.hashCode(this.body);\n        result = prime * result + ((this.messageProperties == null) ? 0 : this.messageProperties.hashCode());\n        return result;\n    }\n\n    @Override\n    public boolean equals(Object obj) {\n        if (this == obj) {\n            return true;\n        }\n        if (obj == null) {\n            return false;\n        }\n        if (getClass() != obj.getClass()) {\n            return false;\n        }\n        Message other = (Message) obj;\n        if (!Arrays.equals(this.body, other.body)) {\n            return false;\n        }\n        if (this.messageProperties == null) {\n            if (other.messageProperties != null) {\n                return false;\n            }\n        } else if (!this.messageProperties.equals(other.messageProperties)) {\n            return false;\n        }\n        return true;\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/core/Message.java", "source_code": "package org.springframework.amqp.core;\n\nimport java.io.Serializable;\nimport java.nio.charset.Charset;\nimport java.util.Arrays;\nimport org.springframework.amqp.utils.SerializationUtils;\n\npublic class Message implements Serializable {\n\n    private static final long serialVersionUID = -7177590352110605597L;\n\n    private static final String ENCODING = Charset.defaultCharset().name();\n\n    private final MessageProperties messageProperties;\n\n    private final byte[] body;\n\n    public Message(byte[] body, MessageProperties messageProperties) {\n        this.body = body;\n        this.messageProperties = messageProperties;\n    }\n\n    public byte[] getBody() {\n        return this.body;\n    }\n\n    public MessageProperties getMessageProperties() {\n        return this.messageProperties;\n    }\n\n    @Override\n    public String toString() {\n        StringBuffer buffer = new StringBuffer();\n        buffer.append(\"(\");\n        buffer.append(\"Body:'\" + this.getBodyContentAsString() + \"'\");\n        if (this.messageProperties != null) {\n            buffer.append(\" \").append(this.messageProperties.toString());\n        }\n        buffer.append(\")\");\n        return buffer.toString();\n    }\n\n    private String getBodyContentAsString() {\n        if (this.body == null) {\n            return null;\n        }\n        try {\n            String contentType = (this.messageProperties != null) ? this.messageProperties.getContentType() : null;\n            if (MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT.equals(contentType)) {\n                return SerializationUtils.deserialize(this.body).toString();\n            }\n            if (MessageProperties.CONTENT_TYPE_TEXT_PLAIN.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON_ALT.equals(contentType) || MessageProperties.CONTENT_TYPE_XML.equals(contentType)) {\n                return new String(this.body, ENCODING);\n            }\n        } catch (Exception e) {\n        }\n        return this.body.toString() + \"(byte[\" + this.body.length + \"])\";\n    }\n\n    @Override\n    public int hashCode() {\n        final int prime = 31;\n        int result = 1;\n        result = prime * result + Arrays.hashCode(this.body);\n        result = prime * result + ((this.messageProperties == null) ? 0 : this.messageProperties.hashCode());\n        return result;\n    }\n\n    @Override\n    public boolean equals(Object obj) {\n        if (this == obj) {\n            return true;\n        }\n        if (obj == null) {\n            return false;\n        }\n        if (getClass() != obj.getClass()) {\n            return false;\n        }\n        Message other = (Message) obj;\n        if (!Arrays.equals(this.body, other.body)) {\n            return false;\n        }\n        if (this.messageProperties == null) {\n            if (other.messageProperties != null) {\n                return false;\n            }\n        } else if (!this.messageProperties.equals(other.messageProperties)) {\n            return false;\n        }\n        return true;\n    }\n}\n"}}, {"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.IOException;\nimport java.util.Collections;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.springframework.util.PatternMatchUtils;\n\npublic abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n\n    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n\n    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n        this.whiteListPatterns.clear();\n        this.whiteListPatterns.addAll(whiteListPatterns);\n    }\n\n    public void addWhiteListPatterns(String... patterns) {\n        Collections.addAll(this.whiteListPatterns, patterns);\n    }\n\n    protected void checkWhiteList(Class<?> clazz) throws IOException {\n        if (this.whiteListPatterns.isEmpty()) {\n            return;\n        }\n        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n            return;\n        }\n        String className = clazz.getName();\n        for (String pattern : this.whiteListPatterns) {\n            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n                return;\n            }\n        }\n        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.IOException;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.springframework.util.PatternMatchUtils;\n\npublic abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n\n    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n\n    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n        this.whiteListPatterns.clear();\n        this.whiteListPatterns.addAll(whiteListPatterns);\n    }\n\n    protected void checkWhiteList(Class<?> clazz) throws IOException {\n        if (this.whiteListPatterns.isEmpty()) {\n            return;\n        }\n        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n            return;\n        }\n        String className = clazz.getName();\n        for (String pattern : this.whiteListPatterns) {\n            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n                return;\n            }\n        }\n        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n    }\n}\n"}}], "diff_hunk": ["--- spring-amqp/src/main/java/org/springframework/amqp/core/Message.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/core/Message.java\n@@ -2,15 +2,22 @@\n import java.io.Serializable;\n import java.nio.charset.Charset;\n import java.util.Arrays;\n-import org.springframework.amqp.utils.SerializationUtils;\n+import org.springframework.amqp.support.converter.SerializerMessageConverter;\n public class Message implements Serializable {\n     private static final long serialVersionUID = -7177590352110605597L;\n     private static final String ENCODING = Charset.defaultCharset().name();\n+    private static final SerializerMessageConverter SERIALIZER_MESSAGE_CONVERTER = new SerializerMessageConverter();\n+    static {\n+        SERIALIZER_MESSAGE_CONVERTER.setWhiteListPatterns(Arrays.asList(\"java.util.*\", \"java.lang.*\"));\n+    }\n     private final MessageProperties messageProperties;\n     private final byte[] body;\n     public Message(byte[] body, MessageProperties messageProperties) {\n         this.body = body;\n         this.messageProperties = messageProperties;\n+    }\n+    public static void addWhiteListPatterns(String... patterns) {\n+        SERIALIZER_MESSAGE_CONVERTER.addWhiteListPatterns(patterns);\n     }\n     public byte[] getBody() {\n         return this.body;\n@@ -36,7 +43,7 @@\n         try {\n             String contentType = (this.messageProperties != null) ? this.messageProperties.getContentType() : null;\n             if (MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT.equals(contentType)) {\n-                return SerializationUtils.deserialize(this.body).toString();\n+                return SERIALIZER_MESSAGE_CONVERTER.fromMessage(this).toString();\n             }\n             if (MessageProperties.CONTENT_TYPE_TEXT_PLAIN.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON_ALT.equals(contentType) || MessageProperties.CONTENT_TYPE_XML.equals(contentType)) {\n                 return new String(this.body, ENCODING);", "--- spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java\n@@ -1,5 +1,6 @@\n package org.springframework.amqp.support.converter;\n import java.io.IOException;\n+import java.util.Collections;\n import java.util.LinkedHashSet;\n import java.util.List;\n import java.util.Set;\n@@ -9,6 +10,9 @@\n     public void setWhiteListPatterns(List<String> whiteListPatterns) {\n         this.whiteListPatterns.clear();\n         this.whiteListPatterns.addAll(whiteListPatterns);\n+    }\n+    public void addWhiteListPatterns(String... patterns) {\n+        Collections.addAll(this.whiteListPatterns, patterns);\n     }\n     protected void checkWhiteList(Class<?> clazz) throws IOException {\n         if (this.whiteListPatterns.isEmpty()) {"], "num_changed_lines": 4, "num_java_non_test_files": 2}
{"commit_id": "83fe9fdec2c86a57898d56c5e109debd9d5c07d", "repo_url": "https://github.com/spring-projects/spring-amqp", "commit_message": "amqp766 deserialization messagetostring", "num_changed_files": 4, "num_changed_java_files": 3, "tag": -1, "source_files": [{"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/core/Message.java", "source_code": "package org.springframework.amqp.core;\n\nimport java.io.Serializable;\nimport java.nio.charset.Charset;\nimport java.util.Arrays;\nimport org.springframework.amqp.support.converter.SerializerMessageConverter;\n\npublic class Message implements Serializable {\n\n    private static final long serialVersionUID = -7177590352110605597L;\n\n    private static final String ENCODING = Charset.defaultCharset().name();\n\n    private static final SerializerMessageConverter SERIALIZER_MESSAGE_CONVERTER = new SerializerMessageConverter();\n\n    static {\n        SERIALIZER_MESSAGE_CONVERTER.setWhiteListPatterns(Arrays.asList(\"java.util.*\", \"java.lang.*\"));\n    }\n\n    private final MessageProperties messageProperties;\n\n    private final byte[] body;\n\n    public Message(byte[] body, MessageProperties messageProperties) {\n        this.body = body;\n        this.messageProperties = messageProperties;\n    }\n\n    public static void addWhiteListPatterns(String... patterns) {\n        SERIALIZER_MESSAGE_CONVERTER.addWhiteListPatterns(patterns);\n    }\n\n    public byte[] getBody() {\n        return this.body;\n    }\n\n    public MessageProperties getMessageProperties() {\n        return this.messageProperties;\n    }\n\n    @Override\n    public String toString() {\n        StringBuffer buffer = new StringBuffer();\n        buffer.append(\"(\");\n        buffer.append(\"Body:'\" + this.getBodyContentAsString() + \"'\");\n        if (messageProperties != null) {\n            buffer.append(messageProperties.toString());\n        }\n        buffer.append(\")\");\n        return buffer.toString();\n    }\n\n    private String getBodyContentAsString() {\n        if (body == null) {\n            return null;\n        }\n        try {\n            String contentType = (messageProperties != null) ? messageProperties.getContentType() : null;\n            if (MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT.equals(contentType)) {\n                return SERIALIZER_MESSAGE_CONVERTER.fromMessage(this).toString();\n            }\n            if (MessageProperties.CONTENT_TYPE_TEXT_PLAIN.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON_ALT.equals(contentType) || MessageProperties.CONTENT_TYPE_XML.equals(contentType)) {\n                return new String(body, ENCODING);\n            }\n        } catch (Exception e) {\n        }\n        return body.toString() + \"(byte[\" + body.length + \"])\";\n    }\n\n    @Override\n    public int hashCode() {\n        final int prime = 31;\n        int result = 1;\n        result = prime * result + Arrays.hashCode(body);\n        result = prime * result + ((messageProperties == null) ? 0 : messageProperties.hashCode());\n        return result;\n    }\n\n    @Override\n    public boolean equals(Object obj) {\n        if (this == obj) {\n            return true;\n        }\n        if (obj == null) {\n            return false;\n        }\n        if (getClass() != obj.getClass()) {\n            return false;\n        }\n        Message other = (Message) obj;\n        if (!Arrays.equals(body, other.body)) {\n            return false;\n        }\n        if (messageProperties == null) {\n            if (other.messageProperties != null) {\n                return false;\n            }\n        } else if (!messageProperties.equals(other.messageProperties)) {\n            return false;\n        }\n        return true;\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/core/Message.java", "source_code": "package org.springframework.amqp.core;\n\nimport java.io.Serializable;\nimport java.nio.charset.Charset;\nimport java.util.Arrays;\nimport org.springframework.amqp.utils.SerializationUtils;\n\npublic class Message implements Serializable {\n\n    private static final long serialVersionUID = -7177590352110605597L;\n\n    private static final String ENCODING = Charset.defaultCharset().name();\n\n    private final MessageProperties messageProperties;\n\n    private final byte[] body;\n\n    public Message(byte[] body, MessageProperties messageProperties) {\n        this.body = body;\n        this.messageProperties = messageProperties;\n    }\n\n    public byte[] getBody() {\n        return this.body;\n    }\n\n    public MessageProperties getMessageProperties() {\n        return this.messageProperties;\n    }\n\n    @Override\n    public String toString() {\n        StringBuffer buffer = new StringBuffer();\n        buffer.append(\"(\");\n        buffer.append(\"Body:'\" + this.getBodyContentAsString() + \"'\");\n        if (messageProperties != null) {\n            buffer.append(messageProperties.toString());\n        }\n        buffer.append(\")\");\n        return buffer.toString();\n    }\n\n    private String getBodyContentAsString() {\n        if (body == null) {\n            return null;\n        }\n        try {\n            String contentType = (messageProperties != null) ? messageProperties.getContentType() : null;\n            if (MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT.equals(contentType)) {\n                return SerializationUtils.deserialize(body).toString();\n            }\n            if (MessageProperties.CONTENT_TYPE_TEXT_PLAIN.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON_ALT.equals(contentType) || MessageProperties.CONTENT_TYPE_XML.equals(contentType)) {\n                return new String(body, ENCODING);\n            }\n        } catch (Exception e) {\n        }\n        return body.toString() + \"(byte[\" + body.length + \"])\";\n    }\n\n    @Override\n    public int hashCode() {\n        final int prime = 31;\n        int result = 1;\n        result = prime * result + Arrays.hashCode(body);\n        result = prime * result + ((messageProperties == null) ? 0 : messageProperties.hashCode());\n        return result;\n    }\n\n    @Override\n    public boolean equals(Object obj) {\n        if (this == obj) {\n            return true;\n        }\n        if (obj == null) {\n            return false;\n        }\n        if (getClass() != obj.getClass()) {\n            return false;\n        }\n        Message other = (Message) obj;\n        if (!Arrays.equals(body, other.body)) {\n            return false;\n        }\n        if (messageProperties == null) {\n            if (other.messageProperties != null) {\n                return false;\n            }\n        } else if (!messageProperties.equals(other.messageProperties)) {\n            return false;\n        }\n        return true;\n    }\n}\n"}}, {"after": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.IOException;\nimport java.util.Collections;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.springframework.util.PatternMatchUtils;\n\npublic abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n\n    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n\n    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n        this.whiteListPatterns.clear();\n        this.whiteListPatterns.addAll(whiteListPatterns);\n    }\n\n    public void addWhiteListPatterns(String... patterns) {\n        Collections.addAll(this.whiteListPatterns, patterns);\n    }\n\n    protected void checkWhiteList(Class<?> clazz) throws IOException {\n        if (this.whiteListPatterns.isEmpty()) {\n            return;\n        }\n        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n            return;\n        }\n        String className = clazz.getName();\n        for (String pattern : this.whiteListPatterns) {\n            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n                return;\n            }\n        }\n        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n    }\n}\n"}, "before": {"file_path": "spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java", "source_code": "package org.springframework.amqp.support.converter;\n\nimport java.io.IOException;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.springframework.util.PatternMatchUtils;\n\npublic abstract class WhiteListDeserializingMessageConverter extends AbstractMessageConverter {\n\n    private final Set<String> whiteListPatterns = new LinkedHashSet<String>();\n\n    public void setWhiteListPatterns(List<String> whiteListPatterns) {\n        this.whiteListPatterns.clear();\n        this.whiteListPatterns.addAll(whiteListPatterns);\n    }\n\n    protected void checkWhiteList(Class<?> clazz) throws IOException {\n        if (this.whiteListPatterns.isEmpty()) {\n            return;\n        }\n        if (clazz.isArray() || clazz.isPrimitive() || clazz.equals(String.class) || Number.class.isAssignableFrom(clazz)) {\n            return;\n        }\n        String className = clazz.getName();\n        for (String pattern : this.whiteListPatterns) {\n            if (PatternMatchUtils.simpleMatch(pattern, className)) {\n                return;\n            }\n        }\n        throw new SecurityException(\"Attempt to deserialize unauthorized \" + clazz);\n    }\n}\n"}}], "diff_hunk": ["--- spring-amqp/src/main/java/org/springframework/amqp/core/Message.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/core/Message.java\n@@ -2,15 +2,22 @@\n import java.io.Serializable;\n import java.nio.charset.Charset;\n import java.util.Arrays;\n-import org.springframework.amqp.utils.SerializationUtils;\n+import org.springframework.amqp.support.converter.SerializerMessageConverter;\n public class Message implements Serializable {\n     private static final long serialVersionUID = -7177590352110605597L;\n     private static final String ENCODING = Charset.defaultCharset().name();\n+    private static final SerializerMessageConverter SERIALIZER_MESSAGE_CONVERTER = new SerializerMessageConverter();\n+    static {\n+        SERIALIZER_MESSAGE_CONVERTER.setWhiteListPatterns(Arrays.asList(\"java.util.*\", \"java.lang.*\"));\n+    }\n     private final MessageProperties messageProperties;\n     private final byte[] body;\n     public Message(byte[] body, MessageProperties messageProperties) {\n         this.body = body;\n         this.messageProperties = messageProperties;\n+    }\n+    public static void addWhiteListPatterns(String... patterns) {\n+        SERIALIZER_MESSAGE_CONVERTER.addWhiteListPatterns(patterns);\n     }\n     public byte[] getBody() {\n         return this.body;\n@@ -36,7 +43,7 @@\n         try {\n             String contentType = (messageProperties != null) ? messageProperties.getContentType() : null;\n             if (MessageProperties.CONTENT_TYPE_SERIALIZED_OBJECT.equals(contentType)) {\n-                return SerializationUtils.deserialize(body).toString();\n+                return SERIALIZER_MESSAGE_CONVERTER.fromMessage(this).toString();\n             }\n             if (MessageProperties.CONTENT_TYPE_TEXT_PLAIN.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON.equals(contentType) || MessageProperties.CONTENT_TYPE_JSON_ALT.equals(contentType) || MessageProperties.CONTENT_TYPE_XML.equals(contentType)) {\n                 return new String(body, ENCODING);", "--- spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java\n+++ spring-amqp/src/main/java/org/springframework/amqp/support/converter/WhiteListDeserializingMessageConverter.java\n@@ -1,5 +1,6 @@\n package org.springframework.amqp.support.converter;\n import java.io.IOException;\n+import java.util.Collections;\n import java.util.LinkedHashSet;\n import java.util.List;\n import java.util.Set;\n@@ -9,6 +10,9 @@\n     public void setWhiteListPatterns(List<String> whiteListPatterns) {\n         this.whiteListPatterns.clear();\n         this.whiteListPatterns.addAll(whiteListPatterns);\n+    }\n+    public void addWhiteListPatterns(String... patterns) {\n+        Collections.addAll(this.whiteListPatterns, patterns);\n     }\n     protected void checkWhiteList(Class<?> clazz) throws IOException {\n         if (this.whiteListPatterns.isEmpty()) {"], "num_changed_lines": 4, "num_java_non_test_files": 2}
{"commit_id": "a5573eb232ff85199ff9bb28993df715d9a19a25", "repo_url": "https://github.com/spring-projects/spring-integration-extensions", "commit_message": "disallow traversal entity zip", "num_changed_files": 4, "num_changed_java_files": 2, "tag": -1, "source_files": [{"after": {"file_path": "spring-integration-zip/src/main/java/org/springframework/integration/zip/transformer/UnZipTransformer.java", "source_code": "package org.springframework.integration.zip.transformer;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.File;\nimport java.io.FileInputStream;\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.util.SortedMap;\nimport java.util.TreeMap;\nimport java.util.zip.ZipEntry;\nimport org.apache.commons.io.IOUtils;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.zeroturnaround.zip.ZipEntryCallback;\nimport org.zeroturnaround.zip.ZipException;\nimport org.zeroturnaround.zip.ZipUtil;\nimport org.springframework.messaging.Message;\nimport org.springframework.messaging.MessageHandlingException;\nimport org.springframework.messaging.MessagingException;\n\npublic class UnZipTransformer extends AbstractZipTransformer {\n\n    private static final Log logger = LogFactory.getLog(UnZipTransformer.class);\n\n    private volatile boolean expectSingleResult = false;\n\n    public void setExpectSingleResult(boolean expectSingleResult) {\n        this.expectSingleResult = expectSingleResult;\n    }\n\n    @Override\n    protected Object doZipTransform(final Message<?> message) throws Exception {\n        try {\n            final Object payload = message.getPayload();\n            final Object unzippedData;\n            InputStream inputStream = null;\n            try {\n                if (payload instanceof File) {\n                    final File filePayload = (File) payload;\n                    if (filePayload.isDirectory()) {\n                        throw new UnsupportedOperationException(String.format(\"Cannot unzip a directory: '%s'\", filePayload.getAbsolutePath()));\n                    }\n                    if (!SpringZipUtils.isValid(filePayload)) {\n                        throw new IllegalStateException(String.format(\"Not a zip file: '%s'.\", filePayload.getAbsolutePath()));\n                    }\n                    inputStream = new FileInputStream(filePayload);\n                } else if (payload instanceof InputStream) {\n                    inputStream = (InputStream) payload;\n                } else if (payload instanceof byte[]) {\n                    inputStream = new ByteArrayInputStream((byte[]) payload);\n                } else {\n                    throw new IllegalArgumentException(String.format(\"Unsupported payload type '%s'. \" + \"The only supported payload types are java.io.File, byte[] and java.io.InputStream\", payload.getClass().getSimpleName()));\n                }\n                final SortedMap<String, Object> uncompressedData = new TreeMap<String, Object>();\n                ZipUtil.iterate(inputStream, new ZipEntryCallback() {\n\n                    @Override\n                    public void process(InputStream zipEntryInputStream, ZipEntry zipEntry) throws IOException {\n                        final String zipEntryName = zipEntry.getName();\n                        final long zipEntryTime = zipEntry.getTime();\n                        final long zipEntryCompressedSize = zipEntry.getCompressedSize();\n                        final String type = zipEntry.isDirectory() ? \"directory\" : \"file\";\n                        if (logger.isInfoEnabled()) {\n                            logger.info(String.format(\"Unpacking Zip Entry - Name: '%s',Time: '%s', \" + \"Compressed Size: '%s', Type: '%s'\", zipEntryName, zipEntryTime, zipEntryCompressedSize, type));\n                        }\n                        if (ZipResultType.FILE.equals(zipResultType)) {\n                            final File tempDir = new File(workDirectory, message.getHeaders().getId().toString());\n                            tempDir.mkdirs();\n                            final File destinationFile = new File(tempDir, zipEntryName);\n                            if (zipEntryName.contains(\"..\") && !destinationFile.getCanonicalPath().startsWith(workDirectory.getCanonicalPath())) {\n                                throw new ZipException(\"The file \" + zipEntryName + \" is trying to leave the target output directory of \" + workDirectory);\n                            }\n                            if (zipEntry.isDirectory()) {\n                                destinationFile.mkdirs();\n                            } else {\n                                SpringZipUtils.copy(zipEntryInputStream, destinationFile);\n                                uncompressedData.put(zipEntryName, destinationFile);\n                            }\n                        } else if (ZipResultType.BYTE_ARRAY.equals(zipResultType)) {\n                            if (!zipEntry.isDirectory()) {\n                                byte[] data = IOUtils.toByteArray(zipEntryInputStream);\n                                uncompressedData.put(zipEntryName, data);\n                            }\n                        } else {\n                            throw new IllegalStateException(\"Unsupported zipResultType \" + zipResultType);\n                        }\n                    }\n                });\n                if (uncompressedData.isEmpty()) {\n                    if (logger.isWarnEnabled()) {\n                        logger.warn(\"No data unzipped from payload with message Id \" + message.getHeaders().getId());\n                    }\n                    unzippedData = null;\n                } else {\n                    if (this.expectSingleResult) {\n                        if (uncompressedData.size() == 1) {\n                            unzippedData = uncompressedData.values().iterator().next();\n                        } else {\n                            throw new MessagingException(message, String.format(\"The UnZip operation extracted %s \" + \"result objects but expectSingleResult was 'true'.\", uncompressedData.size()));\n                        }\n                    } else {\n                        unzippedData = uncompressedData;\n                    }\n                }\n            } finally {\n                IOUtils.closeQuietly(inputStream);\n                if (payload instanceof File && this.deleteFiles) {\n                    final File filePayload = (File) payload;\n                    if (!filePayload.delete() && logger.isWarnEnabled()) {\n                        if (logger.isWarnEnabled()) {\n                            logger.warn(\"failed to delete File '\" + filePayload + \"'\");\n                        }\n                    }\n                }\n            }\n            return unzippedData;\n        } catch (Exception e) {\n            throw new MessageHandlingException(message, \"Failed to apply Zip transformation.\", e);\n        }\n    }\n}\n"}, "before": {"file_path": "spring-integration-zip/src/main/java/org/springframework/integration/zip/transformer/UnZipTransformer.java", "source_code": "package org.springframework.integration.zip.transformer;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.File;\nimport java.io.FileInputStream;\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.util.SortedMap;\nimport java.util.TreeMap;\nimport java.util.zip.ZipEntry;\nimport org.apache.commons.io.IOUtils;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.zeroturnaround.zip.ZipEntryCallback;\nimport org.zeroturnaround.zip.ZipUtil;\nimport org.springframework.messaging.Message;\nimport org.springframework.messaging.MessageHandlingException;\nimport org.springframework.messaging.MessagingException;\n\npublic class UnZipTransformer extends AbstractZipTransformer {\n\n    private static final Log logger = LogFactory.getLog(UnZipTransformer.class);\n\n    private volatile boolean expectSingleResult = false;\n\n    public void setExpectSingleResult(boolean expectSingleResult) {\n        this.expectSingleResult = expectSingleResult;\n    }\n\n    @Override\n    protected Object doZipTransform(final Message<?> message) throws Exception {\n        try {\n            final Object payload = message.getPayload();\n            final Object unzippedData;\n            InputStream inputStream = null;\n            try {\n                if (payload instanceof File) {\n                    final File filePayload = (File) payload;\n                    if (filePayload.isDirectory()) {\n                        throw new UnsupportedOperationException(String.format(\"Cannot unzip a directory: '%s'\", filePayload.getAbsolutePath()));\n                    }\n                    if (!SpringZipUtils.isValid(filePayload)) {\n                        throw new IllegalStateException(String.format(\"Not a zip file: '%s'.\", filePayload.getAbsolutePath()));\n                    }\n                    inputStream = new FileInputStream(filePayload);\n                } else if (payload instanceof InputStream) {\n                    inputStream = (InputStream) payload;\n                } else if (payload instanceof byte[]) {\n                    inputStream = new ByteArrayInputStream((byte[]) payload);\n                } else {\n                    throw new IllegalArgumentException(String.format(\"Unsupported payload type '%s'. \" + \"The only supported payload types are java.io.File, byte[] and java.io.InputStream\", payload.getClass().getSimpleName()));\n                }\n                final SortedMap<String, Object> uncompressedData = new TreeMap<String, Object>();\n                ZipUtil.iterate(inputStream, new ZipEntryCallback() {\n\n                    @Override\n                    public void process(InputStream zipEntryInputStream, ZipEntry zipEntry) throws IOException {\n                        final String zipEntryName = zipEntry.getName();\n                        final long zipEntryTime = zipEntry.getTime();\n                        final long zipEntryCompressedSize = zipEntry.getCompressedSize();\n                        final String type = zipEntry.isDirectory() ? \"directory\" : \"file\";\n                        if (logger.isInfoEnabled()) {\n                            logger.info(String.format(\"Unpacking Zip Entry - Name: '%s',Time: '%s', \" + \"Compressed Size: '%s', Type: '%s'\", zipEntryName, zipEntryTime, zipEntryCompressedSize, type));\n                        }\n                        if (ZipResultType.FILE.equals(zipResultType)) {\n                            final File tempDir = new File(workDirectory, message.getHeaders().getId().toString());\n                            tempDir.mkdirs();\n                            final File destinationFile = new File(tempDir, zipEntryName);\n                            if (zipEntry.isDirectory()) {\n                                destinationFile.mkdirs();\n                            } else {\n                                SpringZipUtils.copy(zipEntryInputStream, destinationFile);\n                                uncompressedData.put(zipEntryName, destinationFile);\n                            }\n                        } else if (ZipResultType.BYTE_ARRAY.equals(zipResultType)) {\n                            if (!zipEntry.isDirectory()) {\n                                byte[] data = IOUtils.toByteArray(zipEntryInputStream);\n                                uncompressedData.put(zipEntryName, data);\n                            }\n                        } else {\n                            throw new IllegalStateException(\"Unsupported zipResultType \" + zipResultType);\n                        }\n                    }\n                });\n                if (uncompressedData.isEmpty()) {\n                    if (logger.isWarnEnabled()) {\n                        logger.warn(\"No data unzipped from payload with message Id \" + message.getHeaders().getId());\n                    }\n                    unzippedData = null;\n                } else {\n                    if (this.expectSingleResult) {\n                        if (uncompressedData.size() == 1) {\n                            unzippedData = uncompressedData.values().iterator().next();\n                        } else {\n                            throw new MessagingException(message, String.format(\"The UnZip operation extracted %s \" + \"result objects but expectSingleResult was 'true'.\", uncompressedData.size()));\n                        }\n                    } else {\n                        unzippedData = uncompressedData;\n                    }\n                }\n            } finally {\n                IOUtils.closeQuietly(inputStream);\n                if (payload instanceof File && this.deleteFiles) {\n                    final File filePayload = (File) payload;\n                    if (!filePayload.delete() && logger.isWarnEnabled()) {\n                        if (logger.isWarnEnabled()) {\n                            logger.warn(\"failed to delete File '\" + filePayload + \"'\");\n                        }\n                    }\n                }\n            }\n            return unzippedData;\n        } catch (Exception e) {\n            throw new MessageHandlingException(message, \"Failed to apply Zip transformation.\", e);\n        }\n    }\n}\n"}}], "diff_hunk": ["--- spring-integration-zip/src/main/java/org/springframework/integration/zip/transformer/UnZipTransformer.java\n+++ spring-integration-zip/src/main/java/org/springframework/integration/zip/transformer/UnZipTransformer.java\n@@ -11,6 +11,7 @@\n import org.apache.commons.logging.Log;\n import org.apache.commons.logging.LogFactory;\n import org.zeroturnaround.zip.ZipEntryCallback;\n+import org.zeroturnaround.zip.ZipException;\n import org.zeroturnaround.zip.ZipUtil;\n import org.springframework.messaging.Message;\n import org.springframework.messaging.MessageHandlingException;\n@@ -59,6 +60,9 @@\n                             final File tempDir = new File(workDirectory, message.getHeaders().getId().toString());\n                             tempDir.mkdirs();\n                             final File destinationFile = new File(tempDir, zipEntryName);\n+                            if (zipEntryName.contains(\"..\") && !destinationFile.getCanonicalPath().startsWith(workDirectory.getCanonicalPath())) {\n+                                throw new ZipException(\"The file \" + zipEntryName + \" is trying to leave the target output directory of \" + workDirectory);\n+                            }\n                             if (zipEntry.isDirectory()) {\n                                 destinationFile.mkdirs();\n                             } else {"], "num_changed_lines": 2, "num_java_non_test_files": 1}
{"commit_id": "ad398071e205b24c0fb58ae7401ac4a97a7cf759", "repo_url": "https://github.com/spring-projects/spring-integration-extensions", "commit_message": "gh242 delete original zip errors", "num_changed_files": 8, "num_changed_java_files": 1, "tag": -1, "source_files": [{"after": {"file_path": "spring-integration-zip/src/main/java/org/springframework/integration/zip/transformer/UnZipTransformer.java", "source_code": "package org.springframework.integration.zip.transformer;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.File;\nimport java.io.FileInputStream;\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.util.SortedMap;\nimport java.util.TreeMap;\nimport java.util.zip.ZipEntry;\nimport org.apache.commons.io.IOUtils;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.zeroturnaround.zip.ZipEntryCallback;\nimport org.zeroturnaround.zip.ZipException;\nimport org.zeroturnaround.zip.ZipUtil;\nimport org.springframework.messaging.Message;\nimport org.springframework.messaging.MessageHandlingException;\nimport org.springframework.messaging.MessagingException;\n\npublic class UnZipTransformer extends AbstractZipTransformer {\n\n    private static final Log logger = LogFactory.getLog(UnZipTransformer.class);\n\n    private volatile boolean expectSingleResult = false;\n\n    public void setExpectSingleResult(boolean expectSingleResult) {\n        this.expectSingleResult = expectSingleResult;\n    }\n\n    @Override\n    protected Object doZipTransform(final Message<?> message) {\n        try {\n            final Object payload = message.getPayload();\n            final Object unzippedData;\n            InputStream inputStream = null;\n            try {\n                if (payload instanceof File) {\n                    final File filePayload = (File) payload;\n                    if (filePayload.isDirectory()) {\n                        throw new UnsupportedOperationException(String.format(\"Cannot unzip a directory: '%s'\", filePayload.getAbsolutePath()));\n                    }\n                    if (!SpringZipUtils.isValid(filePayload)) {\n                        throw new IllegalStateException(String.format(\"Not a zip file: '%s'.\", filePayload.getAbsolutePath()));\n                    }\n                    inputStream = new FileInputStream(filePayload);\n                } else if (payload instanceof InputStream) {\n                    inputStream = (InputStream) payload;\n                } else if (payload instanceof byte[]) {\n                    inputStream = new ByteArrayInputStream((byte[]) payload);\n                } else {\n                    throw new IllegalArgumentException(String.format(\"Unsupported payload type '%s'. \" + \"The only supported payload types are java.io.File, byte[] and java.io.InputStream\", payload.getClass().getSimpleName()));\n                }\n                final SortedMap<String, Object> uncompressedData = new TreeMap<String, Object>();\n                ZipUtil.iterate(inputStream, new ZipEntryCallback() {\n\n                    @Override\n                    public void process(InputStream zipEntryInputStream, ZipEntry zipEntry) throws IOException {\n                        final String zipEntryName = zipEntry.getName();\n                        final long zipEntryTime = zipEntry.getTime();\n                        final long zipEntryCompressedSize = zipEntry.getCompressedSize();\n                        final String type = zipEntry.isDirectory() ? \"directory\" : \"file\";\n                        if (logger.isInfoEnabled()) {\n                            logger.info(String.format(\"Unpacking Zip Entry - Name: '%s',Time: '%s', \" + \"Compressed Size: '%s', Type: '%s'\", zipEntryName, zipEntryTime, zipEntryCompressedSize, type));\n                        }\n                        if (ZipResultType.FILE.equals(zipResultType)) {\n                            final File destinationFile = checkPath(message, zipEntryName);\n                            if (zipEntry.isDirectory()) {\n                                destinationFile.mkdirs();\n                            } else {\n                                mkDirOfAncestorDirectories(destinationFile);\n                                SpringZipUtils.copy(zipEntryInputStream, destinationFile);\n                                uncompressedData.put(zipEntryName, destinationFile);\n                            }\n                        } else if (ZipResultType.BYTE_ARRAY.equals(zipResultType)) {\n                            if (!zipEntry.isDirectory()) {\n                                checkPath(message, zipEntryName);\n                                byte[] data = IOUtils.toByteArray(zipEntryInputStream);\n                                uncompressedData.put(zipEntryName, data);\n                            }\n                        } else {\n                            throw new IllegalStateException(\"Unsupported zipResultType: \" + zipResultType);\n                        }\n                    }\n\n                    public File checkPath(final Message<?> message, final String zipEntryName) throws IOException {\n                        final File tempDir = new File(workDirectory, message.getHeaders().getId().toString());\n                        tempDir.mkdirs();\n                        final File destinationFile = new File(tempDir, zipEntryName);\n                        if (!destinationFile.getCanonicalPath().startsWith(tempDir.getCanonicalPath() + File.separator)) {\n                            throw new ZipException(\"The file \" + zipEntryName + \" is trying to leave the target output directory of \" + workDirectory);\n                        }\n                        return destinationFile;\n                    }\n                });\n                if (uncompressedData.isEmpty()) {\n                    if (logger.isWarnEnabled()) {\n                        logger.warn(\"No data unzipped from payload with message Id \" + message.getHeaders().getId());\n                    }\n                    unzippedData = null;\n                } else {\n                    if (this.expectSingleResult) {\n                        if (uncompressedData.size() == 1) {\n                            unzippedData = uncompressedData.values().iterator().next();\n                        } else {\n                            throw new MessagingException(message, String.format(\"The UnZip operation extracted %s \" + \"result objects but expectSingleResult was 'true'.\", uncompressedData.size()));\n                        }\n                    } else {\n                        unzippedData = uncompressedData;\n                    }\n                }\n                IOUtils.closeQuietly(inputStream);\n                if (payload instanceof File && this.deleteFiles) {\n                    final File filePayload = (File) payload;\n                    if (!filePayload.delete() && logger.isWarnEnabled()) {\n                        if (logger.isWarnEnabled()) {\n                            logger.warn(\"failed to delete File '\" + filePayload + \"'\");\n                        }\n                    }\n                }\n            } finally {\n                IOUtils.closeQuietly(inputStream);\n            }\n            return unzippedData;\n        } catch (Exception e) {\n            throw new MessageHandlingException(message, \"Failed to apply Zip transformation.\", e);\n        }\n    }\n\n    private static void mkDirOfAncestorDirectories(File destinationFile) {\n        File parentDirectory = destinationFile.getParentFile();\n        if (parentDirectory != null) {\n            parentDirectory.mkdirs();\n        }\n    }\n}\n"}, "before": {"file_path": "spring-integration-zip/src/main/java/org/springframework/integration/zip/transformer/UnZipTransformer.java", "source_code": "package org.springframework.integration.zip.transformer;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.File;\nimport java.io.FileInputStream;\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.util.SortedMap;\nimport java.util.TreeMap;\nimport java.util.zip.ZipEntry;\nimport org.apache.commons.io.IOUtils;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.zeroturnaround.zip.ZipEntryCallback;\nimport org.zeroturnaround.zip.ZipException;\nimport org.zeroturnaround.zip.ZipUtil;\nimport org.springframework.messaging.Message;\nimport org.springframework.messaging.MessageHandlingException;\nimport org.springframework.messaging.MessagingException;\n\npublic class UnZipTransformer extends AbstractZipTransformer {\n\n    private static final Log logger = LogFactory.getLog(UnZipTransformer.class);\n\n    private volatile boolean expectSingleResult = false;\n\n    public void setExpectSingleResult(boolean expectSingleResult) {\n        this.expectSingleResult = expectSingleResult;\n    }\n\n    @Override\n    protected Object doZipTransform(final Message<?> message) {\n        try {\n            final Object payload = message.getPayload();\n            final Object unzippedData;\n            InputStream inputStream = null;\n            try {\n                if (payload instanceof File) {\n                    final File filePayload = (File) payload;\n                    if (filePayload.isDirectory()) {\n                        throw new UnsupportedOperationException(String.format(\"Cannot unzip a directory: '%s'\", filePayload.getAbsolutePath()));\n                    }\n                    if (!SpringZipUtils.isValid(filePayload)) {\n                        throw new IllegalStateException(String.format(\"Not a zip file: '%s'.\", filePayload.getAbsolutePath()));\n                    }\n                    inputStream = new FileInputStream(filePayload);\n                } else if (payload instanceof InputStream) {\n                    inputStream = (InputStream) payload;\n                } else if (payload instanceof byte[]) {\n                    inputStream = new ByteArrayInputStream((byte[]) payload);\n                } else {\n                    throw new IllegalArgumentException(String.format(\"Unsupported payload type '%s'. \" + \"The only supported payload types are java.io.File, byte[] and java.io.InputStream\", payload.getClass().getSimpleName()));\n                }\n                final SortedMap<String, Object> uncompressedData = new TreeMap<String, Object>();\n                ZipUtil.iterate(inputStream, new ZipEntryCallback() {\n\n                    @Override\n                    public void process(InputStream zipEntryInputStream, ZipEntry zipEntry) throws IOException {\n                        final String zipEntryName = zipEntry.getName();\n                        final long zipEntryTime = zipEntry.getTime();\n                        final long zipEntryCompressedSize = zipEntry.getCompressedSize();\n                        final String type = zipEntry.isDirectory() ? \"directory\" : \"file\";\n                        if (logger.isInfoEnabled()) {\n                            logger.info(String.format(\"Unpacking Zip Entry - Name: '%s',Time: '%s', \" + \"Compressed Size: '%s', Type: '%s'\", zipEntryName, zipEntryTime, zipEntryCompressedSize, type));\n                        }\n                        if (ZipResultType.FILE.equals(zipResultType)) {\n                            final File destinationFile = checkPath(message, zipEntryName);\n                            if (zipEntry.isDirectory()) {\n                                destinationFile.mkdirs();\n                            } else {\n                                mkDirOfAncestorDirectories(destinationFile);\n                                SpringZipUtils.copy(zipEntryInputStream, destinationFile);\n                                uncompressedData.put(zipEntryName, destinationFile);\n                            }\n                        } else if (ZipResultType.BYTE_ARRAY.equals(zipResultType)) {\n                            if (!zipEntry.isDirectory()) {\n                                checkPath(message, zipEntryName);\n                                byte[] data = IOUtils.toByteArray(zipEntryInputStream);\n                                uncompressedData.put(zipEntryName, data);\n                            }\n                        } else {\n                            throw new IllegalStateException(\"Unsupported zipResultType \" + zipResultType);\n                        }\n                    }\n\n                    public File checkPath(final Message<?> message, final String zipEntryName) throws IOException {\n                        final File tempDir = new File(workDirectory, message.getHeaders().getId().toString());\n                        tempDir.mkdirs();\n                        final File destinationFile = new File(tempDir, zipEntryName);\n                        if (!destinationFile.getCanonicalPath().startsWith(workDirectory.getCanonicalPath())) {\n                            throw new ZipException(\"The file \" + zipEntryName + \" is trying to leave the target output directory of \" + workDirectory);\n                        }\n                        return destinationFile;\n                    }\n                });\n                if (uncompressedData.isEmpty()) {\n                    if (logger.isWarnEnabled()) {\n                        logger.warn(\"No data unzipped from payload with message Id \" + message.getHeaders().getId());\n                    }\n                    unzippedData = null;\n                } else {\n                    if (this.expectSingleResult) {\n                        if (uncompressedData.size() == 1) {\n                            unzippedData = uncompressedData.values().iterator().next();\n                        } else {\n                            throw new MessagingException(message, String.format(\"The UnZip operation extracted %s \" + \"result objects but expectSingleResult was 'true'.\", uncompressedData.size()));\n                        }\n                    } else {\n                        unzippedData = uncompressedData;\n                    }\n                }\n            } finally {\n                IOUtils.closeQuietly(inputStream);\n                if (payload instanceof File && this.deleteFiles) {\n                    final File filePayload = (File) payload;\n                    if (!filePayload.delete() && logger.isWarnEnabled()) {\n                        if (logger.isWarnEnabled()) {\n                            logger.warn(\"failed to delete File '\" + filePayload + \"'\");\n                        }\n                    }\n                }\n            }\n            return unzippedData;\n        } catch (Exception e) {\n            throw new MessageHandlingException(message, \"Failed to apply Zip transformation.\", e);\n        }\n    }\n\n    private static void mkDirOfAncestorDirectories(File destinationFile) {\n        File parentDirectory = destinationFile.getParentFile();\n        if (parentDirectory != null) {\n            parentDirectory.mkdirs();\n        }\n    }\n}\n"}}], "diff_hunk": ["--- spring-integration-zip/src/main/java/org/springframework/integration/zip/transformer/UnZipTransformer.java\n+++ spring-integration-zip/src/main/java/org/springframework/integration/zip/transformer/UnZipTransformer.java\n@@ -72,14 +72,14 @@\n                                 uncompressedData.put(zipEntryName, data);\n                             }\n                         } else {\n-                            throw new IllegalStateException(\"Unsupported zipResultType \" + zipResultType);\n+                            throw new IllegalStateException(\"Unsupported zipResultType: \" + zipResultType);\n                         }\n                     }\n                     public File checkPath(final Message<?> message, final String zipEntryName) throws IOException {\n                         final File tempDir = new File(workDirectory, message.getHeaders().getId().toString());\n                         tempDir.mkdirs();\n                         final File destinationFile = new File(tempDir, zipEntryName);\n-                        if (!destinationFile.getCanonicalPath().startsWith(workDirectory.getCanonicalPath())) {\n+                        if (!destinationFile.getCanonicalPath().startsWith(tempDir.getCanonicalPath() + File.separator)) {\n                             throw new ZipException(\"The file \" + zipEntryName + \" is trying to leave the target output directory of \" + workDirectory);\n                         }\n                         return destinationFile;\n@@ -101,7 +101,6 @@\n                         unzippedData = uncompressedData;\n                     }\n                 }\n-            } finally {\n                 IOUtils.closeQuietly(inputStream);\n                 if (payload instanceof File && this.deleteFiles) {\n                     final File filePayload = (File) payload;\n@@ -111,6 +110,8 @@\n                         }\n                     }\n                 }\n+            } finally {\n+                IOUtils.closeQuietly(inputStream);\n             }\n             return unzippedData;\n         } catch (Exception e) {"], "num_changed_lines": 2, "num_java_non_test_files": 1}
{"commit_id": "d10f537283d90eabd28af57ac97f860a3913bf9b", "repo_url": "https://github.com/spring-projects/spring-integration-extensions", "commit_message": "dissallow traversal entry even byte", "num_changed_files": 2, "num_changed_java_files": 2, "tag": -1, "source_files": [{"after": {"file_path": "spring-integration-zip/src/main/java/org/springframework/integration/zip/transformer/UnZipTransformer.java", "source_code": "package org.springframework.integration.zip.transformer;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.File;\nimport java.io.FileInputStream;\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.util.SortedMap;\nimport java.util.TreeMap;\nimport java.util.zip.ZipEntry;\nimport org.apache.commons.io.IOUtils;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.zeroturnaround.zip.ZipEntryCallback;\nimport org.zeroturnaround.zip.ZipException;\nimport org.zeroturnaround.zip.ZipUtil;\nimport org.springframework.messaging.Message;\nimport org.springframework.messaging.MessageHandlingException;\nimport org.springframework.messaging.MessagingException;\n\npublic class UnZipTransformer extends AbstractZipTransformer {\n\n    private static final Log logger = LogFactory.getLog(UnZipTransformer.class);\n\n    private volatile boolean expectSingleResult = false;\n\n    public void setExpectSingleResult(boolean expectSingleResult) {\n        this.expectSingleResult = expectSingleResult;\n    }\n\n    @Override\n    protected Object doZipTransform(final Message<?> message) throws Exception {\n        try {\n            final Object payload = message.getPayload();\n            final Object unzippedData;\n            InputStream inputStream = null;\n            try {\n                if (payload instanceof File) {\n                    final File filePayload = (File) payload;\n                    if (filePayload.isDirectory()) {\n                        throw new UnsupportedOperationException(String.format(\"Cannot unzip a directory: '%s'\", filePayload.getAbsolutePath()));\n                    }\n                    if (!SpringZipUtils.isValid(filePayload)) {\n                        throw new IllegalStateException(String.format(\"Not a zip file: '%s'.\", filePayload.getAbsolutePath()));\n                    }\n                    inputStream = new FileInputStream(filePayload);\n                } else if (payload instanceof InputStream) {\n                    inputStream = (InputStream) payload;\n                } else if (payload instanceof byte[]) {\n                    inputStream = new ByteArrayInputStream((byte[]) payload);\n                } else {\n                    throw new IllegalArgumentException(String.format(\"Unsupported payload type '%s'. \" + \"The only supported payload types are java.io.File, byte[] and java.io.InputStream\", payload.getClass().getSimpleName()));\n                }\n                final SortedMap<String, Object> uncompressedData = new TreeMap<String, Object>();\n                ZipUtil.iterate(inputStream, new ZipEntryCallback() {\n\n                    @Override\n                    public void process(InputStream zipEntryInputStream, ZipEntry zipEntry) throws IOException {\n                        final String zipEntryName = zipEntry.getName();\n                        final long zipEntryTime = zipEntry.getTime();\n                        final long zipEntryCompressedSize = zipEntry.getCompressedSize();\n                        final String type = zipEntry.isDirectory() ? \"directory\" : \"file\";\n                        if (logger.isInfoEnabled()) {\n                            logger.info(String.format(\"Unpacking Zip Entry - Name: '%s',Time: '%s', \" + \"Compressed Size: '%s', Type: '%s'\", zipEntryName, zipEntryTime, zipEntryCompressedSize, type));\n                        }\n                        if (ZipResultType.FILE.equals(zipResultType)) {\n                            final File destinationFile = checkPath(message, zipEntryName);\n                            if (zipEntry.isDirectory()) {\n                                destinationFile.mkdirs();\n                            } else {\n                                SpringZipUtils.copy(zipEntryInputStream, destinationFile);\n                                uncompressedData.put(zipEntryName, destinationFile);\n                            }\n                        } else if (ZipResultType.BYTE_ARRAY.equals(zipResultType)) {\n                            if (!zipEntry.isDirectory()) {\n                                checkPath(message, zipEntryName);\n                                byte[] data = IOUtils.toByteArray(zipEntryInputStream);\n                                uncompressedData.put(zipEntryName, data);\n                            }\n                        } else {\n                            throw new IllegalStateException(\"Unsupported zipResultType \" + zipResultType);\n                        }\n                    }\n\n                    public File checkPath(final Message<?> message, final String zipEntryName) throws IOException {\n                        final File tempDir = new File(workDirectory, message.getHeaders().getId().toString());\n                        tempDir.mkdirs();\n                        final File destinationFile = new File(tempDir, zipEntryName);\n                        if (!destinationFile.getCanonicalPath().startsWith(workDirectory.getCanonicalPath())) {\n                            throw new ZipException(\"The file \" + zipEntryName + \" is trying to leave the target output directory of \" + workDirectory);\n                        }\n                        return destinationFile;\n                    }\n                });\n                if (uncompressedData.isEmpty()) {\n                    if (logger.isWarnEnabled()) {\n                        logger.warn(\"No data unzipped from payload with message Id \" + message.getHeaders().getId());\n                    }\n                    unzippedData = null;\n                } else {\n                    if (this.expectSingleResult) {\n                        if (uncompressedData.size() == 1) {\n                            unzippedData = uncompressedData.values().iterator().next();\n                        } else {\n                            throw new MessagingException(message, String.format(\"The UnZip operation extracted %s \" + \"result objects but expectSingleResult was 'true'.\", uncompressedData.size()));\n                        }\n                    } else {\n                        unzippedData = uncompressedData;\n                    }\n                }\n            } finally {\n                IOUtils.closeQuietly(inputStream);\n                if (payload instanceof File && this.deleteFiles) {\n                    final File filePayload = (File) payload;\n                    if (!filePayload.delete() && logger.isWarnEnabled()) {\n                        if (logger.isWarnEnabled()) {\n                            logger.warn(\"failed to delete File '\" + filePayload + \"'\");\n                        }\n                    }\n                }\n            }\n            return unzippedData;\n        } catch (Exception e) {\n            throw new MessageHandlingException(message, \"Failed to apply Zip transformation.\", e);\n        }\n    }\n}\n"}, "before": {"file_path": "spring-integration-zip/src/main/java/org/springframework/integration/zip/transformer/UnZipTransformer.java", "source_code": "package org.springframework.integration.zip.transformer;\n\nimport java.io.ByteArrayInputStream;\nimport java.io.File;\nimport java.io.FileInputStream;\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.util.SortedMap;\nimport java.util.TreeMap;\nimport java.util.zip.ZipEntry;\nimport org.apache.commons.io.IOUtils;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.zeroturnaround.zip.ZipEntryCallback;\nimport org.zeroturnaround.zip.ZipException;\nimport org.zeroturnaround.zip.ZipUtil;\nimport org.springframework.messaging.Message;\nimport org.springframework.messaging.MessageHandlingException;\nimport org.springframework.messaging.MessagingException;\n\npublic class UnZipTransformer extends AbstractZipTransformer {\n\n    private static final Log logger = LogFactory.getLog(UnZipTransformer.class);\n\n    private volatile boolean expectSingleResult = false;\n\n    public void setExpectSingleResult(boolean expectSingleResult) {\n        this.expectSingleResult = expectSingleResult;\n    }\n\n    @Override\n    protected Object doZipTransform(final Message<?> message) throws Exception {\n        try {\n            final Object payload = message.getPayload();\n            final Object unzippedData;\n            InputStream inputStream = null;\n            try {\n                if (payload instanceof File) {\n                    final File filePayload = (File) payload;\n                    if (filePayload.isDirectory()) {\n                        throw new UnsupportedOperationException(String.format(\"Cannot unzip a directory: '%s'\", filePayload.getAbsolutePath()));\n                    }\n                    if (!SpringZipUtils.isValid(filePayload)) {\n                        throw new IllegalStateException(String.format(\"Not a zip file: '%s'.\", filePayload.getAbsolutePath()));\n                    }\n                    inputStream = new FileInputStream(filePayload);\n                } else if (payload instanceof InputStream) {\n                    inputStream = (InputStream) payload;\n                } else if (payload instanceof byte[]) {\n                    inputStream = new ByteArrayInputStream((byte[]) payload);\n                } else {\n                    throw new IllegalArgumentException(String.format(\"Unsupported payload type '%s'. \" + \"The only supported payload types are java.io.File, byte[] and java.io.InputStream\", payload.getClass().getSimpleName()));\n                }\n                final SortedMap<String, Object> uncompressedData = new TreeMap<String, Object>();\n                ZipUtil.iterate(inputStream, new ZipEntryCallback() {\n\n                    @Override\n                    public void process(InputStream zipEntryInputStream, ZipEntry zipEntry) throws IOException {\n                        final String zipEntryName = zipEntry.getName();\n                        final long zipEntryTime = zipEntry.getTime();\n                        final long zipEntryCompressedSize = zipEntry.getCompressedSize();\n                        final String type = zipEntry.isDirectory() ? \"directory\" : \"file\";\n                        if (logger.isInfoEnabled()) {\n                            logger.info(String.format(\"Unpacking Zip Entry - Name: '%s',Time: '%s', \" + \"Compressed Size: '%s', Type: '%s'\", zipEntryName, zipEntryTime, zipEntryCompressedSize, type));\n                        }\n                        if (ZipResultType.FILE.equals(zipResultType)) {\n                            final File tempDir = new File(workDirectory, message.getHeaders().getId().toString());\n                            tempDir.mkdirs();\n                            final File destinationFile = new File(tempDir, zipEntryName);\n                            if (!destinationFile.getCanonicalPath().startsWith(workDirectory.getCanonicalPath())) {\n                                throw new ZipException(\"The file \" + zipEntryName + \" is trying to leave the target output directory of \" + workDirectory);\n                            }\n                            if (zipEntry.isDirectory()) {\n                                destinationFile.mkdirs();\n                            } else {\n                                SpringZipUtils.copy(zipEntryInputStream, destinationFile);\n                                uncompressedData.put(zipEntryName, destinationFile);\n                            }\n                        } else if (ZipResultType.BYTE_ARRAY.equals(zipResultType)) {\n                            if (!zipEntry.isDirectory()) {\n                                byte[] data = IOUtils.toByteArray(zipEntryInputStream);\n                                uncompressedData.put(zipEntryName, data);\n                            }\n                        } else {\n                            throw new IllegalStateException(\"Unsupported zipResultType \" + zipResultType);\n                        }\n                    }\n                });\n                if (uncompressedData.isEmpty()) {\n                    if (logger.isWarnEnabled()) {\n                        logger.warn(\"No data unzipped from payload with message Id \" + message.getHeaders().getId());\n                    }\n                    unzippedData = null;\n                } else {\n                    if (this.expectSingleResult) {\n                        if (uncompressedData.size() == 1) {\n                            unzippedData = uncompressedData.values().iterator().next();\n                        } else {\n                            throw new MessagingException(message, String.format(\"The UnZip operation extracted %s \" + \"result objects but expectSingleResult was 'true'.\", uncompressedData.size()));\n                        }\n                    } else {\n                        unzippedData = uncompressedData;\n                    }\n                }\n            } finally {\n                IOUtils.closeQuietly(inputStream);\n                if (payload instanceof File && this.deleteFiles) {\n                    final File filePayload = (File) payload;\n                    if (!filePayload.delete() && logger.isWarnEnabled()) {\n                        if (logger.isWarnEnabled()) {\n                            logger.warn(\"failed to delete File '\" + filePayload + \"'\");\n                        }\n                    }\n                }\n            }\n            return unzippedData;\n        } catch (Exception e) {\n            throw new MessageHandlingException(message, \"Failed to apply Zip transformation.\", e);\n        }\n    }\n}\n"}}], "diff_hunk": ["--- spring-integration-zip/src/main/java/org/springframework/integration/zip/transformer/UnZipTransformer.java\n+++ spring-integration-zip/src/main/java/org/springframework/integration/zip/transformer/UnZipTransformer.java\n@@ -57,12 +57,7 @@\n                             logger.info(String.format(\"Unpacking Zip Entry - Name: '%s',Time: '%s', \" + \"Compressed Size: '%s', Type: '%s'\", zipEntryName, zipEntryTime, zipEntryCompressedSize, type));\n                         }\n                         if (ZipResultType.FILE.equals(zipResultType)) {\n-                            final File tempDir = new File(workDirectory, message.getHeaders().getId().toString());\n-                            tempDir.mkdirs();\n-                            final File destinationFile = new File(tempDir, zipEntryName);\n-                            if (!destinationFile.getCanonicalPath().startsWith(workDirectory.getCanonicalPath())) {\n-                                throw new ZipException(\"The file \" + zipEntryName + \" is trying to leave the target output directory of \" + workDirectory);\n-                            }\n+                            final File destinationFile = checkPath(message, zipEntryName);\n                             if (zipEntry.isDirectory()) {\n                                 destinationFile.mkdirs();\n                             } else {\n@@ -71,12 +66,22 @@\n                             }\n                         } else if (ZipResultType.BYTE_ARRAY.equals(zipResultType)) {\n                             if (!zipEntry.isDirectory()) {\n+                                checkPath(message, zipEntryName);\n                                 byte[] data = IOUtils.toByteArray(zipEntryInputStream);\n                                 uncompressedData.put(zipEntryName, data);\n                             }\n                         } else {\n                             throw new IllegalStateException(\"Unsupported zipResultType \" + zipResultType);\n                         }\n+                    }\n+                    public File checkPath(final Message<?> message, final String zipEntryName) throws IOException {\n+                        final File tempDir = new File(workDirectory, message.getHeaders().getId().toString());\n+                        tempDir.mkdirs();\n+                        final File destinationFile = new File(tempDir, zipEntryName);\n+                        if (!destinationFile.getCanonicalPath().startsWith(workDirectory.getCanonicalPath())) {\n+                            throw new ZipException(\"The file \" + zipEntryName + \" is trying to leave the target output directory of \" + workDirectory);\n+                        }\n+                        return destinationFile;\n                     }\n                 });\n                 if (uncompressedData.isEmpty()) {"], "num_changed_lines": 2, "num_java_non_test_files": 1}
{"commit_id": "002546b3e4b8d791ea6acccb81eb3168f51abb15", "repo_url": "https://github.com/spring-projects/spring-framework", "commit_message": "refine propertydescriptor filtering", "num_changed_files": 1, "num_changed_java_files": 1, "tag": -1, "source_files": [{"after": {"file_path": "spring-beans/src/main/java/org/springframework/beans/CachedIntrospectionResults.java", "source_code": "package org.springframework.beans;\n\nimport java.beans.BeanInfo;\nimport java.beans.IntrospectionException;\nimport java.beans.Introspector;\nimport java.beans.PropertyDescriptor;\nimport java.lang.reflect.Method;\nimport java.lang.reflect.Modifier;\nimport java.security.ProtectionDomain;\nimport java.util.Collections;\nimport java.util.HashSet;\nimport java.util.LinkedHashMap;\nimport java.util.List;\nimport java.util.Map;\nimport java.util.Set;\nimport java.util.concurrent.ConcurrentHashMap;\nimport java.util.concurrent.ConcurrentMap;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.core.SpringProperties;\nimport org.springframework.core.convert.TypeDescriptor;\nimport org.springframework.core.io.support.SpringFactoriesLoader;\nimport org.springframework.lang.Nullable;\nimport org.springframework.util.ClassUtils;\nimport org.springframework.util.ConcurrentReferenceHashMap;\nimport org.springframework.util.StringUtils;\n\npublic final class CachedIntrospectionResults {\n\n    public static final String IGNORE_BEANINFO_PROPERTY_NAME = \"spring.beaninfo.ignore\";\n\n    private static final PropertyDescriptor[] EMPTY_PROPERTY_DESCRIPTOR_ARRAY = {};\n\n    private static final boolean shouldIntrospectorIgnoreBeaninfoClasses = SpringProperties.getFlag(IGNORE_BEANINFO_PROPERTY_NAME);\n\n    private static final List<BeanInfoFactory> beanInfoFactories = SpringFactoriesLoader.loadFactories(BeanInfoFactory.class, CachedIntrospectionResults.class.getClassLoader());\n\n    private static final Log logger = LogFactory.getLog(CachedIntrospectionResults.class);\n\n    static final Set<ClassLoader> acceptedClassLoaders = Collections.newSetFromMap(new ConcurrentHashMap<>(16));\n\n    static final ConcurrentMap<Class<?>, CachedIntrospectionResults> strongClassCache = new ConcurrentHashMap<>(64);\n\n    static final ConcurrentMap<Class<?>, CachedIntrospectionResults> softClassCache = new ConcurrentReferenceHashMap<>(64);\n\n    public static void acceptClassLoader(@Nullable ClassLoader classLoader) {\n        if (classLoader != null) {\n            acceptedClassLoaders.add(classLoader);\n        }\n    }\n\n    public static void clearClassLoader(@Nullable ClassLoader classLoader) {\n        acceptedClassLoaders.removeIf(registeredLoader -> isUnderneathClassLoader(registeredLoader, classLoader));\n        strongClassCache.keySet().removeIf(beanClass -> isUnderneathClassLoader(beanClass.getClassLoader(), classLoader));\n        softClassCache.keySet().removeIf(beanClass -> isUnderneathClassLoader(beanClass.getClassLoader(), classLoader));\n    }\n\n    static CachedIntrospectionResults forClass(Class<?> beanClass) throws BeansException {\n        CachedIntrospectionResults results = strongClassCache.get(beanClass);\n        if (results != null) {\n            return results;\n        }\n        results = softClassCache.get(beanClass);\n        if (results != null) {\n            return results;\n        }\n        results = new CachedIntrospectionResults(beanClass);\n        ConcurrentMap<Class<?>, CachedIntrospectionResults> classCacheToUse;\n        if (ClassUtils.isCacheSafe(beanClass, CachedIntrospectionResults.class.getClassLoader()) || isClassLoaderAccepted(beanClass.getClassLoader())) {\n            classCacheToUse = strongClassCache;\n        } else {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Not strongly caching class [\" + beanClass.getName() + \"] because it is not cache-safe\");\n            }\n            classCacheToUse = softClassCache;\n        }\n        CachedIntrospectionResults existing = classCacheToUse.putIfAbsent(beanClass, results);\n        return (existing != null ? existing : results);\n    }\n\n    private static boolean isClassLoaderAccepted(ClassLoader classLoader) {\n        for (ClassLoader acceptedLoader : acceptedClassLoaders) {\n            if (isUnderneathClassLoader(classLoader, acceptedLoader)) {\n                return true;\n            }\n        }\n        return false;\n    }\n\n    private static boolean isUnderneathClassLoader(@Nullable ClassLoader candidate, @Nullable ClassLoader parent) {\n        if (candidate == parent) {\n            return true;\n        }\n        if (candidate == null) {\n            return false;\n        }\n        ClassLoader classLoaderToCheck = candidate;\n        while (classLoaderToCheck != null) {\n            classLoaderToCheck = classLoaderToCheck.getParent();\n            if (classLoaderToCheck == parent) {\n                return true;\n            }\n        }\n        return false;\n    }\n\n    private static BeanInfo getBeanInfo(Class<?> beanClass) throws IntrospectionException {\n        for (BeanInfoFactory beanInfoFactory : beanInfoFactories) {\n            BeanInfo beanInfo = beanInfoFactory.getBeanInfo(beanClass);\n            if (beanInfo != null) {\n                return beanInfo;\n            }\n        }\n        return (shouldIntrospectorIgnoreBeaninfoClasses ? Introspector.getBeanInfo(beanClass, Introspector.IGNORE_ALL_BEANINFO) : Introspector.getBeanInfo(beanClass));\n    }\n\n    private final BeanInfo beanInfo;\n\n    private final Map<String, PropertyDescriptor> propertyDescriptors;\n\n    private final ConcurrentMap<PropertyDescriptor, TypeDescriptor> typeDescriptorCache;\n\n    private CachedIntrospectionResults(Class<?> beanClass) throws BeansException {\n        try {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Getting BeanInfo for class [\" + beanClass.getName() + \"]\");\n            }\n            this.beanInfo = getBeanInfo(beanClass);\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Caching PropertyDescriptors for class [\" + beanClass.getName() + \"]\");\n            }\n            this.propertyDescriptors = new LinkedHashMap<>();\n            Set<String> readMethodNames = new HashSet<>();\n            PropertyDescriptor[] pds = this.beanInfo.getPropertyDescriptors();\n            for (PropertyDescriptor pd : pds) {\n                if (Class.class == beanClass && (!\"name\".equals(pd.getName()) && !pd.getName().endsWith(\"Name\"))) {\n                    continue;\n                }\n                if (pd.getPropertyType() != null && (ClassLoader.class.isAssignableFrom(pd.getPropertyType()) || ProtectionDomain.class.isAssignableFrom(pd.getPropertyType()))) {\n                    continue;\n                }\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Found bean property '\" + pd.getName() + \"'\" + (pd.getPropertyType() != null ? \" of type [\" + pd.getPropertyType().getName() + \"]\" : \"\") + (pd.getPropertyEditorClass() != null ? \"; editor [\" + pd.getPropertyEditorClass().getName() + \"]\" : \"\"));\n                }\n                pd = buildGenericTypeAwarePropertyDescriptor(beanClass, pd);\n                this.propertyDescriptors.put(pd.getName(), pd);\n                Method readMethod = pd.getReadMethod();\n                if (readMethod != null) {\n                    readMethodNames.add(readMethod.getName());\n                }\n            }\n            Class<?> currClass = beanClass;\n            while (currClass != null && currClass != Object.class) {\n                introspectInterfaces(beanClass, currClass, readMethodNames);\n                currClass = currClass.getSuperclass();\n            }\n            introspectPlainAccessors(beanClass, readMethodNames);\n            this.typeDescriptorCache = new ConcurrentReferenceHashMap<>();\n        } catch (IntrospectionException ex) {\n            throw new FatalBeanException(\"Failed to obtain BeanInfo for class [\" + beanClass.getName() + \"]\", ex);\n        }\n    }\n\n    private void introspectInterfaces(Class<?> beanClass, Class<?> currClass, Set<String> readMethodNames) throws IntrospectionException {\n        for (Class<?> ifc : currClass.getInterfaces()) {\n            if (!ClassUtils.isJavaLanguageInterface(ifc)) {\n                for (PropertyDescriptor pd : getBeanInfo(ifc).getPropertyDescriptors()) {\n                    PropertyDescriptor existingPd = this.propertyDescriptors.get(pd.getName());\n                    if (existingPd == null || (existingPd.getReadMethod() == null && pd.getReadMethod() != null)) {\n                        pd = buildGenericTypeAwarePropertyDescriptor(beanClass, pd);\n                        if (pd.getPropertyType() != null && (ClassLoader.class.isAssignableFrom(pd.getPropertyType()) || ProtectionDomain.class.isAssignableFrom(pd.getPropertyType()))) {\n                            continue;\n                        }\n                        this.propertyDescriptors.put(pd.getName(), pd);\n                        Method readMethod = pd.getReadMethod();\n                        if (readMethod != null) {\n                            readMethodNames.add(readMethod.getName());\n                        }\n                    }\n                }\n                introspectInterfaces(ifc, ifc, readMethodNames);\n            }\n        }\n    }\n\n    private void introspectPlainAccessors(Class<?> beanClass, Set<String> readMethodNames) throws IntrospectionException {\n        for (Method method : beanClass.getMethods()) {\n            if (!this.propertyDescriptors.containsKey(method.getName()) && !readMethodNames.contains((method.getName())) && isPlainAccessor(method)) {\n                this.propertyDescriptors.put(method.getName(), new GenericTypeAwarePropertyDescriptor(beanClass, method.getName(), method, null, null));\n                readMethodNames.add(method.getName());\n            }\n        }\n    }\n\n    private boolean isPlainAccessor(Method method) {\n        if (method.getParameterCount() > 0 || method.getReturnType() == void.class || method.getDeclaringClass() == Object.class || Modifier.isStatic(method.getModifiers())) {\n            return false;\n        }\n        try {\n            method.getDeclaringClass().getDeclaredField(method.getName());\n            return true;\n        } catch (Exception ex) {\n            return false;\n        }\n    }\n\n    BeanInfo getBeanInfo() {\n        return this.beanInfo;\n    }\n\n    Class<?> getBeanClass() {\n        return this.beanInfo.getBeanDescriptor().getBeanClass();\n    }\n\n    @Nullable\n    PropertyDescriptor getPropertyDescriptor(String name) {\n        PropertyDescriptor pd = this.propertyDescriptors.get(name);\n        if (pd == null && StringUtils.hasLength(name)) {\n            pd = this.propertyDescriptors.get(StringUtils.uncapitalize(name));\n            if (pd == null) {\n                pd = this.propertyDescriptors.get(StringUtils.capitalize(name));\n            }\n        }\n        return pd;\n    }\n\n    PropertyDescriptor[] getPropertyDescriptors() {\n        return this.propertyDescriptors.values().toArray(EMPTY_PROPERTY_DESCRIPTOR_ARRAY);\n    }\n\n    private PropertyDescriptor buildGenericTypeAwarePropertyDescriptor(Class<?> beanClass, PropertyDescriptor pd) {\n        try {\n            return new GenericTypeAwarePropertyDescriptor(beanClass, pd.getName(), pd.getReadMethod(), pd.getWriteMethod(), pd.getPropertyEditorClass());\n        } catch (IntrospectionException ex) {\n            throw new FatalBeanException(\"Failed to re-introspect class [\" + beanClass.getName() + \"]\", ex);\n        }\n    }\n\n    TypeDescriptor addTypeDescriptor(PropertyDescriptor pd, TypeDescriptor td) {\n        TypeDescriptor existing = this.typeDescriptorCache.putIfAbsent(pd, td);\n        return (existing != null ? existing : td);\n    }\n\n    @Nullable\n    TypeDescriptor getTypeDescriptor(PropertyDescriptor pd) {\n        return this.typeDescriptorCache.get(pd);\n    }\n}\n"}, "before": {"file_path": "spring-beans/src/main/java/org/springframework/beans/CachedIntrospectionResults.java", "source_code": "package org.springframework.beans;\n\nimport java.beans.BeanInfo;\nimport java.beans.IntrospectionException;\nimport java.beans.Introspector;\nimport java.beans.PropertyDescriptor;\nimport java.lang.reflect.Method;\nimport java.lang.reflect.Modifier;\nimport java.util.Collections;\nimport java.util.HashSet;\nimport java.util.LinkedHashMap;\nimport java.util.List;\nimport java.util.Map;\nimport java.util.Set;\nimport java.util.concurrent.ConcurrentHashMap;\nimport java.util.concurrent.ConcurrentMap;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.core.SpringProperties;\nimport org.springframework.core.convert.TypeDescriptor;\nimport org.springframework.core.io.support.SpringFactoriesLoader;\nimport org.springframework.lang.Nullable;\nimport org.springframework.util.ClassUtils;\nimport org.springframework.util.ConcurrentReferenceHashMap;\nimport org.springframework.util.StringUtils;\n\npublic final class CachedIntrospectionResults {\n\n    public static final String IGNORE_BEANINFO_PROPERTY_NAME = \"spring.beaninfo.ignore\";\n\n    private static final PropertyDescriptor[] EMPTY_PROPERTY_DESCRIPTOR_ARRAY = {};\n\n    private static final boolean shouldIntrospectorIgnoreBeaninfoClasses = SpringProperties.getFlag(IGNORE_BEANINFO_PROPERTY_NAME);\n\n    private static final List<BeanInfoFactory> beanInfoFactories = SpringFactoriesLoader.loadFactories(BeanInfoFactory.class, CachedIntrospectionResults.class.getClassLoader());\n\n    private static final Log logger = LogFactory.getLog(CachedIntrospectionResults.class);\n\n    static final Set<ClassLoader> acceptedClassLoaders = Collections.newSetFromMap(new ConcurrentHashMap<>(16));\n\n    static final ConcurrentMap<Class<?>, CachedIntrospectionResults> strongClassCache = new ConcurrentHashMap<>(64);\n\n    static final ConcurrentMap<Class<?>, CachedIntrospectionResults> softClassCache = new ConcurrentReferenceHashMap<>(64);\n\n    public static void acceptClassLoader(@Nullable ClassLoader classLoader) {\n        if (classLoader != null) {\n            acceptedClassLoaders.add(classLoader);\n        }\n    }\n\n    public static void clearClassLoader(@Nullable ClassLoader classLoader) {\n        acceptedClassLoaders.removeIf(registeredLoader -> isUnderneathClassLoader(registeredLoader, classLoader));\n        strongClassCache.keySet().removeIf(beanClass -> isUnderneathClassLoader(beanClass.getClassLoader(), classLoader));\n        softClassCache.keySet().removeIf(beanClass -> isUnderneathClassLoader(beanClass.getClassLoader(), classLoader));\n    }\n\n    static CachedIntrospectionResults forClass(Class<?> beanClass) throws BeansException {\n        CachedIntrospectionResults results = strongClassCache.get(beanClass);\n        if (results != null) {\n            return results;\n        }\n        results = softClassCache.get(beanClass);\n        if (results != null) {\n            return results;\n        }\n        results = new CachedIntrospectionResults(beanClass);\n        ConcurrentMap<Class<?>, CachedIntrospectionResults> classCacheToUse;\n        if (ClassUtils.isCacheSafe(beanClass, CachedIntrospectionResults.class.getClassLoader()) || isClassLoaderAccepted(beanClass.getClassLoader())) {\n            classCacheToUse = strongClassCache;\n        } else {\n            if (logger.isDebugEnabled()) {\n                logger.debug(\"Not strongly caching class [\" + beanClass.getName() + \"] because it is not cache-safe\");\n            }\n            classCacheToUse = softClassCache;\n        }\n        CachedIntrospectionResults existing = classCacheToUse.putIfAbsent(beanClass, results);\n        return (existing != null ? existing : results);\n    }\n\n    private static boolean isClassLoaderAccepted(ClassLoader classLoader) {\n        for (ClassLoader acceptedLoader : acceptedClassLoaders) {\n            if (isUnderneathClassLoader(classLoader, acceptedLoader)) {\n                return true;\n            }\n        }\n        return false;\n    }\n\n    private static boolean isUnderneathClassLoader(@Nullable ClassLoader candidate, @Nullable ClassLoader parent) {\n        if (candidate == parent) {\n            return true;\n        }\n        if (candidate == null) {\n            return false;\n        }\n        ClassLoader classLoaderToCheck = candidate;\n        while (classLoaderToCheck != null) {\n            classLoaderToCheck = classLoaderToCheck.getParent();\n            if (classLoaderToCheck == parent) {\n                return true;\n            }\n        }\n        return false;\n    }\n\n    private static BeanInfo getBeanInfo(Class<?> beanClass) throws IntrospectionException {\n        for (BeanInfoFactory beanInfoFactory : beanInfoFactories) {\n            BeanInfo beanInfo = beanInfoFactory.getBeanInfo(beanClass);\n            if (beanInfo != null) {\n                return beanInfo;\n            }\n        }\n        return (shouldIntrospectorIgnoreBeaninfoClasses ? Introspector.getBeanInfo(beanClass, Introspector.IGNORE_ALL_BEANINFO) : Introspector.getBeanInfo(beanClass));\n    }\n\n    private final BeanInfo beanInfo;\n\n    private final Map<String, PropertyDescriptor> propertyDescriptors;\n\n    private final ConcurrentMap<PropertyDescriptor, TypeDescriptor> typeDescriptorCache;\n\n    private CachedIntrospectionResults(Class<?> beanClass) throws BeansException {\n        try {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Getting BeanInfo for class [\" + beanClass.getName() + \"]\");\n            }\n            this.beanInfo = getBeanInfo(beanClass);\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Caching PropertyDescriptors for class [\" + beanClass.getName() + \"]\");\n            }\n            this.propertyDescriptors = new LinkedHashMap<>();\n            Set<String> readMethodNames = new HashSet<>();\n            PropertyDescriptor[] pds = this.beanInfo.getPropertyDescriptors();\n            for (PropertyDescriptor pd : pds) {\n                if (Class.class == beanClass && (\"classLoader\".equals(pd.getName()) || \"protectionDomain\".equals(pd.getName()))) {\n                    continue;\n                }\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Found bean property '\" + pd.getName() + \"'\" + (pd.getPropertyType() != null ? \" of type [\" + pd.getPropertyType().getName() + \"]\" : \"\") + (pd.getPropertyEditorClass() != null ? \"; editor [\" + pd.getPropertyEditorClass().getName() + \"]\" : \"\"));\n                }\n                pd = buildGenericTypeAwarePropertyDescriptor(beanClass, pd);\n                this.propertyDescriptors.put(pd.getName(), pd);\n                Method readMethod = pd.getReadMethod();\n                if (readMethod != null) {\n                    readMethodNames.add(readMethod.getName());\n                }\n            }\n            Class<?> currClass = beanClass;\n            while (currClass != null && currClass != Object.class) {\n                introspectInterfaces(beanClass, currClass, readMethodNames);\n                currClass = currClass.getSuperclass();\n            }\n            introspectPlainAccessors(beanClass, readMethodNames);\n            this.typeDescriptorCache = new ConcurrentReferenceHashMap<>();\n        } catch (IntrospectionException ex) {\n            throw new FatalBeanException(\"Failed to obtain BeanInfo for class [\" + beanClass.getName() + \"]\", ex);\n        }\n    }\n\n    private void introspectInterfaces(Class<?> beanClass, Class<?> currClass, Set<String> readMethodNames) throws IntrospectionException {\n        for (Class<?> ifc : currClass.getInterfaces()) {\n            if (!ClassUtils.isJavaLanguageInterface(ifc)) {\n                for (PropertyDescriptor pd : getBeanInfo(ifc).getPropertyDescriptors()) {\n                    PropertyDescriptor existingPd = this.propertyDescriptors.get(pd.getName());\n                    if (existingPd == null || (existingPd.getReadMethod() == null && pd.getReadMethod() != null)) {\n                        pd = buildGenericTypeAwarePropertyDescriptor(beanClass, pd);\n                        this.propertyDescriptors.put(pd.getName(), pd);\n                        Method readMethod = pd.getReadMethod();\n                        if (readMethod != null) {\n                            readMethodNames.add(readMethod.getName());\n                        }\n                    }\n                }\n                introspectInterfaces(ifc, ifc, readMethodNames);\n            }\n        }\n    }\n\n    private void introspectPlainAccessors(Class<?> beanClass, Set<String> readMethodNames) throws IntrospectionException {\n        for (Method method : beanClass.getMethods()) {\n            if (!this.propertyDescriptors.containsKey(method.getName()) && !readMethodNames.contains((method.getName())) && isPlainAccessor(method)) {\n                this.propertyDescriptors.put(method.getName(), new GenericTypeAwarePropertyDescriptor(beanClass, method.getName(), method, null, null));\n                readMethodNames.add(method.getName());\n            }\n        }\n    }\n\n    private boolean isPlainAccessor(Method method) {\n        if (method.getParameterCount() > 0 || method.getReturnType() == void.class || method.getDeclaringClass() == Object.class || Modifier.isStatic(method.getModifiers())) {\n            return false;\n        }\n        try {\n            method.getDeclaringClass().getDeclaredField(method.getName());\n            return true;\n        } catch (Exception ex) {\n            return false;\n        }\n    }\n\n    BeanInfo getBeanInfo() {\n        return this.beanInfo;\n    }\n\n    Class<?> getBeanClass() {\n        return this.beanInfo.getBeanDescriptor().getBeanClass();\n    }\n\n    @Nullable\n    PropertyDescriptor getPropertyDescriptor(String name) {\n        PropertyDescriptor pd = this.propertyDescriptors.get(name);\n        if (pd == null && StringUtils.hasLength(name)) {\n            pd = this.propertyDescriptors.get(StringUtils.uncapitalize(name));\n            if (pd == null) {\n                pd = this.propertyDescriptors.get(StringUtils.capitalize(name));\n            }\n        }\n        return pd;\n    }\n\n    PropertyDescriptor[] getPropertyDescriptors() {\n        return this.propertyDescriptors.values().toArray(EMPTY_PROPERTY_DESCRIPTOR_ARRAY);\n    }\n\n    private PropertyDescriptor buildGenericTypeAwarePropertyDescriptor(Class<?> beanClass, PropertyDescriptor pd) {\n        try {\n            return new GenericTypeAwarePropertyDescriptor(beanClass, pd.getName(), pd.getReadMethod(), pd.getWriteMethod(), pd.getPropertyEditorClass());\n        } catch (IntrospectionException ex) {\n            throw new FatalBeanException(\"Failed to re-introspect class [\" + beanClass.getName() + \"]\", ex);\n        }\n    }\n\n    TypeDescriptor addTypeDescriptor(PropertyDescriptor pd, TypeDescriptor td) {\n        TypeDescriptor existing = this.typeDescriptorCache.putIfAbsent(pd, td);\n        return (existing != null ? existing : td);\n    }\n\n    @Nullable\n    TypeDescriptor getTypeDescriptor(PropertyDescriptor pd) {\n        return this.typeDescriptorCache.get(pd);\n    }\n}\n"}}], "diff_hunk": ["--- spring-beans/src/main/java/org/springframework/beans/CachedIntrospectionResults.java\n+++ spring-beans/src/main/java/org/springframework/beans/CachedIntrospectionResults.java\n@@ -5,6 +5,7 @@\n import java.beans.PropertyDescriptor;\n import java.lang.reflect.Method;\n import java.lang.reflect.Modifier;\n+import java.security.ProtectionDomain;\n import java.util.Collections;\n import java.util.HashSet;\n import java.util.LinkedHashMap;\n@@ -112,7 +113,10 @@\n             Set<String> readMethodNames = new HashSet<>();\n             PropertyDescriptor[] pds = this.beanInfo.getPropertyDescriptors();\n             for (PropertyDescriptor pd : pds) {\n-                if (Class.class == beanClass && (\"classLoader\".equals(pd.getName()) || \"protectionDomain\".equals(pd.getName()))) {\n+                if (Class.class == beanClass && (!\"name\".equals(pd.getName()) && !pd.getName().endsWith(\"Name\"))) {\n+                    continue;\n+                }\n+                if (pd.getPropertyType() != null && (ClassLoader.class.isAssignableFrom(pd.getPropertyType()) || ProtectionDomain.class.isAssignableFrom(pd.getPropertyType()))) {\n                     continue;\n                 }\n                 if (logger.isTraceEnabled()) {\n@@ -143,6 +147,9 @@\n                     PropertyDescriptor existingPd = this.propertyDescriptors.get(pd.getName());\n                     if (existingPd == null || (existingPd.getReadMethod() == null && pd.getReadMethod() != null)) {\n                         pd = buildGenericTypeAwarePropertyDescriptor(beanClass, pd);\n+                        if (pd.getPropertyType() != null && (ClassLoader.class.isAssignableFrom(pd.getPropertyType()) || ProtectionDomain.class.isAssignableFrom(pd.getPropertyType()))) {\n+                            continue;\n+                        }\n                         this.propertyDescriptors.put(pd.getName(), pd);\n                         Method readMethod = pd.getReadMethod();\n                         if (readMethod != null) {"], "num_changed_lines": 2, "num_java_non_test_files": 1}
{"commit_id": "03f547eb9868f48f44d59b56067d4ac4740672c3", "repo_url": "https://github.com/spring-projects/spring-framework", "commit_message": "protect rfd exploits", "num_changed_files": 8, "num_changed_java_files": 8, "tag": 0, "source_files": [{"after": {"file_path": "spring-web/src/main/java/org/springframework/web/accept/ContentNegotiationManagerFactoryBean.java", "source_code": "package org.springframework.web.accept;\n\nimport java.util.ArrayList;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Locale;\nimport java.util.Map;\nimport java.util.Map.Entry;\nimport java.util.Properties;\nimport javax.servlet.ServletContext;\nimport org.springframework.beans.factory.FactoryBean;\nimport org.springframework.beans.factory.InitializingBean;\nimport org.springframework.http.MediaType;\nimport org.springframework.util.Assert;\nimport org.springframework.util.CollectionUtils;\nimport org.springframework.web.context.ServletContextAware;\n\npublic class ContentNegotiationManagerFactoryBean implements FactoryBean<ContentNegotiationManager>, ServletContextAware, InitializingBean {\n\n    private boolean favorPathExtension = true;\n\n    private boolean favorParameter = false;\n\n    private boolean ignoreAcceptHeader = false;\n\n    private Map<String, MediaType> mediaTypes = new HashMap<String, MediaType>();\n\n    private Boolean useJaf;\n\n    private String parameterName = \"format\";\n\n    private MediaType defaultContentType;\n\n    private ContentNegotiationManager contentNegotiationManager;\n\n    private ServletContext servletContext;\n\n    public void setFavorPathExtension(boolean favorPathExtension) {\n        this.favorPathExtension = favorPathExtension;\n    }\n\n    public void setMediaTypes(Properties mediaTypes) {\n        if (!CollectionUtils.isEmpty(mediaTypes)) {\n            for (Entry<Object, Object> entry : mediaTypes.entrySet()) {\n                String extension = ((String) entry.getKey()).toLowerCase(Locale.ENGLISH);\n                this.mediaTypes.put(extension, MediaType.valueOf((String) entry.getValue()));\n            }\n        }\n    }\n\n    public void addMediaType(String fileExtension, MediaType mediaType) {\n        this.mediaTypes.put(fileExtension, mediaType);\n    }\n\n    public void addMediaTypes(Map<String, MediaType> mediaTypes) {\n        if (mediaTypes != null) {\n            this.mediaTypes.putAll(mediaTypes);\n        }\n    }\n\n    public void setUseJaf(boolean useJaf) {\n        this.useJaf = useJaf;\n    }\n\n    private boolean isUseJafTurnedOff() {\n        return (this.useJaf != null && !this.useJaf);\n    }\n\n    public void setFavorParameter(boolean favorParameter) {\n        this.favorParameter = favorParameter;\n    }\n\n    public void setParameterName(String parameterName) {\n        Assert.notNull(parameterName, \"parameterName is required\");\n        this.parameterName = parameterName;\n    }\n\n    public void setIgnoreAcceptHeader(boolean ignoreAcceptHeader) {\n        this.ignoreAcceptHeader = ignoreAcceptHeader;\n    }\n\n    public void setDefaultContentType(MediaType defaultContentType) {\n        this.defaultContentType = defaultContentType;\n    }\n\n    public void setServletContext(ServletContext servletContext) {\n        this.servletContext = servletContext;\n    }\n\n    public void afterPropertiesSet() {\n        List<ContentNegotiationStrategy> strategies = new ArrayList<ContentNegotiationStrategy>();\n        if (this.favorPathExtension) {\n            PathExtensionContentNegotiationStrategy strategy;\n            if (this.servletContext != null && !isUseJafTurnedOff()) {\n                strategy = new ServletPathExtensionContentNegotiationStrategy(this.servletContext, this.mediaTypes);\n            } else {\n                strategy = new PathExtensionContentNegotiationStrategy(this.mediaTypes);\n            }\n            if (this.useJaf != null) {\n                strategy.setUseJaf(this.useJaf);\n            }\n            strategies.add(strategy);\n        }\n        if (this.favorParameter) {\n            ParameterContentNegotiationStrategy strategy = new ParameterContentNegotiationStrategy(this.mediaTypes);\n            strategy.setParameterName(this.parameterName);\n            strategies.add(strategy);\n        }\n        if (!this.ignoreAcceptHeader) {\n            strategies.add(new HeaderContentNegotiationStrategy());\n        }\n        if (this.defaultContentType != null) {\n            strategies.add(new FixedContentNegotiationStrategy(this.defaultContentType));\n        }\n        this.contentNegotiationManager = new ContentNegotiationManager(strategies);\n    }\n\n    public ContentNegotiationManager getObject() {\n        return this.contentNegotiationManager;\n    }\n\n    public Class<?> getObjectType() {\n        return ContentNegotiationManager.class;\n    }\n\n    public boolean isSingleton() {\n        return true;\n    }\n}\n"}, "before": {"file_path": "spring-web/src/main/java/org/springframework/web/accept/ContentNegotiationManagerFactoryBean.java", "source_code": "package org.springframework.web.accept;\n\nimport java.util.ArrayList;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Locale;\nimport java.util.Map;\nimport java.util.Map.Entry;\nimport java.util.Properties;\nimport javax.servlet.ServletContext;\nimport org.springframework.beans.factory.FactoryBean;\nimport org.springframework.beans.factory.InitializingBean;\nimport org.springframework.http.MediaType;\nimport org.springframework.util.Assert;\nimport org.springframework.util.CollectionUtils;\nimport org.springframework.web.context.ServletContextAware;\n\npublic class ContentNegotiationManagerFactoryBean implements FactoryBean<ContentNegotiationManager>, ServletContextAware, InitializingBean {\n\n    private boolean favorPathExtension = true;\n\n    private boolean favorParameter = false;\n\n    private boolean ignoreAcceptHeader = false;\n\n    private Map<String, MediaType> mediaTypes = new HashMap<String, MediaType>();\n\n    private Boolean useJaf;\n\n    private String parameterName = \"format\";\n\n    private MediaType defaultContentType;\n\n    private ContentNegotiationManager contentNegotiationManager;\n\n    private ServletContext servletContext;\n\n    public void setFavorPathExtension(boolean favorPathExtension) {\n        this.favorPathExtension = favorPathExtension;\n    }\n\n    public void setMediaTypes(Properties mediaTypes) {\n        if (!CollectionUtils.isEmpty(mediaTypes)) {\n            for (Entry<Object, Object> entry : mediaTypes.entrySet()) {\n                String extension = ((String) entry.getKey()).toLowerCase(Locale.ENGLISH);\n                this.mediaTypes.put(extension, MediaType.valueOf((String) entry.getValue()));\n            }\n        }\n    }\n\n    public void addMediaType(String fileExtension, MediaType mediaType) {\n        this.mediaTypes.put(fileExtension, mediaType);\n    }\n\n    public void addMediaTypes(Map<String, MediaType> mediaTypes) {\n        if (mediaTypes != null) {\n            this.mediaTypes.putAll(mediaTypes);\n        }\n    }\n\n    public void setUseJaf(boolean useJaf) {\n        this.useJaf = useJaf;\n    }\n\n    public void setFavorParameter(boolean favorParameter) {\n        this.favorParameter = favorParameter;\n    }\n\n    public void setParameterName(String parameterName) {\n        Assert.notNull(parameterName, \"parameterName is required\");\n        this.parameterName = parameterName;\n    }\n\n    public void setIgnoreAcceptHeader(boolean ignoreAcceptHeader) {\n        this.ignoreAcceptHeader = ignoreAcceptHeader;\n    }\n\n    public void setDefaultContentType(MediaType defaultContentType) {\n        this.defaultContentType = defaultContentType;\n    }\n\n    public void setServletContext(ServletContext servletContext) {\n        this.servletContext = servletContext;\n    }\n\n    public void afterPropertiesSet() {\n        List<ContentNegotiationStrategy> strategies = new ArrayList<ContentNegotiationStrategy>();\n        if (this.favorPathExtension) {\n            PathExtensionContentNegotiationStrategy strategy;\n            if (this.servletContext != null) {\n                strategy = new ServletPathExtensionContentNegotiationStrategy(this.servletContext, this.mediaTypes);\n            } else {\n                strategy = new PathExtensionContentNegotiationStrategy(this.mediaTypes);\n            }\n            if (this.useJaf != null) {\n                strategy.setUseJaf(this.useJaf);\n            }\n            strategies.add(strategy);\n        }\n        if (this.favorParameter) {\n            ParameterContentNegotiationStrategy strategy = new ParameterContentNegotiationStrategy(this.mediaTypes);\n            strategy.setParameterName(this.parameterName);\n            strategies.add(strategy);\n        }\n        if (!this.ignoreAcceptHeader) {\n            strategies.add(new HeaderContentNegotiationStrategy());\n        }\n        if (this.defaultContentType != null) {\n            strategies.add(new FixedContentNegotiationStrategy(this.defaultContentType));\n        }\n        this.contentNegotiationManager = new ContentNegotiationManager(strategies);\n    }\n\n    public ContentNegotiationManager getObject() {\n        return this.contentNegotiationManager;\n    }\n\n    public Class<?> getObjectType() {\n        return ContentNegotiationManager.class;\n    }\n\n    public boolean isSingleton() {\n        return true;\n    }\n}\n"}}, {"after": {"file_path": "spring-web/src/main/java/org/springframework/web/accept/PathExtensionContentNegotiationStrategy.java", "source_code": "package org.springframework.web.accept;\n\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.util.Locale;\nimport java.util.Map;\nimport javax.activation.FileTypeMap;\nimport javax.activation.MimetypesFileTypeMap;\nimport javax.servlet.http.HttpServletRequest;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.core.io.ClassPathResource;\nimport org.springframework.core.io.Resource;\nimport org.springframework.http.MediaType;\nimport org.springframework.util.ClassUtils;\nimport org.springframework.util.StringUtils;\nimport org.springframework.web.context.request.NativeWebRequest;\nimport org.springframework.web.util.UrlPathHelper;\nimport org.springframework.web.util.WebUtils;\n\npublic class PathExtensionContentNegotiationStrategy extends AbstractMappingContentNegotiationStrategy {\n\n    private static final boolean JAF_PRESENT = ClassUtils.isPresent(\"javax.activation.FileTypeMap\", PathExtensionContentNegotiationStrategy.class.getClassLoader());\n\n    private static final Log logger = LogFactory.getLog(PathExtensionContentNegotiationStrategy.class);\n\n    private static final UrlPathHelper urlPathHelper = new UrlPathHelper();\n\n    static {\n        urlPathHelper.setUrlDecode(false);\n    }\n\n    private boolean useJaf = true;\n\n    public PathExtensionContentNegotiationStrategy(Map<String, MediaType> mediaTypes) {\n        super(mediaTypes);\n    }\n\n    public PathExtensionContentNegotiationStrategy() {\n        super(null);\n    }\n\n    public void setUseJaf(boolean useJaf) {\n        this.useJaf = useJaf;\n    }\n\n    @Override\n    protected String getMediaTypeKey(NativeWebRequest webRequest) {\n        HttpServletRequest servletRequest = webRequest.getNativeRequest(HttpServletRequest.class);\n        if (servletRequest == null) {\n            logger.warn(\"An HttpServletRequest is required to determine the media type key\");\n            return null;\n        }\n        String path = urlPathHelper.getLookupPathForRequest(servletRequest);\n        String filename = WebUtils.extractFullFilenameFromUrlPath(path);\n        String extension = StringUtils.getFilenameExtension(filename);\n        return (StringUtils.hasText(extension)) ? extension.toLowerCase(Locale.ENGLISH) : null;\n    }\n\n    @Override\n    protected void handleMatch(String extension, MediaType mediaType) {\n    }\n\n    @Override\n    protected MediaType handleNoMatch(NativeWebRequest webRequest, String extension) {\n        if (this.useJaf && JAF_PRESENT) {\n            MediaType jafMediaType = JafMediaTypeFactory.getMediaType(\"file.\" + extension);\n            if (jafMediaType != null && !MediaType.APPLICATION_OCTET_STREAM.equals(jafMediaType)) {\n                return jafMediaType;\n            }\n        }\n        return null;\n    }\n\n    private static class JafMediaTypeFactory {\n\n        private static final FileTypeMap fileTypeMap;\n\n        static {\n            fileTypeMap = initFileTypeMap();\n        }\n\n        private static FileTypeMap initFileTypeMap() {\n            Resource resource = new ClassPathResource(\"org/springframework/mail/javamail/mime.types\");\n            if (resource.exists()) {\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Loading Java Activation Framework FileTypeMap from \" + resource);\n                }\n                InputStream inputStream = null;\n                try {\n                    inputStream = resource.getInputStream();\n                    return new MimetypesFileTypeMap(inputStream);\n                } catch (IOException ex) {\n                } finally {\n                    if (inputStream != null) {\n                        try {\n                            inputStream.close();\n                        } catch (IOException ex) {\n                        }\n                    }\n                }\n            }\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Loading default Java Activation Framework FileTypeMap\");\n            }\n            return FileTypeMap.getDefaultFileTypeMap();\n        }\n\n        public static MediaType getMediaType(String filename) {\n            String mediaType = fileTypeMap.getContentType(filename);\n            return (StringUtils.hasText(mediaType) ? MediaType.parseMediaType(mediaType) : null);\n        }\n    }\n}\n"}, "before": {"file_path": "spring-web/src/main/java/org/springframework/web/accept/PathExtensionContentNegotiationStrategy.java", "source_code": "package org.springframework.web.accept;\n\nimport java.io.IOException;\nimport java.io.InputStream;\nimport java.util.Locale;\nimport java.util.Map;\nimport javax.activation.FileTypeMap;\nimport javax.activation.MimetypesFileTypeMap;\nimport javax.servlet.http.HttpServletRequest;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.core.io.ClassPathResource;\nimport org.springframework.core.io.Resource;\nimport org.springframework.http.MediaType;\nimport org.springframework.util.ClassUtils;\nimport org.springframework.util.StringUtils;\nimport org.springframework.web.context.request.NativeWebRequest;\nimport org.springframework.web.util.UrlPathHelper;\nimport org.springframework.web.util.WebUtils;\n\npublic class PathExtensionContentNegotiationStrategy extends AbstractMappingContentNegotiationStrategy {\n\n    private static final boolean JAF_PRESENT = ClassUtils.isPresent(\"javax.activation.FileTypeMap\", PathExtensionContentNegotiationStrategy.class.getClassLoader());\n\n    private static final Log logger = LogFactory.getLog(PathExtensionContentNegotiationStrategy.class);\n\n    private static final UrlPathHelper urlPathHelper = new UrlPathHelper();\n\n    static {\n        urlPathHelper.setUrlDecode(false);\n    }\n\n    private boolean useJaf = JAF_PRESENT;\n\n    public PathExtensionContentNegotiationStrategy(Map<String, MediaType> mediaTypes) {\n        super(mediaTypes);\n    }\n\n    public PathExtensionContentNegotiationStrategy() {\n        super(null);\n    }\n\n    public void setUseJaf(boolean useJaf) {\n        this.useJaf = useJaf;\n    }\n\n    @Override\n    protected String getMediaTypeKey(NativeWebRequest webRequest) {\n        HttpServletRequest servletRequest = webRequest.getNativeRequest(HttpServletRequest.class);\n        if (servletRequest == null) {\n            logger.warn(\"An HttpServletRequest is required to determine the media type key\");\n            return null;\n        }\n        String path = urlPathHelper.getLookupPathForRequest(servletRequest);\n        String filename = WebUtils.extractFullFilenameFromUrlPath(path);\n        String extension = StringUtils.getFilenameExtension(filename);\n        return (StringUtils.hasText(extension)) ? extension.toLowerCase(Locale.ENGLISH) : null;\n    }\n\n    @Override\n    protected void handleMatch(String extension, MediaType mediaType) {\n    }\n\n    @Override\n    protected MediaType handleNoMatch(NativeWebRequest webRequest, String extension) {\n        if (this.useJaf) {\n            MediaType jafMediaType = JafMediaTypeFactory.getMediaType(\"file.\" + extension);\n            if (jafMediaType != null && !MediaType.APPLICATION_OCTET_STREAM.equals(jafMediaType)) {\n                return jafMediaType;\n            }\n        }\n        return null;\n    }\n\n    private static class JafMediaTypeFactory {\n\n        private static final FileTypeMap fileTypeMap;\n\n        static {\n            fileTypeMap = initFileTypeMap();\n        }\n\n        private static FileTypeMap initFileTypeMap() {\n            Resource resource = new ClassPathResource(\"org/springframework/mail/javamail/mime.types\");\n            if (resource.exists()) {\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Loading Java Activation Framework FileTypeMap from \" + resource);\n                }\n                InputStream inputStream = null;\n                try {\n                    inputStream = resource.getInputStream();\n                    return new MimetypesFileTypeMap(inputStream);\n                } catch (IOException ex) {\n                } finally {\n                    if (inputStream != null) {\n                        try {\n                            inputStream.close();\n                        } catch (IOException ex) {\n                        }\n                    }\n                }\n            }\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Loading default Java Activation Framework FileTypeMap\");\n            }\n            return FileTypeMap.getDefaultFileTypeMap();\n        }\n\n        public static MediaType getMediaType(String filename) {\n            String mediaType = fileTypeMap.getContentType(filename);\n            return (StringUtils.hasText(mediaType) ? MediaType.parseMediaType(mediaType) : null);\n        }\n    }\n}\n"}}, {"after": {"file_path": "spring-web/src/main/java/org/springframework/web/util/UrlPathHelper.java", "source_code": "package org.springframework.web.util;\n\nimport java.io.UnsupportedEncodingException;\nimport java.net.URLDecoder;\nimport java.util.LinkedHashMap;\nimport java.util.Map;\nimport java.util.Map.Entry;\nimport java.util.Properties;\nimport javax.servlet.http.HttpServletRequest;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.util.LinkedMultiValueMap;\nimport org.springframework.util.MultiValueMap;\nimport org.springframework.util.StringUtils;\n\npublic class UrlPathHelper {\n\n    private static final String WEBSPHERE_URI_ATTRIBUTE = \"com.ibm.websphere.servlet.uri_non_decoded\";\n\n    private static final Log logger = LogFactory.getLog(UrlPathHelper.class);\n\n    static volatile Boolean websphereComplianceFlag;\n\n    private boolean alwaysUseFullPath = false;\n\n    private boolean urlDecode = true;\n\n    private boolean removeSemicolonContent = true;\n\n    private String defaultEncoding = WebUtils.DEFAULT_CHARACTER_ENCODING;\n\n    public void setAlwaysUseFullPath(boolean alwaysUseFullPath) {\n        this.alwaysUseFullPath = alwaysUseFullPath;\n    }\n\n    public void setUrlDecode(boolean urlDecode) {\n        this.urlDecode = urlDecode;\n    }\n\n    public void setRemoveSemicolonContent(boolean removeSemicolonContent) {\n        this.removeSemicolonContent = removeSemicolonContent;\n    }\n\n    public boolean shouldRemoveSemicolonContent() {\n        return this.removeSemicolonContent;\n    }\n\n    public void setDefaultEncoding(String defaultEncoding) {\n        this.defaultEncoding = defaultEncoding;\n    }\n\n    protected String getDefaultEncoding() {\n        return this.defaultEncoding;\n    }\n\n    public String getLookupPathForRequest(HttpServletRequest request) {\n        if (this.alwaysUseFullPath) {\n            return getPathWithinApplication(request);\n        }\n        String rest = getPathWithinServletMapping(request);\n        if (!\"\".equals(rest)) {\n            return rest;\n        } else {\n            return getPathWithinApplication(request);\n        }\n    }\n\n    public String getPathWithinServletMapping(HttpServletRequest request) {\n        String pathWithinApp = getPathWithinApplication(request);\n        String servletPath = getServletPath(request);\n        String path = getRemainingPath(pathWithinApp, servletPath, false);\n        if (path != null) {\n            return path;\n        } else {\n            String pathInfo = request.getPathInfo();\n            if (pathInfo != null) {\n                return pathInfo;\n            }\n            if (!this.urlDecode) {\n                path = getRemainingPath(decodeInternal(request, pathWithinApp), servletPath, false);\n                if (path != null) {\n                    return pathWithinApp;\n                }\n            }\n            return servletPath;\n        }\n    }\n\n    public String getPathWithinApplication(HttpServletRequest request) {\n        String contextPath = getContextPath(request);\n        String requestUri = getRequestUri(request);\n        String path = getRemainingPath(requestUri, contextPath, true);\n        if (path != null) {\n            return (StringUtils.hasText(path) ? path : \"/\");\n        } else {\n            return requestUri;\n        }\n    }\n\n    private String getRemainingPath(String requestUri, String mapping, boolean ignoreCase) {\n        int index1 = 0;\n        int index2 = 0;\n        for (; (index1 < requestUri.length()) && (index2 < mapping.length()); index1++, index2++) {\n            char c1 = requestUri.charAt(index1);\n            char c2 = mapping.charAt(index2);\n            if (c1 == ';') {\n                index1 = requestUri.indexOf('/', index1);\n                if (index1 == -1) {\n                    return null;\n                }\n                c1 = requestUri.charAt(index1);\n            }\n            if (c1 == c2) {\n                continue;\n            }\n            if (ignoreCase && (Character.toLowerCase(c1) == Character.toLowerCase(c2))) {\n                continue;\n            }\n            return null;\n        }\n        if (index2 != mapping.length()) {\n            return null;\n        }\n        if (index1 == requestUri.length()) {\n            return \"\";\n        } else if (requestUri.charAt(index1) == ';') {\n            index1 = requestUri.indexOf('/', index1);\n        }\n        return (index1 != -1 ? requestUri.substring(index1) : \"\");\n    }\n\n    public String getRequestUri(HttpServletRequest request) {\n        String uri = (String) request.getAttribute(WebUtils.INCLUDE_REQUEST_URI_ATTRIBUTE);\n        if (uri == null) {\n            uri = request.getRequestURI();\n        }\n        return decodeAndCleanUriString(request, uri);\n    }\n\n    public String getContextPath(HttpServletRequest request) {\n        String contextPath = (String) request.getAttribute(WebUtils.INCLUDE_CONTEXT_PATH_ATTRIBUTE);\n        if (contextPath == null) {\n            contextPath = request.getContextPath();\n        }\n        if (\"/\".equals(contextPath)) {\n            contextPath = \"\";\n        }\n        return decodeRequestString(request, contextPath);\n    }\n\n    public String getServletPath(HttpServletRequest request) {\n        String servletPath = (String) request.getAttribute(WebUtils.INCLUDE_SERVLET_PATH_ATTRIBUTE);\n        if (servletPath == null) {\n            servletPath = request.getServletPath();\n        }\n        if (servletPath.length() > 1 && servletPath.endsWith(\"/\") && shouldRemoveTrailingServletPathSlash(request)) {\n            servletPath = servletPath.substring(0, servletPath.length() - 1);\n        }\n        return servletPath;\n    }\n\n    public String getOriginatingRequestUri(HttpServletRequest request) {\n        String uri = (String) request.getAttribute(WEBSPHERE_URI_ATTRIBUTE);\n        if (uri == null) {\n            uri = (String) request.getAttribute(WebUtils.FORWARD_REQUEST_URI_ATTRIBUTE);\n            if (uri == null) {\n                uri = request.getRequestURI();\n            }\n        }\n        return decodeAndCleanUriString(request, uri);\n    }\n\n    public String getOriginatingContextPath(HttpServletRequest request) {\n        String contextPath = (String) request.getAttribute(WebUtils.FORWARD_CONTEXT_PATH_ATTRIBUTE);\n        if (contextPath == null) {\n            contextPath = request.getContextPath();\n        }\n        return decodeRequestString(request, contextPath);\n    }\n\n    public String getOriginatingServletPath(HttpServletRequest request) {\n        String servletPath = (String) request.getAttribute(WebUtils.FORWARD_SERVLET_PATH_ATTRIBUTE);\n        if (servletPath == null) {\n            servletPath = request.getServletPath();\n        }\n        return servletPath;\n    }\n\n    public String getOriginatingQueryString(HttpServletRequest request) {\n        if ((request.getAttribute(WebUtils.FORWARD_REQUEST_URI_ATTRIBUTE) != null) || (request.getAttribute(WebUtils.ERROR_REQUEST_URI_ATTRIBUTE) != null)) {\n            return (String) request.getAttribute(WebUtils.FORWARD_QUERY_STRING_ATTRIBUTE);\n        } else {\n            return request.getQueryString();\n        }\n    }\n\n    private String decodeAndCleanUriString(HttpServletRequest request, String uri) {\n        uri = removeSemicolonContent(uri);\n        uri = decodeRequestString(request, uri);\n        return uri;\n    }\n\n    public String decodeRequestString(HttpServletRequest request, String source) {\n        if (this.urlDecode && source != null) {\n            return decodeInternal(request, source);\n        }\n        return source;\n    }\n\n    @SuppressWarnings(\"deprecation\")\n    private String decodeInternal(HttpServletRequest request, String source) {\n        String enc = determineEncoding(request);\n        try {\n            return UriUtils.decode(source, enc);\n        } catch (UnsupportedEncodingException ex) {\n            if (logger.isWarnEnabled()) {\n                logger.warn(\"Could not decode request string [\" + source + \"] with encoding '\" + enc + \"': falling back to platform default encoding; exception message: \" + ex.getMessage());\n            }\n            return URLDecoder.decode(source);\n        }\n    }\n\n    protected String determineEncoding(HttpServletRequest request) {\n        String enc = request.getCharacterEncoding();\n        if (enc == null) {\n            enc = getDefaultEncoding();\n        }\n        return enc;\n    }\n\n    public String removeSemicolonContent(String requestUri) {\n        return this.removeSemicolonContent ? removeSemicolonContentInternal(requestUri) : removeJsessionid(requestUri);\n    }\n\n    private String removeSemicolonContentInternal(String requestUri) {\n        int semicolonIndex = requestUri.indexOf(';');\n        while (semicolonIndex != -1) {\n            int slashIndex = requestUri.indexOf('/', semicolonIndex);\n            String start = requestUri.substring(0, semicolonIndex);\n            requestUri = (slashIndex != -1) ? start + requestUri.substring(slashIndex) : start;\n            semicolonIndex = requestUri.indexOf(';', semicolonIndex);\n        }\n        return requestUri;\n    }\n\n    private String removeJsessionid(String requestUri) {\n        int startIndex = requestUri.toLowerCase().indexOf(\";jsessionid=\");\n        if (startIndex != -1) {\n            int endIndex = requestUri.indexOf(';', startIndex + 12);\n            String start = requestUri.substring(0, startIndex);\n            requestUri = (endIndex != -1) ? start + requestUri.substring(endIndex) : start;\n        }\n        return requestUri;\n    }\n\n    public Map<String, String> decodePathVariables(HttpServletRequest request, Map<String, String> vars) {\n        if (this.urlDecode) {\n            return vars;\n        } else {\n            Map<String, String> decodedVars = new LinkedHashMap<String, String>(vars.size());\n            for (Entry<String, String> entry : vars.entrySet()) {\n                decodedVars.put(entry.getKey(), decodeInternal(request, entry.getValue()));\n            }\n            return decodedVars;\n        }\n    }\n\n    public MultiValueMap<String, String> decodeMatrixVariables(HttpServletRequest request, MultiValueMap<String, String> vars) {\n        if (this.urlDecode) {\n            return vars;\n        } else {\n            MultiValueMap<String, String> decodedVars = new LinkedMultiValueMap<String, String>(vars.size());\n            for (String key : vars.keySet()) {\n                for (String value : vars.get(key)) {\n                    decodedVars.add(key, decodeInternal(request, value));\n                }\n            }\n            return decodedVars;\n        }\n    }\n\n    private boolean shouldRemoveTrailingServletPathSlash(HttpServletRequest request) {\n        if (request.getAttribute(WEBSPHERE_URI_ATTRIBUTE) == null) {\n            return false;\n        }\n        if (websphereComplianceFlag == null) {\n            ClassLoader classLoader = UrlPathHelper.class.getClassLoader();\n            String className = \"com.ibm.ws.webcontainer.WebContainer\";\n            String methodName = \"getWebContainerProperties\";\n            String propName = \"com.ibm.ws.webcontainer.removetrailingservletpathslash\";\n            boolean flag = false;\n            try {\n                Class<?> cl = classLoader.loadClass(className);\n                Properties prop = (Properties) cl.getMethod(methodName).invoke(null);\n                flag = Boolean.parseBoolean(prop.getProperty(propName));\n            } catch (Throwable ex) {\n                if (logger.isDebugEnabled()) {\n                    logger.debug(\"Could not introspect WebSphere web container properties: \" + ex);\n                }\n            }\n            websphereComplianceFlag = flag;\n        }\n        return !websphereComplianceFlag;\n    }\n}\n"}, "before": {"file_path": "spring-web/src/main/java/org/springframework/web/util/UrlPathHelper.java", "source_code": "package org.springframework.web.util;\n\nimport java.io.UnsupportedEncodingException;\nimport java.net.URLDecoder;\nimport java.util.LinkedHashMap;\nimport java.util.Map;\nimport java.util.Map.Entry;\nimport java.util.Properties;\nimport javax.servlet.http.HttpServletRequest;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.util.LinkedMultiValueMap;\nimport org.springframework.util.MultiValueMap;\nimport org.springframework.util.StringUtils;\n\npublic class UrlPathHelper {\n\n    private static final String WEBSPHERE_URI_ATTRIBUTE = \"com.ibm.websphere.servlet.uri_non_decoded\";\n\n    private static final Log logger = LogFactory.getLog(UrlPathHelper.class);\n\n    static volatile Boolean websphereComplianceFlag;\n\n    private boolean alwaysUseFullPath = false;\n\n    private boolean urlDecode = true;\n\n    private boolean removeSemicolonContent = true;\n\n    private String defaultEncoding = WebUtils.DEFAULT_CHARACTER_ENCODING;\n\n    public void setAlwaysUseFullPath(boolean alwaysUseFullPath) {\n        this.alwaysUseFullPath = alwaysUseFullPath;\n    }\n\n    public void setUrlDecode(boolean urlDecode) {\n        this.urlDecode = urlDecode;\n    }\n\n    public void setRemoveSemicolonContent(boolean removeSemicolonContent) {\n        this.removeSemicolonContent = removeSemicolonContent;\n    }\n\n    public boolean shouldRemoveSemicolonContent() {\n        return this.removeSemicolonContent;\n    }\n\n    public void setDefaultEncoding(String defaultEncoding) {\n        this.defaultEncoding = defaultEncoding;\n    }\n\n    protected String getDefaultEncoding() {\n        return this.defaultEncoding;\n    }\n\n    public String getLookupPathForRequest(HttpServletRequest request) {\n        if (this.alwaysUseFullPath) {\n            return getPathWithinApplication(request);\n        }\n        String rest = getPathWithinServletMapping(request);\n        if (!\"\".equals(rest)) {\n            return rest;\n        } else {\n            return getPathWithinApplication(request);\n        }\n    }\n\n    public String getPathWithinServletMapping(HttpServletRequest request) {\n        String pathWithinApp = getPathWithinApplication(request);\n        String servletPath = getServletPath(request);\n        String path = getRemainingPath(pathWithinApp, servletPath, false);\n        if (path != null) {\n            return path;\n        } else {\n            String pathInfo = request.getPathInfo();\n            if (pathInfo != null) {\n                return pathInfo;\n            }\n            if (!this.urlDecode) {\n                path = getRemainingPath(decodeInternal(request, pathWithinApp), servletPath, false);\n                if (path != null) {\n                    return pathWithinApp;\n                }\n            }\n            return servletPath;\n        }\n    }\n\n    public String getPathWithinApplication(HttpServletRequest request) {\n        String contextPath = getContextPath(request);\n        String requestUri = getRequestUri(request);\n        String path = getRemainingPath(requestUri, contextPath, true);\n        if (path != null) {\n            return (StringUtils.hasText(path) ? path : \"/\");\n        } else {\n            return requestUri;\n        }\n    }\n\n    private String getRemainingPath(String requestUri, String mapping, boolean ignoreCase) {\n        int index1 = 0;\n        int index2 = 0;\n        for (; (index1 < requestUri.length()) && (index2 < mapping.length()); index1++, index2++) {\n            char c1 = requestUri.charAt(index1);\n            char c2 = mapping.charAt(index2);\n            if (c1 == ';') {\n                index1 = requestUri.indexOf('/', index1);\n                if (index1 == -1) {\n                    return null;\n                }\n                c1 = requestUri.charAt(index1);\n            }\n            if (c1 == c2) {\n                continue;\n            }\n            if (ignoreCase && (Character.toLowerCase(c1) == Character.toLowerCase(c2))) {\n                continue;\n            }\n            return null;\n        }\n        if (index2 != mapping.length()) {\n            return null;\n        }\n        if (index1 == requestUri.length()) {\n            return \"\";\n        } else if (requestUri.charAt(index1) == ';') {\n            index1 = requestUri.indexOf('/', index1);\n        }\n        return (index1 != -1 ? requestUri.substring(index1) : \"\");\n    }\n\n    public String getRequestUri(HttpServletRequest request) {\n        String uri = (String) request.getAttribute(WebUtils.INCLUDE_REQUEST_URI_ATTRIBUTE);\n        if (uri == null) {\n            uri = request.getRequestURI();\n        }\n        return decodeAndCleanUriString(request, uri);\n    }\n\n    public String getContextPath(HttpServletRequest request) {\n        String contextPath = (String) request.getAttribute(WebUtils.INCLUDE_CONTEXT_PATH_ATTRIBUTE);\n        if (contextPath == null) {\n            contextPath = request.getContextPath();\n        }\n        if (\"/\".equals(contextPath)) {\n            contextPath = \"\";\n        }\n        return decodeRequestString(request, contextPath);\n    }\n\n    public String getServletPath(HttpServletRequest request) {\n        String servletPath = (String) request.getAttribute(WebUtils.INCLUDE_SERVLET_PATH_ATTRIBUTE);\n        if (servletPath == null) {\n            servletPath = request.getServletPath();\n        }\n        if (servletPath.length() > 1 && servletPath.endsWith(\"/\") && shouldRemoveTrailingServletPathSlash(request)) {\n            servletPath = servletPath.substring(0, servletPath.length() - 1);\n        }\n        return servletPath;\n    }\n\n    public String getOriginatingRequestUri(HttpServletRequest request) {\n        String uri = (String) request.getAttribute(WEBSPHERE_URI_ATTRIBUTE);\n        if (uri == null) {\n            uri = (String) request.getAttribute(WebUtils.FORWARD_REQUEST_URI_ATTRIBUTE);\n            if (uri == null) {\n                uri = request.getRequestURI();\n            }\n        }\n        return decodeAndCleanUriString(request, uri);\n    }\n\n    public String getOriginatingContextPath(HttpServletRequest request) {\n        String contextPath = (String) request.getAttribute(WebUtils.FORWARD_CONTEXT_PATH_ATTRIBUTE);\n        if (contextPath == null) {\n            contextPath = request.getContextPath();\n        }\n        return decodeRequestString(request, contextPath);\n    }\n\n    public String getOriginatingServletPath(HttpServletRequest request) {\n        String servletPath = (String) request.getAttribute(WebUtils.FORWARD_SERVLET_PATH_ATTRIBUTE);\n        if (servletPath == null) {\n            servletPath = request.getServletPath();\n        }\n        return servletPath;\n    }\n\n    public String getOriginatingQueryString(HttpServletRequest request) {\n        if ((request.getAttribute(WebUtils.FORWARD_REQUEST_URI_ATTRIBUTE) != null) || (request.getAttribute(WebUtils.ERROR_REQUEST_URI_ATTRIBUTE) != null)) {\n            return (String) request.getAttribute(WebUtils.FORWARD_QUERY_STRING_ATTRIBUTE);\n        } else {\n            return request.getQueryString();\n        }\n    }\n\n    private String decodeAndCleanUriString(HttpServletRequest request, String uri) {\n        uri = removeSemicolonContent(uri);\n        uri = decodeRequestString(request, uri);\n        return uri;\n    }\n\n    public String decodeRequestString(HttpServletRequest request, String source) {\n        if (this.urlDecode) {\n            return decodeInternal(request, source);\n        }\n        return source;\n    }\n\n    @SuppressWarnings(\"deprecation\")\n    private String decodeInternal(HttpServletRequest request, String source) {\n        String enc = determineEncoding(request);\n        try {\n            return UriUtils.decode(source, enc);\n        } catch (UnsupportedEncodingException ex) {\n            if (logger.isWarnEnabled()) {\n                logger.warn(\"Could not decode request string [\" + source + \"] with encoding '\" + enc + \"': falling back to platform default encoding; exception message: \" + ex.getMessage());\n            }\n            return URLDecoder.decode(source);\n        }\n    }\n\n    protected String determineEncoding(HttpServletRequest request) {\n        String enc = request.getCharacterEncoding();\n        if (enc == null) {\n            enc = getDefaultEncoding();\n        }\n        return enc;\n    }\n\n    public String removeSemicolonContent(String requestUri) {\n        return this.removeSemicolonContent ? removeSemicolonContentInternal(requestUri) : removeJsessionid(requestUri);\n    }\n\n    private String removeSemicolonContentInternal(String requestUri) {\n        int semicolonIndex = requestUri.indexOf(';');\n        while (semicolonIndex != -1) {\n            int slashIndex = requestUri.indexOf('/', semicolonIndex);\n            String start = requestUri.substring(0, semicolonIndex);\n            requestUri = (slashIndex != -1) ? start + requestUri.substring(slashIndex) : start;\n            semicolonIndex = requestUri.indexOf(';', semicolonIndex);\n        }\n        return requestUri;\n    }\n\n    private String removeJsessionid(String requestUri) {\n        int startIndex = requestUri.toLowerCase().indexOf(\";jsessionid=\");\n        if (startIndex != -1) {\n            int endIndex = requestUri.indexOf(';', startIndex + 12);\n            String start = requestUri.substring(0, startIndex);\n            requestUri = (endIndex != -1) ? start + requestUri.substring(endIndex) : start;\n        }\n        return requestUri;\n    }\n\n    public Map<String, String> decodePathVariables(HttpServletRequest request, Map<String, String> vars) {\n        if (this.urlDecode) {\n            return vars;\n        } else {\n            Map<String, String> decodedVars = new LinkedHashMap<String, String>(vars.size());\n            for (Entry<String, String> entry : vars.entrySet()) {\n                decodedVars.put(entry.getKey(), decodeInternal(request, entry.getValue()));\n            }\n            return decodedVars;\n        }\n    }\n\n    public MultiValueMap<String, String> decodeMatrixVariables(HttpServletRequest request, MultiValueMap<String, String> vars) {\n        if (this.urlDecode) {\n            return vars;\n        } else {\n            MultiValueMap<String, String> decodedVars = new LinkedMultiValueMap<String, String>(vars.size());\n            for (String key : vars.keySet()) {\n                for (String value : vars.get(key)) {\n                    decodedVars.add(key, decodeInternal(request, value));\n                }\n            }\n            return decodedVars;\n        }\n    }\n\n    private boolean shouldRemoveTrailingServletPathSlash(HttpServletRequest request) {\n        if (request.getAttribute(WEBSPHERE_URI_ATTRIBUTE) == null) {\n            return false;\n        }\n        if (websphereComplianceFlag == null) {\n            ClassLoader classLoader = UrlPathHelper.class.getClassLoader();\n            String className = \"com.ibm.ws.webcontainer.WebContainer\";\n            String methodName = \"getWebContainerProperties\";\n            String propName = \"com.ibm.ws.webcontainer.removetrailingservletpathslash\";\n            boolean flag = false;\n            try {\n                Class<?> cl = classLoader.loadClass(className);\n                Properties prop = (Properties) cl.getMethod(methodName).invoke(null);\n                flag = Boolean.parseBoolean(prop.getProperty(propName));\n            } catch (Throwable ex) {\n                if (logger.isDebugEnabled()) {\n                    logger.debug(\"Could not introspect WebSphere web container properties: \" + ex);\n                }\n            }\n            websphereComplianceFlag = flag;\n        }\n        return !websphereComplianceFlag;\n    }\n}\n"}}, {"after": {"file_path": "spring-web/src/main/java/org/springframework/web/util/WebUtils.java", "source_code": "package org.springframework.web.util;\n\nimport java.io.File;\nimport java.io.FileNotFoundException;\nimport java.util.Enumeration;\nimport java.util.Map;\nimport java.util.StringTokenizer;\nimport java.util.TreeMap;\nimport javax.servlet.ServletContext;\nimport javax.servlet.ServletRequest;\nimport javax.servlet.ServletRequestWrapper;\nimport javax.servlet.ServletResponse;\nimport javax.servlet.ServletResponseWrapper;\nimport javax.servlet.http.Cookie;\nimport javax.servlet.http.HttpServletRequest;\nimport javax.servlet.http.HttpServletResponse;\nimport javax.servlet.http.HttpSession;\nimport org.springframework.util.Assert;\nimport org.springframework.util.LinkedMultiValueMap;\nimport org.springframework.util.MultiValueMap;\nimport org.springframework.util.StringUtils;\n\npublic abstract class WebUtils {\n\n    public static final String INCLUDE_REQUEST_URI_ATTRIBUTE = \"javax.servlet.include.request_uri\";\n\n    public static final String INCLUDE_CONTEXT_PATH_ATTRIBUTE = \"javax.servlet.include.context_path\";\n\n    public static final String INCLUDE_SERVLET_PATH_ATTRIBUTE = \"javax.servlet.include.servlet_path\";\n\n    public static final String INCLUDE_PATH_INFO_ATTRIBUTE = \"javax.servlet.include.path_info\";\n\n    public static final String INCLUDE_QUERY_STRING_ATTRIBUTE = \"javax.servlet.include.query_string\";\n\n    public static final String FORWARD_REQUEST_URI_ATTRIBUTE = \"javax.servlet.forward.request_uri\";\n\n    public static final String FORWARD_CONTEXT_PATH_ATTRIBUTE = \"javax.servlet.forward.context_path\";\n\n    public static final String FORWARD_SERVLET_PATH_ATTRIBUTE = \"javax.servlet.forward.servlet_path\";\n\n    public static final String FORWARD_PATH_INFO_ATTRIBUTE = \"javax.servlet.forward.path_info\";\n\n    public static final String FORWARD_QUERY_STRING_ATTRIBUTE = \"javax.servlet.forward.query_string\";\n\n    public static final String ERROR_STATUS_CODE_ATTRIBUTE = \"javax.servlet.error.status_code\";\n\n    public static final String ERROR_EXCEPTION_TYPE_ATTRIBUTE = \"javax.servlet.error.exception_type\";\n\n    public static final String ERROR_MESSAGE_ATTRIBUTE = \"javax.servlet.error.message\";\n\n    public static final String ERROR_EXCEPTION_ATTRIBUTE = \"javax.servlet.error.exception\";\n\n    public static final String ERROR_REQUEST_URI_ATTRIBUTE = \"javax.servlet.error.request_uri\";\n\n    public static final String ERROR_SERVLET_NAME_ATTRIBUTE = \"javax.servlet.error.servlet_name\";\n\n    public static final String CONTENT_TYPE_CHARSET_PREFIX = \";charset=\";\n\n    public static final String DEFAULT_CHARACTER_ENCODING = \"ISO-8859-1\";\n\n    public static final String TEMP_DIR_CONTEXT_ATTRIBUTE = \"javax.servlet.context.tempdir\";\n\n    public static final String HTML_ESCAPE_CONTEXT_PARAM = \"defaultHtmlEscape\";\n\n    public static final String WEB_APP_ROOT_KEY_PARAM = \"webAppRootKey\";\n\n    public static final String DEFAULT_WEB_APP_ROOT_KEY = \"webapp.root\";\n\n    public static final String[] SUBMIT_IMAGE_SUFFIXES = { \".x\", \".y\" };\n\n    public static final String SESSION_MUTEX_ATTRIBUTE = WebUtils.class.getName() + \".MUTEX\";\n\n    public static void setWebAppRootSystemProperty(ServletContext servletContext) throws IllegalStateException {\n        Assert.notNull(servletContext, \"ServletContext must not be null\");\n        String root = servletContext.getRealPath(\"/\");\n        if (root == null) {\n            throw new IllegalStateException(\"Cannot set web app root system property when WAR file is not expanded\");\n        }\n        String param = servletContext.getInitParameter(WEB_APP_ROOT_KEY_PARAM);\n        String key = (param != null ? param : DEFAULT_WEB_APP_ROOT_KEY);\n        String oldValue = System.getProperty(key);\n        if (oldValue != null && !StringUtils.pathEquals(oldValue, root)) {\n            throw new IllegalStateException(\"Web app root system property already set to different value: '\" + key + \"' = [\" + oldValue + \"] instead of [\" + root + \"] - \" + \"Choose unique values for the 'webAppRootKey' context-param in your web.xml files!\");\n        }\n        System.setProperty(key, root);\n        servletContext.log(\"Set web app root system property: '\" + key + \"' = [\" + root + \"]\");\n    }\n\n    public static void removeWebAppRootSystemProperty(ServletContext servletContext) {\n        Assert.notNull(servletContext, \"ServletContext must not be null\");\n        String param = servletContext.getInitParameter(WEB_APP_ROOT_KEY_PARAM);\n        String key = (param != null ? param : DEFAULT_WEB_APP_ROOT_KEY);\n        System.getProperties().remove(key);\n    }\n\n    public static boolean isDefaultHtmlEscape(ServletContext servletContext) {\n        if (servletContext == null) {\n            return false;\n        }\n        String param = servletContext.getInitParameter(HTML_ESCAPE_CONTEXT_PARAM);\n        return Boolean.valueOf(param);\n    }\n\n    public static Boolean getDefaultHtmlEscape(ServletContext servletContext) {\n        if (servletContext == null) {\n            return null;\n        }\n        String param = servletContext.getInitParameter(HTML_ESCAPE_CONTEXT_PARAM);\n        return (StringUtils.hasText(param) ? Boolean.valueOf(param) : null);\n    }\n\n    public static File getTempDir(ServletContext servletContext) {\n        Assert.notNull(servletContext, \"ServletContext must not be null\");\n        return (File) servletContext.getAttribute(TEMP_DIR_CONTEXT_ATTRIBUTE);\n    }\n\n    public static String getRealPath(ServletContext servletContext, String path) throws FileNotFoundException {\n        Assert.notNull(servletContext, \"ServletContext must not be null\");\n        if (!path.startsWith(\"/\")) {\n            path = \"/\" + path;\n        }\n        String realPath = servletContext.getRealPath(path);\n        if (realPath == null) {\n            throw new FileNotFoundException(\"ServletContext resource [\" + path + \"] cannot be resolved to absolute file path - \" + \"web application archive not expanded?\");\n        }\n        return realPath;\n    }\n\n    public static String getSessionId(HttpServletRequest request) {\n        Assert.notNull(request, \"Request must not be null\");\n        HttpSession session = request.getSession(false);\n        return (session != null ? session.getId() : null);\n    }\n\n    public static Object getSessionAttribute(HttpServletRequest request, String name) {\n        Assert.notNull(request, \"Request must not be null\");\n        HttpSession session = request.getSession(false);\n        return (session != null ? session.getAttribute(name) : null);\n    }\n\n    public static Object getRequiredSessionAttribute(HttpServletRequest request, String name) throws IllegalStateException {\n        Object attr = getSessionAttribute(request, name);\n        if (attr == null) {\n            throw new IllegalStateException(\"No session attribute '\" + name + \"' found\");\n        }\n        return attr;\n    }\n\n    public static void setSessionAttribute(HttpServletRequest request, String name, Object value) {\n        Assert.notNull(request, \"Request must not be null\");\n        if (value != null) {\n            request.getSession().setAttribute(name, value);\n        } else {\n            HttpSession session = request.getSession(false);\n            if (session != null) {\n                session.removeAttribute(name);\n            }\n        }\n    }\n\n    public static Object getOrCreateSessionAttribute(HttpSession session, String name, Class<?> clazz) throws IllegalArgumentException {\n        Assert.notNull(session, \"Session must not be null\");\n        Object sessionObject = session.getAttribute(name);\n        if (sessionObject == null) {\n            try {\n                sessionObject = clazz.newInstance();\n            } catch (InstantiationException ex) {\n                throw new IllegalArgumentException(\"Could not instantiate class [\" + clazz.getName() + \"] for session attribute '\" + name + \"': \" + ex.getMessage());\n            } catch (IllegalAccessException ex) {\n                throw new IllegalArgumentException(\"Could not access default constructor of class [\" + clazz.getName() + \"] for session attribute '\" + name + \"': \" + ex.getMessage());\n            }\n            session.setAttribute(name, sessionObject);\n        }\n        return sessionObject;\n    }\n\n    public static Object getSessionMutex(HttpSession session) {\n        Assert.notNull(session, \"Session must not be null\");\n        Object mutex = session.getAttribute(SESSION_MUTEX_ATTRIBUTE);\n        if (mutex == null) {\n            mutex = session;\n        }\n        return mutex;\n    }\n\n    @SuppressWarnings(\"unchecked\")\n    public static <T> T getNativeRequest(ServletRequest request, Class<T> requiredType) {\n        if (requiredType != null) {\n            if (requiredType.isInstance(request)) {\n                return (T) request;\n            } else if (request instanceof ServletRequestWrapper) {\n                return getNativeRequest(((ServletRequestWrapper) request).getRequest(), requiredType);\n            }\n        }\n        return null;\n    }\n\n    @SuppressWarnings(\"unchecked\")\n    public static <T> T getNativeResponse(ServletResponse response, Class<T> requiredType) {\n        if (requiredType != null) {\n            if (requiredType.isInstance(response)) {\n                return (T) response;\n            } else if (response instanceof ServletResponseWrapper) {\n                return getNativeResponse(((ServletResponseWrapper) response).getResponse(), requiredType);\n            }\n        }\n        return null;\n    }\n\n    public static boolean isIncludeRequest(ServletRequest request) {\n        return (request.getAttribute(INCLUDE_REQUEST_URI_ATTRIBUTE) != null);\n    }\n\n    public static void exposeForwardRequestAttributes(HttpServletRequest request) {\n        exposeRequestAttributeIfNotPresent(request, FORWARD_REQUEST_URI_ATTRIBUTE, request.getRequestURI());\n        exposeRequestAttributeIfNotPresent(request, FORWARD_CONTEXT_PATH_ATTRIBUTE, request.getContextPath());\n        exposeRequestAttributeIfNotPresent(request, FORWARD_SERVLET_PATH_ATTRIBUTE, request.getServletPath());\n        exposeRequestAttributeIfNotPresent(request, FORWARD_PATH_INFO_ATTRIBUTE, request.getPathInfo());\n        exposeRequestAttributeIfNotPresent(request, FORWARD_QUERY_STRING_ATTRIBUTE, request.getQueryString());\n    }\n\n    public static void exposeErrorRequestAttributes(HttpServletRequest request, Throwable ex, String servletName) {\n        exposeRequestAttributeIfNotPresent(request, ERROR_STATUS_CODE_ATTRIBUTE, HttpServletResponse.SC_OK);\n        exposeRequestAttributeIfNotPresent(request, ERROR_EXCEPTION_TYPE_ATTRIBUTE, ex.getClass());\n        exposeRequestAttributeIfNotPresent(request, ERROR_MESSAGE_ATTRIBUTE, ex.getMessage());\n        exposeRequestAttributeIfNotPresent(request, ERROR_EXCEPTION_ATTRIBUTE, ex);\n        exposeRequestAttributeIfNotPresent(request, ERROR_REQUEST_URI_ATTRIBUTE, request.getRequestURI());\n        exposeRequestAttributeIfNotPresent(request, ERROR_SERVLET_NAME_ATTRIBUTE, servletName);\n    }\n\n    private static void exposeRequestAttributeIfNotPresent(ServletRequest request, String name, Object value) {\n        if (request.getAttribute(name) == null) {\n            request.setAttribute(name, value);\n        }\n    }\n\n    public static void clearErrorRequestAttributes(HttpServletRequest request) {\n        request.removeAttribute(ERROR_STATUS_CODE_ATTRIBUTE);\n        request.removeAttribute(ERROR_EXCEPTION_TYPE_ATTRIBUTE);\n        request.removeAttribute(ERROR_MESSAGE_ATTRIBUTE);\n        request.removeAttribute(ERROR_EXCEPTION_ATTRIBUTE);\n        request.removeAttribute(ERROR_REQUEST_URI_ATTRIBUTE);\n        request.removeAttribute(ERROR_SERVLET_NAME_ATTRIBUTE);\n    }\n\n    public static void exposeRequestAttributes(ServletRequest request, Map<String, ?> attributes) {\n        Assert.notNull(request, \"Request must not be null\");\n        Assert.notNull(attributes, \"Attributes Map must not be null\");\n        for (Map.Entry<String, ?> entry : attributes.entrySet()) {\n            request.setAttribute(entry.getKey(), entry.getValue());\n        }\n    }\n\n    public static Cookie getCookie(HttpServletRequest request, String name) {\n        Assert.notNull(request, \"Request must not be null\");\n        Cookie[] cookies = request.getCookies();\n        if (cookies != null) {\n            for (Cookie cookie : cookies) {\n                if (name.equals(cookie.getName())) {\n                    return cookie;\n                }\n            }\n        }\n        return null;\n    }\n\n    public static boolean hasSubmitParameter(ServletRequest request, String name) {\n        Assert.notNull(request, \"Request must not be null\");\n        if (request.getParameter(name) != null) {\n            return true;\n        }\n        for (String suffix : SUBMIT_IMAGE_SUFFIXES) {\n            if (request.getParameter(name + suffix) != null) {\n                return true;\n            }\n        }\n        return false;\n    }\n\n    public static String findParameterValue(ServletRequest request, String name) {\n        return findParameterValue(request.getParameterMap(), name);\n    }\n\n    public static String findParameterValue(Map<String, ?> parameters, String name) {\n        Object value = parameters.get(name);\n        if (value instanceof String[]) {\n            String[] values = (String[]) value;\n            return (values.length > 0 ? values[0] : null);\n        } else if (value != null) {\n            return value.toString();\n        }\n        String prefix = name + \"_\";\n        for (String paramName : parameters.keySet()) {\n            if (paramName.startsWith(prefix)) {\n                for (String suffix : SUBMIT_IMAGE_SUFFIXES) {\n                    if (paramName.endsWith(suffix)) {\n                        return paramName.substring(prefix.length(), paramName.length() - suffix.length());\n                    }\n                }\n                return paramName.substring(prefix.length());\n            }\n        }\n        return null;\n    }\n\n    public static Map<String, Object> getParametersStartingWith(ServletRequest request, String prefix) {\n        Assert.notNull(request, \"Request must not be null\");\n        Enumeration paramNames = request.getParameterNames();\n        Map<String, Object> params = new TreeMap<String, Object>();\n        if (prefix == null) {\n            prefix = \"\";\n        }\n        while (paramNames != null && paramNames.hasMoreElements()) {\n            String paramName = (String) paramNames.nextElement();\n            if (\"\".equals(prefix) || paramName.startsWith(prefix)) {\n                String unprefixed = paramName.substring(prefix.length());\n                String[] values = request.getParameterValues(paramName);\n                if (values == null || values.length == 0) {\n                } else if (values.length > 1) {\n                    params.put(unprefixed, values);\n                } else {\n                    params.put(unprefixed, values[0]);\n                }\n            }\n        }\n        return params;\n    }\n\n    public static int getTargetPage(ServletRequest request, String paramPrefix, int currentPage) {\n        Enumeration paramNames = request.getParameterNames();\n        while (paramNames.hasMoreElements()) {\n            String paramName = (String) paramNames.nextElement();\n            if (paramName.startsWith(paramPrefix)) {\n                for (int i = 0; i < WebUtils.SUBMIT_IMAGE_SUFFIXES.length; i++) {\n                    String suffix = WebUtils.SUBMIT_IMAGE_SUFFIXES[i];\n                    if (paramName.endsWith(suffix)) {\n                        paramName = paramName.substring(0, paramName.length() - suffix.length());\n                    }\n                }\n                return Integer.parseInt(paramName.substring(paramPrefix.length()));\n            }\n        }\n        return currentPage;\n    }\n\n    public static String extractFilenameFromUrlPath(String urlPath) {\n        String filename = extractFullFilenameFromUrlPath(urlPath);\n        int dotIndex = filename.lastIndexOf('.');\n        if (dotIndex != -1) {\n            filename = filename.substring(0, dotIndex);\n        }\n        return filename;\n    }\n\n    public static String extractFullFilenameFromUrlPath(String urlPath) {\n        int end = urlPath.indexOf('?');\n        if (end == -1) {\n            end = urlPath.indexOf('#');\n            if (end == -1) {\n                end = urlPath.length();\n            }\n        }\n        int begin = urlPath.lastIndexOf('/', end) + 1;\n        int paramIndex = urlPath.indexOf(';', begin);\n        end = (paramIndex != -1 && paramIndex < end ? paramIndex : end);\n        return urlPath.substring(begin, end);\n    }\n\n    public static MultiValueMap<String, String> parseMatrixVariables(String matrixVariables) {\n        MultiValueMap<String, String> result = new LinkedMultiValueMap<String, String>();\n        if (!StringUtils.hasText(matrixVariables)) {\n            return result;\n        }\n        StringTokenizer pairs = new StringTokenizer(matrixVariables, \";\");\n        while (pairs.hasMoreTokens()) {\n            String pair = pairs.nextToken();\n            int index = pair.indexOf('=');\n            if (index != -1) {\n                String name = pair.substring(0, index);\n                String rawValue = pair.substring(index + 1);\n                for (String value : StringUtils.commaDelimitedListToStringArray(rawValue)) {\n                    result.add(name, value);\n                }\n            } else {\n                result.add(pair, \"\");\n            }\n        }\n        return result;\n    }\n}\n"}, "before": {"file_path": "spring-web/src/main/java/org/springframework/web/util/WebUtils.java", "source_code": "package org.springframework.web.util;\n\nimport java.io.File;\nimport java.io.FileNotFoundException;\nimport java.util.Enumeration;\nimport java.util.Map;\nimport java.util.StringTokenizer;\nimport java.util.TreeMap;\nimport javax.servlet.ServletContext;\nimport javax.servlet.ServletRequest;\nimport javax.servlet.ServletRequestWrapper;\nimport javax.servlet.ServletResponse;\nimport javax.servlet.ServletResponseWrapper;\nimport javax.servlet.http.Cookie;\nimport javax.servlet.http.HttpServletRequest;\nimport javax.servlet.http.HttpServletResponse;\nimport javax.servlet.http.HttpSession;\nimport org.springframework.util.Assert;\nimport org.springframework.util.LinkedMultiValueMap;\nimport org.springframework.util.MultiValueMap;\nimport org.springframework.util.StringUtils;\n\npublic abstract class WebUtils {\n\n    public static final String INCLUDE_REQUEST_URI_ATTRIBUTE = \"javax.servlet.include.request_uri\";\n\n    public static final String INCLUDE_CONTEXT_PATH_ATTRIBUTE = \"javax.servlet.include.context_path\";\n\n    public static final String INCLUDE_SERVLET_PATH_ATTRIBUTE = \"javax.servlet.include.servlet_path\";\n\n    public static final String INCLUDE_PATH_INFO_ATTRIBUTE = \"javax.servlet.include.path_info\";\n\n    public static final String INCLUDE_QUERY_STRING_ATTRIBUTE = \"javax.servlet.include.query_string\";\n\n    public static final String FORWARD_REQUEST_URI_ATTRIBUTE = \"javax.servlet.forward.request_uri\";\n\n    public static final String FORWARD_CONTEXT_PATH_ATTRIBUTE = \"javax.servlet.forward.context_path\";\n\n    public static final String FORWARD_SERVLET_PATH_ATTRIBUTE = \"javax.servlet.forward.servlet_path\";\n\n    public static final String FORWARD_PATH_INFO_ATTRIBUTE = \"javax.servlet.forward.path_info\";\n\n    public static final String FORWARD_QUERY_STRING_ATTRIBUTE = \"javax.servlet.forward.query_string\";\n\n    public static final String ERROR_STATUS_CODE_ATTRIBUTE = \"javax.servlet.error.status_code\";\n\n    public static final String ERROR_EXCEPTION_TYPE_ATTRIBUTE = \"javax.servlet.error.exception_type\";\n\n    public static final String ERROR_MESSAGE_ATTRIBUTE = \"javax.servlet.error.message\";\n\n    public static final String ERROR_EXCEPTION_ATTRIBUTE = \"javax.servlet.error.exception\";\n\n    public static final String ERROR_REQUEST_URI_ATTRIBUTE = \"javax.servlet.error.request_uri\";\n\n    public static final String ERROR_SERVLET_NAME_ATTRIBUTE = \"javax.servlet.error.servlet_name\";\n\n    public static final String CONTENT_TYPE_CHARSET_PREFIX = \";charset=\";\n\n    public static final String DEFAULT_CHARACTER_ENCODING = \"ISO-8859-1\";\n\n    public static final String TEMP_DIR_CONTEXT_ATTRIBUTE = \"javax.servlet.context.tempdir\";\n\n    public static final String HTML_ESCAPE_CONTEXT_PARAM = \"defaultHtmlEscape\";\n\n    public static final String WEB_APP_ROOT_KEY_PARAM = \"webAppRootKey\";\n\n    public static final String DEFAULT_WEB_APP_ROOT_KEY = \"webapp.root\";\n\n    public static final String[] SUBMIT_IMAGE_SUFFIXES = { \".x\", \".y\" };\n\n    public static final String SESSION_MUTEX_ATTRIBUTE = WebUtils.class.getName() + \".MUTEX\";\n\n    public static void setWebAppRootSystemProperty(ServletContext servletContext) throws IllegalStateException {\n        Assert.notNull(servletContext, \"ServletContext must not be null\");\n        String root = servletContext.getRealPath(\"/\");\n        if (root == null) {\n            throw new IllegalStateException(\"Cannot set web app root system property when WAR file is not expanded\");\n        }\n        String param = servletContext.getInitParameter(WEB_APP_ROOT_KEY_PARAM);\n        String key = (param != null ? param : DEFAULT_WEB_APP_ROOT_KEY);\n        String oldValue = System.getProperty(key);\n        if (oldValue != null && !StringUtils.pathEquals(oldValue, root)) {\n            throw new IllegalStateException(\"Web app root system property already set to different value: '\" + key + \"' = [\" + oldValue + \"] instead of [\" + root + \"] - \" + \"Choose unique values for the 'webAppRootKey' context-param in your web.xml files!\");\n        }\n        System.setProperty(key, root);\n        servletContext.log(\"Set web app root system property: '\" + key + \"' = [\" + root + \"]\");\n    }\n\n    public static void removeWebAppRootSystemProperty(ServletContext servletContext) {\n        Assert.notNull(servletContext, \"ServletContext must not be null\");\n        String param = servletContext.getInitParameter(WEB_APP_ROOT_KEY_PARAM);\n        String key = (param != null ? param : DEFAULT_WEB_APP_ROOT_KEY);\n        System.getProperties().remove(key);\n    }\n\n    public static boolean isDefaultHtmlEscape(ServletContext servletContext) {\n        if (servletContext == null) {\n            return false;\n        }\n        String param = servletContext.getInitParameter(HTML_ESCAPE_CONTEXT_PARAM);\n        return Boolean.valueOf(param);\n    }\n\n    public static Boolean getDefaultHtmlEscape(ServletContext servletContext) {\n        if (servletContext == null) {\n            return null;\n        }\n        String param = servletContext.getInitParameter(HTML_ESCAPE_CONTEXT_PARAM);\n        return (StringUtils.hasText(param) ? Boolean.valueOf(param) : null);\n    }\n\n    public static File getTempDir(ServletContext servletContext) {\n        Assert.notNull(servletContext, \"ServletContext must not be null\");\n        return (File) servletContext.getAttribute(TEMP_DIR_CONTEXT_ATTRIBUTE);\n    }\n\n    public static String getRealPath(ServletContext servletContext, String path) throws FileNotFoundException {\n        Assert.notNull(servletContext, \"ServletContext must not be null\");\n        if (!path.startsWith(\"/\")) {\n            path = \"/\" + path;\n        }\n        String realPath = servletContext.getRealPath(path);\n        if (realPath == null) {\n            throw new FileNotFoundException(\"ServletContext resource [\" + path + \"] cannot be resolved to absolute file path - \" + \"web application archive not expanded?\");\n        }\n        return realPath;\n    }\n\n    public static String getSessionId(HttpServletRequest request) {\n        Assert.notNull(request, \"Request must not be null\");\n        HttpSession session = request.getSession(false);\n        return (session != null ? session.getId() : null);\n    }\n\n    public static Object getSessionAttribute(HttpServletRequest request, String name) {\n        Assert.notNull(request, \"Request must not be null\");\n        HttpSession session = request.getSession(false);\n        return (session != null ? session.getAttribute(name) : null);\n    }\n\n    public static Object getRequiredSessionAttribute(HttpServletRequest request, String name) throws IllegalStateException {\n        Object attr = getSessionAttribute(request, name);\n        if (attr == null) {\n            throw new IllegalStateException(\"No session attribute '\" + name + \"' found\");\n        }\n        return attr;\n    }\n\n    public static void setSessionAttribute(HttpServletRequest request, String name, Object value) {\n        Assert.notNull(request, \"Request must not be null\");\n        if (value != null) {\n            request.getSession().setAttribute(name, value);\n        } else {\n            HttpSession session = request.getSession(false);\n            if (session != null) {\n                session.removeAttribute(name);\n            }\n        }\n    }\n\n    public static Object getOrCreateSessionAttribute(HttpSession session, String name, Class<?> clazz) throws IllegalArgumentException {\n        Assert.notNull(session, \"Session must not be null\");\n        Object sessionObject = session.getAttribute(name);\n        if (sessionObject == null) {\n            try {\n                sessionObject = clazz.newInstance();\n            } catch (InstantiationException ex) {\n                throw new IllegalArgumentException(\"Could not instantiate class [\" + clazz.getName() + \"] for session attribute '\" + name + \"': \" + ex.getMessage());\n            } catch (IllegalAccessException ex) {\n                throw new IllegalArgumentException(\"Could not access default constructor of class [\" + clazz.getName() + \"] for session attribute '\" + name + \"': \" + ex.getMessage());\n            }\n            session.setAttribute(name, sessionObject);\n        }\n        return sessionObject;\n    }\n\n    public static Object getSessionMutex(HttpSession session) {\n        Assert.notNull(session, \"Session must not be null\");\n        Object mutex = session.getAttribute(SESSION_MUTEX_ATTRIBUTE);\n        if (mutex == null) {\n            mutex = session;\n        }\n        return mutex;\n    }\n\n    @SuppressWarnings(\"unchecked\")\n    public static <T> T getNativeRequest(ServletRequest request, Class<T> requiredType) {\n        if (requiredType != null) {\n            if (requiredType.isInstance(request)) {\n                return (T) request;\n            } else if (request instanceof ServletRequestWrapper) {\n                return getNativeRequest(((ServletRequestWrapper) request).getRequest(), requiredType);\n            }\n        }\n        return null;\n    }\n\n    @SuppressWarnings(\"unchecked\")\n    public static <T> T getNativeResponse(ServletResponse response, Class<T> requiredType) {\n        if (requiredType != null) {\n            if (requiredType.isInstance(response)) {\n                return (T) response;\n            } else if (response instanceof ServletResponseWrapper) {\n                return getNativeResponse(((ServletResponseWrapper) response).getResponse(), requiredType);\n            }\n        }\n        return null;\n    }\n\n    public static boolean isIncludeRequest(ServletRequest request) {\n        return (request.getAttribute(INCLUDE_REQUEST_URI_ATTRIBUTE) != null);\n    }\n\n    public static void exposeForwardRequestAttributes(HttpServletRequest request) {\n        exposeRequestAttributeIfNotPresent(request, FORWARD_REQUEST_URI_ATTRIBUTE, request.getRequestURI());\n        exposeRequestAttributeIfNotPresent(request, FORWARD_CONTEXT_PATH_ATTRIBUTE, request.getContextPath());\n        exposeRequestAttributeIfNotPresent(request, FORWARD_SERVLET_PATH_ATTRIBUTE, request.getServletPath());\n        exposeRequestAttributeIfNotPresent(request, FORWARD_PATH_INFO_ATTRIBUTE, request.getPathInfo());\n        exposeRequestAttributeIfNotPresent(request, FORWARD_QUERY_STRING_ATTRIBUTE, request.getQueryString());\n    }\n\n    public static void exposeErrorRequestAttributes(HttpServletRequest request, Throwable ex, String servletName) {\n        exposeRequestAttributeIfNotPresent(request, ERROR_STATUS_CODE_ATTRIBUTE, HttpServletResponse.SC_OK);\n        exposeRequestAttributeIfNotPresent(request, ERROR_EXCEPTION_TYPE_ATTRIBUTE, ex.getClass());\n        exposeRequestAttributeIfNotPresent(request, ERROR_MESSAGE_ATTRIBUTE, ex.getMessage());\n        exposeRequestAttributeIfNotPresent(request, ERROR_EXCEPTION_ATTRIBUTE, ex);\n        exposeRequestAttributeIfNotPresent(request, ERROR_REQUEST_URI_ATTRIBUTE, request.getRequestURI());\n        exposeRequestAttributeIfNotPresent(request, ERROR_SERVLET_NAME_ATTRIBUTE, servletName);\n    }\n\n    private static void exposeRequestAttributeIfNotPresent(ServletRequest request, String name, Object value) {\n        if (request.getAttribute(name) == null) {\n            request.setAttribute(name, value);\n        }\n    }\n\n    public static void clearErrorRequestAttributes(HttpServletRequest request) {\n        request.removeAttribute(ERROR_STATUS_CODE_ATTRIBUTE);\n        request.removeAttribute(ERROR_EXCEPTION_TYPE_ATTRIBUTE);\n        request.removeAttribute(ERROR_MESSAGE_ATTRIBUTE);\n        request.removeAttribute(ERROR_EXCEPTION_ATTRIBUTE);\n        request.removeAttribute(ERROR_REQUEST_URI_ATTRIBUTE);\n        request.removeAttribute(ERROR_SERVLET_NAME_ATTRIBUTE);\n    }\n\n    public static void exposeRequestAttributes(ServletRequest request, Map<String, ?> attributes) {\n        Assert.notNull(request, \"Request must not be null\");\n        Assert.notNull(attributes, \"Attributes Map must not be null\");\n        for (Map.Entry<String, ?> entry : attributes.entrySet()) {\n            request.setAttribute(entry.getKey(), entry.getValue());\n        }\n    }\n\n    public static Cookie getCookie(HttpServletRequest request, String name) {\n        Assert.notNull(request, \"Request must not be null\");\n        Cookie[] cookies = request.getCookies();\n        if (cookies != null) {\n            for (Cookie cookie : cookies) {\n                if (name.equals(cookie.getName())) {\n                    return cookie;\n                }\n            }\n        }\n        return null;\n    }\n\n    public static boolean hasSubmitParameter(ServletRequest request, String name) {\n        Assert.notNull(request, \"Request must not be null\");\n        if (request.getParameter(name) != null) {\n            return true;\n        }\n        for (String suffix : SUBMIT_IMAGE_SUFFIXES) {\n            if (request.getParameter(name + suffix) != null) {\n                return true;\n            }\n        }\n        return false;\n    }\n\n    public static String findParameterValue(ServletRequest request, String name) {\n        return findParameterValue(request.getParameterMap(), name);\n    }\n\n    public static String findParameterValue(Map<String, ?> parameters, String name) {\n        Object value = parameters.get(name);\n        if (value instanceof String[]) {\n            String[] values = (String[]) value;\n            return (values.length > 0 ? values[0] : null);\n        } else if (value != null) {\n            return value.toString();\n        }\n        String prefix = name + \"_\";\n        for (String paramName : parameters.keySet()) {\n            if (paramName.startsWith(prefix)) {\n                for (String suffix : SUBMIT_IMAGE_SUFFIXES) {\n                    if (paramName.endsWith(suffix)) {\n                        return paramName.substring(prefix.length(), paramName.length() - suffix.length());\n                    }\n                }\n                return paramName.substring(prefix.length());\n            }\n        }\n        return null;\n    }\n\n    public static Map<String, Object> getParametersStartingWith(ServletRequest request, String prefix) {\n        Assert.notNull(request, \"Request must not be null\");\n        Enumeration paramNames = request.getParameterNames();\n        Map<String, Object> params = new TreeMap<String, Object>();\n        if (prefix == null) {\n            prefix = \"\";\n        }\n        while (paramNames != null && paramNames.hasMoreElements()) {\n            String paramName = (String) paramNames.nextElement();\n            if (\"\".equals(prefix) || paramName.startsWith(prefix)) {\n                String unprefixed = paramName.substring(prefix.length());\n                String[] values = request.getParameterValues(paramName);\n                if (values == null || values.length == 0) {\n                } else if (values.length > 1) {\n                    params.put(unprefixed, values);\n                } else {\n                    params.put(unprefixed, values[0]);\n                }\n            }\n        }\n        return params;\n    }\n\n    public static int getTargetPage(ServletRequest request, String paramPrefix, int currentPage) {\n        Enumeration paramNames = request.getParameterNames();\n        while (paramNames.hasMoreElements()) {\n            String paramName = (String) paramNames.nextElement();\n            if (paramName.startsWith(paramPrefix)) {\n                for (int i = 0; i < WebUtils.SUBMIT_IMAGE_SUFFIXES.length; i++) {\n                    String suffix = WebUtils.SUBMIT_IMAGE_SUFFIXES[i];\n                    if (paramName.endsWith(suffix)) {\n                        paramName = paramName.substring(0, paramName.length() - suffix.length());\n                    }\n                }\n                return Integer.parseInt(paramName.substring(paramPrefix.length()));\n            }\n        }\n        return currentPage;\n    }\n\n    public static String extractFilenameFromUrlPath(String urlPath) {\n        String filename = extractFullFilenameFromUrlPath(urlPath);\n        int dotIndex = filename.lastIndexOf('.');\n        if (dotIndex != -1) {\n            filename = filename.substring(0, dotIndex);\n        }\n        return filename;\n    }\n\n    public static String extractFullFilenameFromUrlPath(String urlPath) {\n        int end = urlPath.indexOf(';');\n        if (end == -1) {\n            end = urlPath.indexOf('?');\n            if (end == -1) {\n                end = urlPath.length();\n            }\n        }\n        int begin = urlPath.lastIndexOf('/', end) + 1;\n        return urlPath.substring(begin, end);\n    }\n\n    public static MultiValueMap<String, String> parseMatrixVariables(String matrixVariables) {\n        MultiValueMap<String, String> result = new LinkedMultiValueMap<String, String>();\n        if (!StringUtils.hasText(matrixVariables)) {\n            return result;\n        }\n        StringTokenizer pairs = new StringTokenizer(matrixVariables, \";\");\n        while (pairs.hasMoreTokens()) {\n            String pair = pairs.nextToken();\n            int index = pair.indexOf('=');\n            if (index != -1) {\n                String name = pair.substring(0, index);\n                String rawValue = pair.substring(index + 1);\n                for (String value : StringUtils.commaDelimitedListToStringArray(rawValue)) {\n                    result.add(name, value);\n                }\n            } else {\n                result.add(pair, \"\");\n            }\n        }\n        return result;\n    }\n}\n"}}, {"after": {"file_path": "spring-webmvc/src/main/java/org/springframework/web/servlet/mvc/method/annotation/AbstractMessageConverterMethodProcessor.java", "source_code": "package org.springframework.web.servlet.mvc.method.annotation;\n\nimport java.io.IOException;\nimport java.util.ArrayList;\nimport java.util.Arrays;\nimport java.util.Collections;\nimport java.util.HashSet;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Locale;\nimport java.util.Set;\nimport javax.servlet.http.HttpServletRequest;\nimport javax.servlet.http.HttpServletResponse;\nimport org.springframework.core.MethodParameter;\nimport org.springframework.http.HttpHeaders;\nimport org.springframework.http.HttpOutputMessage;\nimport org.springframework.http.MediaType;\nimport org.springframework.http.converter.HttpMessageConverter;\nimport org.springframework.http.server.ServletServerHttpRequest;\nimport org.springframework.http.server.ServletServerHttpResponse;\nimport org.springframework.util.CollectionUtils;\nimport org.springframework.util.StringUtils;\nimport org.springframework.web.HttpMediaTypeNotAcceptableException;\nimport org.springframework.web.accept.ContentNegotiationManager;\nimport org.springframework.web.context.request.NativeWebRequest;\nimport org.springframework.web.context.request.ServletWebRequest;\nimport org.springframework.web.method.support.HandlerMethodReturnValueHandler;\nimport org.springframework.web.servlet.HandlerMapping;\nimport org.springframework.web.util.UrlPathHelper;\n\npublic abstract class AbstractMessageConverterMethodProcessor extends AbstractMessageConverterMethodArgumentResolver implements HandlerMethodReturnValueHandler {\n\n    private static final MediaType MEDIA_TYPE_APPLICATION = new MediaType(\"application\");\n\n    private static final UrlPathHelper RAW_URL_PATH_HELPER = new UrlPathHelper();\n\n    private static final UrlPathHelper DECODING_URL_PATH_HELPER = new UrlPathHelper();\n\n    static {\n        RAW_URL_PATH_HELPER.setRemoveSemicolonContent(false);\n        RAW_URL_PATH_HELPER.setUrlDecode(false);\n    }\n\n    private static final Set<String> WHITELISTED_EXTENSIONS = new HashSet<String>(Arrays.asList(\"txt\", \"text\", \"json\", \"xml\", \"atom\", \"rss\", \"png\", \"jpe\", \"jpeg\", \"jpg\", \"gif\", \"wbmp\", \"bmp\"));\n\n    private final ContentNegotiationManager contentNegotiationManager;\n\n    private final Set<String> safeExtensions = new HashSet<String>();\n\n    protected AbstractMessageConverterMethodProcessor(List<HttpMessageConverter<?>> messageConverters) {\n        this(messageConverters, null);\n    }\n\n    protected AbstractMessageConverterMethodProcessor(List<HttpMessageConverter<?>> messageConverters, ContentNegotiationManager manager) {\n        super(messageConverters);\n        this.contentNegotiationManager = (manager != null ? manager : new ContentNegotiationManager());\n        this.safeExtensions.addAll(this.contentNegotiationManager.getAllFileExtensions());\n        this.safeExtensions.addAll(WHITELISTED_EXTENSIONS);\n    }\n\n    protected ServletServerHttpResponse createOutputMessage(NativeWebRequest webRequest) {\n        HttpServletResponse response = webRequest.getNativeResponse(HttpServletResponse.class);\n        return new ServletServerHttpResponse(response);\n    }\n\n    protected <T> void writeWithMessageConverters(T returnValue, MethodParameter returnType, NativeWebRequest webRequest) throws IOException, HttpMediaTypeNotAcceptableException {\n        ServletServerHttpRequest inputMessage = createInputMessage(webRequest);\n        ServletServerHttpResponse outputMessage = createOutputMessage(webRequest);\n        writeWithMessageConverters(returnValue, returnType, inputMessage, outputMessage);\n    }\n\n    @SuppressWarnings(\"unchecked\")\n    protected <T> void writeWithMessageConverters(T returnValue, MethodParameter returnType, ServletServerHttpRequest inputMessage, ServletServerHttpResponse outputMessage) throws IOException, HttpMediaTypeNotAcceptableException {\n        Class<?> returnValueClass = returnValue.getClass();\n        HttpServletRequest servletRequest = inputMessage.getServletRequest();\n        List<MediaType> requestedMediaTypes = getAcceptableMediaTypes(servletRequest);\n        List<MediaType> producibleMediaTypes = getProducibleMediaTypes(servletRequest, returnValueClass);\n        Set<MediaType> compatibleMediaTypes = new LinkedHashSet<MediaType>();\n        for (MediaType requestedType : requestedMediaTypes) {\n            for (MediaType producibleType : producibleMediaTypes) {\n                if (requestedType.isCompatibleWith(producibleType)) {\n                    compatibleMediaTypes.add(getMostSpecificMediaType(requestedType, producibleType));\n                }\n            }\n        }\n        if (compatibleMediaTypes.isEmpty()) {\n            throw new HttpMediaTypeNotAcceptableException(producibleMediaTypes);\n        }\n        List<MediaType> mediaTypes = new ArrayList<MediaType>(compatibleMediaTypes);\n        MediaType.sortBySpecificityAndQuality(mediaTypes);\n        MediaType selectedMediaType = null;\n        for (MediaType mediaType : mediaTypes) {\n            if (mediaType.isConcrete()) {\n                selectedMediaType = mediaType;\n                break;\n            } else if (mediaType.equals(MediaType.ALL) || mediaType.equals(MEDIA_TYPE_APPLICATION)) {\n                selectedMediaType = MediaType.APPLICATION_OCTET_STREAM;\n                break;\n            }\n        }\n        if (selectedMediaType != null) {\n            selectedMediaType = selectedMediaType.removeQualityValue();\n            for (HttpMessageConverter<?> messageConverter : this.messageConverters) {\n                if (messageConverter.canWrite(returnValueClass, selectedMediaType)) {\n                    addContentDispositionHeader(inputMessage, outputMessage);\n                    ((HttpMessageConverter<T>) messageConverter).write(returnValue, selectedMediaType, outputMessage);\n                    if (logger.isDebugEnabled()) {\n                        logger.debug(\"Written [\" + returnValue + \"] as \\\"\" + selectedMediaType + \"\\\" using [\" + messageConverter + \"]\");\n                    }\n                    return;\n                }\n            }\n        }\n        throw new HttpMediaTypeNotAcceptableException(this.allSupportedMediaTypes);\n    }\n\n    @SuppressWarnings(\"unchecked\")\n    protected List<MediaType> getProducibleMediaTypes(HttpServletRequest request, Class<?> returnValueClass) {\n        Set<MediaType> mediaTypes = (Set<MediaType>) request.getAttribute(HandlerMapping.PRODUCIBLE_MEDIA_TYPES_ATTRIBUTE);\n        if (!CollectionUtils.isEmpty(mediaTypes)) {\n            return new ArrayList<MediaType>(mediaTypes);\n        } else if (!this.allSupportedMediaTypes.isEmpty()) {\n            List<MediaType> result = new ArrayList<MediaType>();\n            for (HttpMessageConverter<?> converter : this.messageConverters) {\n                if (converter.canWrite(returnValueClass, null)) {\n                    result.addAll(converter.getSupportedMediaTypes());\n                }\n            }\n            return result;\n        } else {\n            return Collections.singletonList(MediaType.ALL);\n        }\n    }\n\n    private List<MediaType> getAcceptableMediaTypes(HttpServletRequest request) throws HttpMediaTypeNotAcceptableException {\n        List<MediaType> mediaTypes = this.contentNegotiationManager.resolveMediaTypes(new ServletWebRequest(request));\n        return (mediaTypes.isEmpty() ? Collections.singletonList(MediaType.ALL) : mediaTypes);\n    }\n\n    private MediaType getMostSpecificMediaType(MediaType acceptType, MediaType produceType) {\n        MediaType produceTypeToUse = produceType.copyQualityValue(acceptType);\n        return (MediaType.SPECIFICITY_COMPARATOR.compare(acceptType, produceTypeToUse) <= 0 ? acceptType : produceTypeToUse);\n    }\n\n    private void addContentDispositionHeader(ServletServerHttpRequest request, ServletServerHttpResponse response) {\n        HttpHeaders headers = response.getHeaders();\n        if (headers.containsKey(\"Content-Disposition\")) {\n            return;\n        }\n        HttpServletRequest servletRequest = request.getServletRequest();\n        String requestUri = RAW_URL_PATH_HELPER.getOriginatingRequestUri(servletRequest);\n        int index = requestUri.lastIndexOf('/') + 1;\n        String filename = requestUri.substring(index);\n        String pathParams = \"\";\n        index = filename.indexOf(';');\n        if (index != -1) {\n            pathParams = filename.substring(index);\n            filename = filename.substring(0, index);\n        }\n        filename = DECODING_URL_PATH_HELPER.decodeRequestString(servletRequest, filename);\n        String ext = StringUtils.getFilenameExtension(filename);\n        pathParams = DECODING_URL_PATH_HELPER.decodeRequestString(servletRequest, pathParams);\n        String extInPathParams = StringUtils.getFilenameExtension(pathParams);\n        if (!isSafeExtension(ext) || !isSafeExtension(extInPathParams)) {\n            headers.add(\"Content-Disposition\", \"attachment;filename=f.txt\");\n        }\n    }\n\n    private boolean isSafeExtension(String extension) {\n        return (!StringUtils.hasText(extension) || this.safeExtensions.contains(extension.toLowerCase(Locale.ENGLISH)));\n    }\n}\n"}, "before": {"file_path": "spring-webmvc/src/main/java/org/springframework/web/servlet/mvc/method/annotation/AbstractMessageConverterMethodProcessor.java", "source_code": "package org.springframework.web.servlet.mvc.method.annotation;\n\nimport java.io.IOException;\nimport java.util.ArrayList;\nimport java.util.Collections;\nimport java.util.LinkedHashSet;\nimport java.util.List;\nimport java.util.Set;\nimport javax.servlet.http.HttpServletRequest;\nimport javax.servlet.http.HttpServletResponse;\nimport org.springframework.core.MethodParameter;\nimport org.springframework.http.HttpOutputMessage;\nimport org.springframework.http.MediaType;\nimport org.springframework.http.converter.HttpMessageConverter;\nimport org.springframework.http.server.ServletServerHttpRequest;\nimport org.springframework.http.server.ServletServerHttpResponse;\nimport org.springframework.util.CollectionUtils;\nimport org.springframework.web.HttpMediaTypeNotAcceptableException;\nimport org.springframework.web.accept.ContentNegotiationManager;\nimport org.springframework.web.context.request.NativeWebRequest;\nimport org.springframework.web.context.request.ServletWebRequest;\nimport org.springframework.web.method.support.HandlerMethodReturnValueHandler;\nimport org.springframework.web.servlet.HandlerMapping;\n\npublic abstract class AbstractMessageConverterMethodProcessor extends AbstractMessageConverterMethodArgumentResolver implements HandlerMethodReturnValueHandler {\n\n    private static final MediaType MEDIA_TYPE_APPLICATION = new MediaType(\"application\");\n\n    private final ContentNegotiationManager contentNegotiationManager;\n\n    protected AbstractMessageConverterMethodProcessor(List<HttpMessageConverter<?>> messageConverters) {\n        this(messageConverters, null);\n    }\n\n    protected AbstractMessageConverterMethodProcessor(List<HttpMessageConverter<?>> messageConverters, ContentNegotiationManager manager) {\n        super(messageConverters);\n        this.contentNegotiationManager = (manager != null ? manager : new ContentNegotiationManager());\n    }\n\n    protected ServletServerHttpResponse createOutputMessage(NativeWebRequest webRequest) {\n        HttpServletResponse response = webRequest.getNativeResponse(HttpServletResponse.class);\n        return new ServletServerHttpResponse(response);\n    }\n\n    protected <T> void writeWithMessageConverters(T returnValue, MethodParameter returnType, NativeWebRequest webRequest) throws IOException, HttpMediaTypeNotAcceptableException {\n        ServletServerHttpRequest inputMessage = createInputMessage(webRequest);\n        ServletServerHttpResponse outputMessage = createOutputMessage(webRequest);\n        writeWithMessageConverters(returnValue, returnType, inputMessage, outputMessage);\n    }\n\n    @SuppressWarnings(\"unchecked\")\n    protected <T> void writeWithMessageConverters(T returnValue, MethodParameter returnType, ServletServerHttpRequest inputMessage, ServletServerHttpResponse outputMessage) throws IOException, HttpMediaTypeNotAcceptableException {\n        Class<?> returnValueClass = returnValue.getClass();\n        HttpServletRequest servletRequest = inputMessage.getServletRequest();\n        List<MediaType> requestedMediaTypes = getAcceptableMediaTypes(servletRequest);\n        List<MediaType> producibleMediaTypes = getProducibleMediaTypes(servletRequest, returnValueClass);\n        Set<MediaType> compatibleMediaTypes = new LinkedHashSet<MediaType>();\n        for (MediaType requestedType : requestedMediaTypes) {\n            for (MediaType producibleType : producibleMediaTypes) {\n                if (requestedType.isCompatibleWith(producibleType)) {\n                    compatibleMediaTypes.add(getMostSpecificMediaType(requestedType, producibleType));\n                }\n            }\n        }\n        if (compatibleMediaTypes.isEmpty()) {\n            throw new HttpMediaTypeNotAcceptableException(producibleMediaTypes);\n        }\n        List<MediaType> mediaTypes = new ArrayList<MediaType>(compatibleMediaTypes);\n        MediaType.sortBySpecificityAndQuality(mediaTypes);\n        MediaType selectedMediaType = null;\n        for (MediaType mediaType : mediaTypes) {\n            if (mediaType.isConcrete()) {\n                selectedMediaType = mediaType;\n                break;\n            } else if (mediaType.equals(MediaType.ALL) || mediaType.equals(MEDIA_TYPE_APPLICATION)) {\n                selectedMediaType = MediaType.APPLICATION_OCTET_STREAM;\n                break;\n            }\n        }\n        if (selectedMediaType != null) {\n            selectedMediaType = selectedMediaType.removeQualityValue();\n            for (HttpMessageConverter<?> messageConverter : this.messageConverters) {\n                if (messageConverter.canWrite(returnValueClass, selectedMediaType)) {\n                    ((HttpMessageConverter<T>) messageConverter).write(returnValue, selectedMediaType, outputMessage);\n                    if (logger.isDebugEnabled()) {\n                        logger.debug(\"Written [\" + returnValue + \"] as \\\"\" + selectedMediaType + \"\\\" using [\" + messageConverter + \"]\");\n                    }\n                    return;\n                }\n            }\n        }\n        throw new HttpMediaTypeNotAcceptableException(this.allSupportedMediaTypes);\n    }\n\n    @SuppressWarnings(\"unchecked\")\n    protected List<MediaType> getProducibleMediaTypes(HttpServletRequest request, Class<?> returnValueClass) {\n        Set<MediaType> mediaTypes = (Set<MediaType>) request.getAttribute(HandlerMapping.PRODUCIBLE_MEDIA_TYPES_ATTRIBUTE);\n        if (!CollectionUtils.isEmpty(mediaTypes)) {\n            return new ArrayList<MediaType>(mediaTypes);\n        } else if (!this.allSupportedMediaTypes.isEmpty()) {\n            List<MediaType> result = new ArrayList<MediaType>();\n            for (HttpMessageConverter<?> converter : this.messageConverters) {\n                if (converter.canWrite(returnValueClass, null)) {\n                    result.addAll(converter.getSupportedMediaTypes());\n                }\n            }\n            return result;\n        } else {\n            return Collections.singletonList(MediaType.ALL);\n        }\n    }\n\n    private List<MediaType> getAcceptableMediaTypes(HttpServletRequest request) throws HttpMediaTypeNotAcceptableException {\n        List<MediaType> mediaTypes = this.contentNegotiationManager.resolveMediaTypes(new ServletWebRequest(request));\n        return (mediaTypes.isEmpty() ? Collections.singletonList(MediaType.ALL) : mediaTypes);\n    }\n\n    private MediaType getMostSpecificMediaType(MediaType acceptType, MediaType produceType) {\n        MediaType produceTypeToUse = produceType.copyQualityValue(acceptType);\n        return (MediaType.SPECIFICITY_COMPARATOR.compare(acceptType, produceTypeToUse) <= 0 ? acceptType : produceTypeToUse);\n    }\n}\n"}}], "diff_hunk": ["--- spring-web/src/main/java/org/springframework/web/accept/ContentNegotiationManagerFactoryBean.java\n+++ spring-web/src/main/java/org/springframework/web/accept/ContentNegotiationManagerFactoryBean.java\n@@ -45,6 +45,9 @@\n     public void setUseJaf(boolean useJaf) {\n         this.useJaf = useJaf;\n     }\n+    private boolean isUseJafTurnedOff() {\n+        return (this.useJaf != null && !this.useJaf);\n+    }\n     public void setFavorParameter(boolean favorParameter) {\n         this.favorParameter = favorParameter;\n     }\n@@ -65,7 +68,7 @@\n         List<ContentNegotiationStrategy> strategies = new ArrayList<ContentNegotiationStrategy>();\n         if (this.favorPathExtension) {\n             PathExtensionContentNegotiationStrategy strategy;\n-            if (this.servletContext != null) {\n+            if (this.servletContext != null && !isUseJafTurnedOff()) {\n                 strategy = new ServletPathExtensionContentNegotiationStrategy(this.servletContext, this.mediaTypes);\n             } else {\n                 strategy = new PathExtensionContentNegotiationStrategy(this.mediaTypes);", "--- spring-web/src/main/java/org/springframework/web/accept/PathExtensionContentNegotiationStrategy.java\n+++ spring-web/src/main/java/org/springframework/web/accept/PathExtensionContentNegotiationStrategy.java\n@@ -23,7 +23,7 @@\n     static {\n         urlPathHelper.setUrlDecode(false);\n     }\n-    private boolean useJaf = JAF_PRESENT;\n+    private boolean useJaf = true;\n     public PathExtensionContentNegotiationStrategy(Map<String, MediaType> mediaTypes) {\n         super(mediaTypes);\n     }\n@@ -50,7 +50,7 @@\n     }\n     @Override\n     protected MediaType handleNoMatch(NativeWebRequest webRequest, String extension) {\n-        if (this.useJaf) {\n+        if (this.useJaf && JAF_PRESENT) {\n             MediaType jafMediaType = JafMediaTypeFactory.getMediaType(\"file.\" + extension);\n             if (jafMediaType != null && !MediaType.APPLICATION_OCTET_STREAM.equals(jafMediaType)) {\n                 return jafMediaType;", "--- spring-web/src/main/java/org/springframework/web/util/UrlPathHelper.java\n+++ spring-web/src/main/java/org/springframework/web/util/UrlPathHelper.java\n@@ -173,7 +173,7 @@\n         return uri;\n     }\n     public String decodeRequestString(HttpServletRequest request, String source) {\n-        if (this.urlDecode) {\n+        if (this.urlDecode && source != null) {\n             return decodeInternal(request, source);\n         }\n         return source;", "--- spring-web/src/main/java/org/springframework/web/util/WebUtils.java\n+++ spring-web/src/main/java/org/springframework/web/util/WebUtils.java\n@@ -299,14 +299,16 @@\n         return filename;\n     }\n     public static String extractFullFilenameFromUrlPath(String urlPath) {\n-        int end = urlPath.indexOf(';');\n+        int end = urlPath.indexOf('?');\n         if (end == -1) {\n-            end = urlPath.indexOf('?');\n+            end = urlPath.indexOf('#');\n             if (end == -1) {\n                 end = urlPath.length();\n             }\n         }\n         int begin = urlPath.lastIndexOf('/', end) + 1;\n+        int paramIndex = urlPath.indexOf(';', begin);\n+        end = (paramIndex != -1 && paramIndex < end ? paramIndex : end);\n         return urlPath.substring(begin, end);\n     }\n     public static MultiValueMap<String, String> parseMatrixVariables(String matrixVariables) {", "--- spring-webmvc/src/main/java/org/springframework/web/servlet/mvc/method/annotation/AbstractMessageConverterMethodProcessor.java\n+++ spring-webmvc/src/main/java/org/springframework/web/servlet/mvc/method/annotation/AbstractMessageConverterMethodProcessor.java\n@@ -1,34 +1,50 @@\n package org.springframework.web.servlet.mvc.method.annotation;\n import java.io.IOException;\n import java.util.ArrayList;\n+import java.util.Arrays;\n import java.util.Collections;\n+import java.util.HashSet;\n import java.util.LinkedHashSet;\n import java.util.List;\n+import java.util.Locale;\n import java.util.Set;\n import javax.servlet.http.HttpServletRequest;\n import javax.servlet.http.HttpServletResponse;\n import org.springframework.core.MethodParameter;\n+import org.springframework.http.HttpHeaders;\n import org.springframework.http.HttpOutputMessage;\n import org.springframework.http.MediaType;\n import org.springframework.http.converter.HttpMessageConverter;\n import org.springframework.http.server.ServletServerHttpRequest;\n import org.springframework.http.server.ServletServerHttpResponse;\n import org.springframework.util.CollectionUtils;\n+import org.springframework.util.StringUtils;\n import org.springframework.web.HttpMediaTypeNotAcceptableException;\n import org.springframework.web.accept.ContentNegotiationManager;\n import org.springframework.web.context.request.NativeWebRequest;\n import org.springframework.web.context.request.ServletWebRequest;\n import org.springframework.web.method.support.HandlerMethodReturnValueHandler;\n import org.springframework.web.servlet.HandlerMapping;\n+import org.springframework.web.util.UrlPathHelper;\n public abstract class AbstractMessageConverterMethodProcessor extends AbstractMessageConverterMethodArgumentResolver implements HandlerMethodReturnValueHandler {\n     private static final MediaType MEDIA_TYPE_APPLICATION = new MediaType(\"application\");\n+    private static final UrlPathHelper RAW_URL_PATH_HELPER = new UrlPathHelper();\n+    private static final UrlPathHelper DECODING_URL_PATH_HELPER = new UrlPathHelper();\n+    static {\n+        RAW_URL_PATH_HELPER.setRemoveSemicolonContent(false);\n+        RAW_URL_PATH_HELPER.setUrlDecode(false);\n+    }\n+    private static final Set<String> WHITELISTED_EXTENSIONS = new HashSet<String>(Arrays.asList(\"txt\", \"text\", \"json\", \"xml\", \"atom\", \"rss\", \"png\", \"jpe\", \"jpeg\", \"jpg\", \"gif\", \"wbmp\", \"bmp\"));\n     private final ContentNegotiationManager contentNegotiationManager;\n+    private final Set<String> safeExtensions = new HashSet<String>();\n     protected AbstractMessageConverterMethodProcessor(List<HttpMessageConverter<?>> messageConverters) {\n         this(messageConverters, null);\n     }\n     protected AbstractMessageConverterMethodProcessor(List<HttpMessageConverter<?>> messageConverters, ContentNegotiationManager manager) {\n         super(messageConverters);\n         this.contentNegotiationManager = (manager != null ? manager : new ContentNegotiationManager());\n+        this.safeExtensions.addAll(this.contentNegotiationManager.getAllFileExtensions());\n+        this.safeExtensions.addAll(WHITELISTED_EXTENSIONS);\n     }\n     protected ServletServerHttpResponse createOutputMessage(NativeWebRequest webRequest) {\n         HttpServletResponse response = webRequest.getNativeResponse(HttpServletResponse.class);\n@@ -72,6 +88,7 @@\n             selectedMediaType = selectedMediaType.removeQualityValue();\n             for (HttpMessageConverter<?> messageConverter : this.messageConverters) {\n                 if (messageConverter.canWrite(returnValueClass, selectedMediaType)) {\n+                    addContentDispositionHeader(inputMessage, outputMessage);\n                     ((HttpMessageConverter<T>) messageConverter).write(returnValue, selectedMediaType, outputMessage);\n                     if (logger.isDebugEnabled()) {\n                         logger.debug(\"Written [\" + returnValue + \"] as \\\"\" + selectedMediaType + \"\\\" using [\" + messageConverter + \"]\");\n@@ -107,4 +124,30 @@\n         MediaType produceTypeToUse = produceType.copyQualityValue(acceptType);\n         return (MediaType.SPECIFICITY_COMPARATOR.compare(acceptType, produceTypeToUse) <= 0 ? acceptType : produceTypeToUse);\n     }\n+    private void addContentDispositionHeader(ServletServerHttpRequest request, ServletServerHttpResponse response) {\n+        HttpHeaders headers = response.getHeaders();\n+        if (headers.containsKey(\"Content-Disposition\")) {\n+            return;\n+        }\n+        HttpServletRequest servletRequest = request.getServletRequest();\n+        String requestUri = RAW_URL_PATH_HELPER.getOriginatingRequestUri(servletRequest);\n+        int index = requestUri.lastIndexOf('/') + 1;\n+        String filename = requestUri.substring(index);\n+        String pathParams = \"\";\n+        index = filename.indexOf(';');\n+        if (index != -1) {\n+            pathParams = filename.substring(index);\n+            filename = filename.substring(0, index);\n+        }\n+        filename = DECODING_URL_PATH_HELPER.decodeRequestString(servletRequest, filename);\n+        String ext = StringUtils.getFilenameExtension(filename);\n+        pathParams = DECODING_URL_PATH_HELPER.decodeRequestString(servletRequest, pathParams);\n+        String extInPathParams = StringUtils.getFilenameExtension(pathParams);\n+        if (!isSafeExtension(ext) || !isSafeExtension(extInPathParams)) {\n+            headers.add(\"Content-Disposition\", \"attachment;filename=f.txt\");\n+        }\n+    }\n+    private boolean isSafeExtension(String extension) {\n+        return (!StringUtils.hasText(extension) || this.safeExtensions.contains(extension.toLowerCase(Locale.ENGLISH)));\n+    }\n }"], "num_changed_lines": 10, "num_java_non_test_files": 5}
{"commit_id": "044772641d12b9281185f6cf50f8485b8747132", "repo_url": "https://github.com/spring-projects/spring-framework", "commit_message": "httprange validates requested ranges", "num_changed_files": 2, "num_changed_java_files": 2, "tag": -1, "source_files": [{"after": {"file_path": "spring-web/src/main/java/org/springframework/http/HttpRange.java", "source_code": "package org.springframework.http;\n\nimport java.io.IOException;\nimport java.util.ArrayList;\nimport java.util.Collection;\nimport java.util.Collections;\nimport java.util.Iterator;\nimport java.util.List;\nimport org.springframework.core.io.InputStreamResource;\nimport org.springframework.core.io.Resource;\nimport org.springframework.core.io.support.ResourceRegion;\nimport org.springframework.util.Assert;\nimport org.springframework.util.CollectionUtils;\nimport org.springframework.util.ObjectUtils;\nimport org.springframework.util.StringUtils;\n\npublic abstract class HttpRange {\n\n    private static final int MAX_RANGES = 100;\n\n    private static final String BYTE_RANGE_PREFIX = \"bytes=\";\n\n    public ResourceRegion toResourceRegion(Resource resource) {\n        Assert.isTrue(resource.getClass() != InputStreamResource.class, \"Cannot convert an InputStreamResource to a ResourceRegion\");\n        long contentLength = getLengthFor(resource);\n        Assert.isTrue(contentLength > 0, \"Resource content length should be > 0\");\n        long start = getRangeStart(contentLength);\n        long end = getRangeEnd(contentLength);\n        return new ResourceRegion(resource, start, end - start + 1);\n    }\n\n    private static long getLengthFor(Resource resource) {\n        long contentLength;\n        try {\n            contentLength = resource.contentLength();\n            Assert.isTrue(contentLength > 0, \"Resource content length should be > 0\");\n        } catch (IOException ex) {\n            throw new IllegalArgumentException(\"Failed to obtain Resource content length\", ex);\n        }\n        return contentLength;\n    }\n\n    public abstract long getRangeStart(long length);\n\n    public abstract long getRangeEnd(long length);\n\n    public static HttpRange createByteRange(long firstBytePos) {\n        return new ByteRange(firstBytePos, null);\n    }\n\n    public static HttpRange createByteRange(long firstBytePos, long lastBytePos) {\n        return new ByteRange(firstBytePos, lastBytePos);\n    }\n\n    public static HttpRange createSuffixRange(long suffixLength) {\n        return new SuffixByteRange(suffixLength);\n    }\n\n    public static List<HttpRange> parseRanges(String ranges) {\n        if (!StringUtils.hasLength(ranges)) {\n            return Collections.emptyList();\n        }\n        if (!ranges.startsWith(BYTE_RANGE_PREFIX)) {\n            throw new IllegalArgumentException(\"Range '\" + ranges + \"' does not start with 'bytes='\");\n        }\n        ranges = ranges.substring(BYTE_RANGE_PREFIX.length());\n        String[] tokens = StringUtils.tokenizeToStringArray(ranges, \",\");\n        Assert.isTrue(tokens.length <= MAX_RANGES, \"Too many ranges \" + tokens.length);\n        List<HttpRange> result = new ArrayList<HttpRange>(tokens.length);\n        for (String token : tokens) {\n            result.add(parseRange(token));\n        }\n        return result;\n    }\n\n    private static HttpRange parseRange(String range) {\n        Assert.hasLength(range, \"Range String must not be empty\");\n        int dashIdx = range.indexOf('-');\n        if (dashIdx > 0) {\n            long firstPos = Long.parseLong(range.substring(0, dashIdx));\n            if (dashIdx < range.length() - 1) {\n                Long lastPos = Long.parseLong(range.substring(dashIdx + 1, range.length()));\n                return new ByteRange(firstPos, lastPos);\n            } else {\n                return new ByteRange(firstPos, null);\n            }\n        } else if (dashIdx == 0) {\n            long suffixLength = Long.parseLong(range.substring(1));\n            return new SuffixByteRange(suffixLength);\n        } else {\n            throw new IllegalArgumentException(\"Range '\" + range + \"' does not contain \\\"-\\\"\");\n        }\n    }\n\n    public static List<ResourceRegion> toResourceRegions(List<HttpRange> ranges, Resource resource) {\n        if (CollectionUtils.isEmpty(ranges)) {\n            return Collections.emptyList();\n        }\n        List<ResourceRegion> regions = new ArrayList<ResourceRegion>(ranges.size());\n        for (HttpRange range : ranges) {\n            regions.add(range.toResourceRegion(resource));\n        }\n        if (ranges.size() > 1) {\n            long length = getLengthFor(resource);\n            long total = 0;\n            for (ResourceRegion region : regions) {\n                total += region.getCount();\n            }\n            Assert.isTrue(total < length, \"The sum of all ranges (\" + total + \") \" + \"should be less than the resource length (\" + length + \")\");\n        }\n        return regions;\n    }\n\n    public static String toString(Collection<HttpRange> ranges) {\n        Assert.notEmpty(ranges, \"Ranges Collection must not be empty\");\n        StringBuilder builder = new StringBuilder(BYTE_RANGE_PREFIX);\n        for (Iterator<HttpRange> iterator = ranges.iterator(); iterator.hasNext(); ) {\n            HttpRange range = iterator.next();\n            builder.append(range);\n            if (iterator.hasNext()) {\n                builder.append(\", \");\n            }\n        }\n        return builder.toString();\n    }\n\n    private static class ByteRange extends HttpRange {\n\n        private final long firstPos;\n\n        private final Long lastPos;\n\n        public ByteRange(long firstPos, Long lastPos) {\n            assertPositions(firstPos, lastPos);\n            this.firstPos = firstPos;\n            this.lastPos = lastPos;\n        }\n\n        private void assertPositions(long firstBytePos, Long lastBytePos) {\n            if (firstBytePos < 0) {\n                throw new IllegalArgumentException(\"Invalid first byte position: \" + firstBytePos);\n            }\n            if (lastBytePos != null && lastBytePos < firstBytePos) {\n                throw new IllegalArgumentException(\"firstBytePosition=\" + firstBytePos + \" should be less then or equal to lastBytePosition=\" + lastBytePos);\n            }\n        }\n\n        @Override\n        public long getRangeStart(long length) {\n            return this.firstPos;\n        }\n\n        @Override\n        public long getRangeEnd(long length) {\n            if (this.lastPos != null && this.lastPos < length) {\n                return this.lastPos;\n            } else {\n                return length - 1;\n            }\n        }\n\n        @Override\n        public boolean equals(Object other) {\n            if (this == other) {\n                return true;\n            }\n            if (!(other instanceof ByteRange)) {\n                return false;\n            }\n            ByteRange otherRange = (ByteRange) other;\n            return (this.firstPos == otherRange.firstPos && ObjectUtils.nullSafeEquals(this.lastPos, otherRange.lastPos));\n        }\n\n        @Override\n        public int hashCode() {\n            return (ObjectUtils.nullSafeHashCode(this.firstPos) * 31 + ObjectUtils.nullSafeHashCode(this.lastPos));\n        }\n\n        @Override\n        public String toString() {\n            StringBuilder builder = new StringBuilder();\n            builder.append(this.firstPos);\n            builder.append('-');\n            if (this.lastPos != null) {\n                builder.append(this.lastPos);\n            }\n            return builder.toString();\n        }\n    }\n\n    private static class SuffixByteRange extends HttpRange {\n\n        private final long suffixLength;\n\n        public SuffixByteRange(long suffixLength) {\n            if (suffixLength < 0) {\n                throw new IllegalArgumentException(\"Invalid suffix length: \" + suffixLength);\n            }\n            this.suffixLength = suffixLength;\n        }\n\n        @Override\n        public long getRangeStart(long length) {\n            if (this.suffixLength < length) {\n                return length - this.suffixLength;\n            } else {\n                return 0;\n            }\n        }\n\n        @Override\n        public long getRangeEnd(long length) {\n            return length - 1;\n        }\n\n        @Override\n        public boolean equals(Object other) {\n            if (this == other) {\n                return true;\n            }\n            if (!(other instanceof SuffixByteRange)) {\n                return false;\n            }\n            SuffixByteRange otherRange = (SuffixByteRange) other;\n            return (this.suffixLength == otherRange.suffixLength);\n        }\n\n        @Override\n        public int hashCode() {\n            return ObjectUtils.hashCode(this.suffixLength);\n        }\n\n        @Override\n        public String toString() {\n            return \"-\" + this.suffixLength;\n        }\n    }\n}\n"}, "before": {"file_path": "spring-web/src/main/java/org/springframework/http/HttpRange.java", "source_code": "package org.springframework.http;\n\nimport java.io.IOException;\nimport java.util.ArrayList;\nimport java.util.Collection;\nimport java.util.Collections;\nimport java.util.Iterator;\nimport java.util.List;\nimport org.springframework.core.io.InputStreamResource;\nimport org.springframework.core.io.Resource;\nimport org.springframework.core.io.support.ResourceRegion;\nimport org.springframework.util.Assert;\nimport org.springframework.util.CollectionUtils;\nimport org.springframework.util.ObjectUtils;\nimport org.springframework.util.StringUtils;\n\npublic abstract class HttpRange {\n\n    private static final String BYTE_RANGE_PREFIX = \"bytes=\";\n\n    public ResourceRegion toResourceRegion(Resource resource) {\n        Assert.isTrue(resource.getClass() != InputStreamResource.class, \"Cannot convert an InputStreamResource to a ResourceRegion\");\n        try {\n            long contentLength = resource.contentLength();\n            Assert.isTrue(contentLength > 0, \"Resource content length should be > 0\");\n            long start = getRangeStart(contentLength);\n            long end = getRangeEnd(contentLength);\n            return new ResourceRegion(resource, start, end - start + 1);\n        } catch (IOException ex) {\n            throw new IllegalArgumentException(\"Failed to convert Resource to ResourceRegion\", ex);\n        }\n    }\n\n    public abstract long getRangeStart(long length);\n\n    public abstract long getRangeEnd(long length);\n\n    public static HttpRange createByteRange(long firstBytePos) {\n        return new ByteRange(firstBytePos, null);\n    }\n\n    public static HttpRange createByteRange(long firstBytePos, long lastBytePos) {\n        return new ByteRange(firstBytePos, lastBytePos);\n    }\n\n    public static HttpRange createSuffixRange(long suffixLength) {\n        return new SuffixByteRange(suffixLength);\n    }\n\n    public static List<HttpRange> parseRanges(String ranges) {\n        if (!StringUtils.hasLength(ranges)) {\n            return Collections.emptyList();\n        }\n        if (!ranges.startsWith(BYTE_RANGE_PREFIX)) {\n            throw new IllegalArgumentException(\"Range '\" + ranges + \"' does not start with 'bytes='\");\n        }\n        ranges = ranges.substring(BYTE_RANGE_PREFIX.length());\n        String[] tokens = StringUtils.tokenizeToStringArray(ranges, \",\");\n        List<HttpRange> result = new ArrayList<HttpRange>(tokens.length);\n        for (String token : tokens) {\n            result.add(parseRange(token));\n        }\n        return result;\n    }\n\n    private static HttpRange parseRange(String range) {\n        Assert.hasLength(range, \"Range String must not be empty\");\n        int dashIdx = range.indexOf('-');\n        if (dashIdx > 0) {\n            long firstPos = Long.parseLong(range.substring(0, dashIdx));\n            if (dashIdx < range.length() - 1) {\n                Long lastPos = Long.parseLong(range.substring(dashIdx + 1, range.length()));\n                return new ByteRange(firstPos, lastPos);\n            } else {\n                return new ByteRange(firstPos, null);\n            }\n        } else if (dashIdx == 0) {\n            long suffixLength = Long.parseLong(range.substring(1));\n            return new SuffixByteRange(suffixLength);\n        } else {\n            throw new IllegalArgumentException(\"Range '\" + range + \"' does not contain \\\"-\\\"\");\n        }\n    }\n\n    public static List<ResourceRegion> toResourceRegions(List<HttpRange> ranges, Resource resource) {\n        if (CollectionUtils.isEmpty(ranges)) {\n            return Collections.emptyList();\n        }\n        List<ResourceRegion> regions = new ArrayList<ResourceRegion>(ranges.size());\n        for (HttpRange range : ranges) {\n            regions.add(range.toResourceRegion(resource));\n        }\n        return regions;\n    }\n\n    public static String toString(Collection<HttpRange> ranges) {\n        Assert.notEmpty(ranges, \"Ranges Collection must not be empty\");\n        StringBuilder builder = new StringBuilder(BYTE_RANGE_PREFIX);\n        for (Iterator<HttpRange> iterator = ranges.iterator(); iterator.hasNext(); ) {\n            HttpRange range = iterator.next();\n            builder.append(range);\n            if (iterator.hasNext()) {\n                builder.append(\", \");\n            }\n        }\n        return builder.toString();\n    }\n\n    private static class ByteRange extends HttpRange {\n\n        private final long firstPos;\n\n        private final Long lastPos;\n\n        public ByteRange(long firstPos, Long lastPos) {\n            assertPositions(firstPos, lastPos);\n            this.firstPos = firstPos;\n            this.lastPos = lastPos;\n        }\n\n        private void assertPositions(long firstBytePos, Long lastBytePos) {\n            if (firstBytePos < 0) {\n                throw new IllegalArgumentException(\"Invalid first byte position: \" + firstBytePos);\n            }\n            if (lastBytePos != null && lastBytePos < firstBytePos) {\n                throw new IllegalArgumentException(\"firstBytePosition=\" + firstBytePos + \" should be less then or equal to lastBytePosition=\" + lastBytePos);\n            }\n        }\n\n        @Override\n        public long getRangeStart(long length) {\n            return this.firstPos;\n        }\n\n        @Override\n        public long getRangeEnd(long length) {\n            if (this.lastPos != null && this.lastPos < length) {\n                return this.lastPos;\n            } else {\n                return length - 1;\n            }\n        }\n\n        @Override\n        public boolean equals(Object other) {\n            if (this == other) {\n                return true;\n            }\n            if (!(other instanceof ByteRange)) {\n                return false;\n            }\n            ByteRange otherRange = (ByteRange) other;\n            return (this.firstPos == otherRange.firstPos && ObjectUtils.nullSafeEquals(this.lastPos, otherRange.lastPos));\n        }\n\n        @Override\n        public int hashCode() {\n            return (ObjectUtils.nullSafeHashCode(this.firstPos) * 31 + ObjectUtils.nullSafeHashCode(this.lastPos));\n        }\n\n        @Override\n        public String toString() {\n            StringBuilder builder = new StringBuilder();\n            builder.append(this.firstPos);\n            builder.append('-');\n            if (this.lastPos != null) {\n                builder.append(this.lastPos);\n            }\n            return builder.toString();\n        }\n    }\n\n    private static class SuffixByteRange extends HttpRange {\n\n        private final long suffixLength;\n\n        public SuffixByteRange(long suffixLength) {\n            if (suffixLength < 0) {\n                throw new IllegalArgumentException(\"Invalid suffix length: \" + suffixLength);\n            }\n            this.suffixLength = suffixLength;\n        }\n\n        @Override\n        public long getRangeStart(long length) {\n            if (this.suffixLength < length) {\n                return length - this.suffixLength;\n            } else {\n                return 0;\n            }\n        }\n\n        @Override\n        public long getRangeEnd(long length) {\n            return length - 1;\n        }\n\n        @Override\n        public boolean equals(Object other) {\n            if (this == other) {\n                return true;\n            }\n            if (!(other instanceof SuffixByteRange)) {\n                return false;\n            }\n            SuffixByteRange otherRange = (SuffixByteRange) other;\n            return (this.suffixLength == otherRange.suffixLength);\n        }\n\n        @Override\n        public int hashCode() {\n            return ObjectUtils.hashCode(this.suffixLength);\n        }\n\n        @Override\n        public String toString() {\n            return \"-\" + this.suffixLength;\n        }\n    }\n}\n"}}], "diff_hunk": ["--- spring-web/src/main/java/org/springframework/http/HttpRange.java\n+++ spring-web/src/main/java/org/springframework/http/HttpRange.java\n@@ -13,18 +13,25 @@\n import org.springframework.util.ObjectUtils;\n import org.springframework.util.StringUtils;\n public abstract class HttpRange {\n+    private static final int MAX_RANGES = 100;\n     private static final String BYTE_RANGE_PREFIX = \"bytes=\";\n     public ResourceRegion toResourceRegion(Resource resource) {\n         Assert.isTrue(resource.getClass() != InputStreamResource.class, \"Cannot convert an InputStreamResource to a ResourceRegion\");\n+        long contentLength = getLengthFor(resource);\n+        Assert.isTrue(contentLength > 0, \"Resource content length should be > 0\");\n+        long start = getRangeStart(contentLength);\n+        long end = getRangeEnd(contentLength);\n+        return new ResourceRegion(resource, start, end - start + 1);\n+    }\n+    private static long getLengthFor(Resource resource) {\n+        long contentLength;\n         try {\n-            long contentLength = resource.contentLength();\n+            contentLength = resource.contentLength();\n             Assert.isTrue(contentLength > 0, \"Resource content length should be > 0\");\n-            long start = getRangeStart(contentLength);\n-            long end = getRangeEnd(contentLength);\n-            return new ResourceRegion(resource, start, end - start + 1);\n         } catch (IOException ex) {\n-            throw new IllegalArgumentException(\"Failed to convert Resource to ResourceRegion\", ex);\n-        }\n+            throw new IllegalArgumentException(\"Failed to obtain Resource content length\", ex);\n+        }\n+        return contentLength;\n     }\n     public abstract long getRangeStart(long length);\n     public abstract long getRangeEnd(long length);\n@@ -46,6 +53,7 @@\n         }\n         ranges = ranges.substring(BYTE_RANGE_PREFIX.length());\n         String[] tokens = StringUtils.tokenizeToStringArray(ranges, \",\");\n+        Assert.isTrue(tokens.length <= MAX_RANGES, \"Too many ranges \" + tokens.length);\n         List<HttpRange> result = new ArrayList<HttpRange>(tokens.length);\n         for (String token : tokens) {\n             result.add(parseRange(token));\n@@ -78,6 +86,14 @@\n         for (HttpRange range : ranges) {\n             regions.add(range.toResourceRegion(resource));\n         }\n+        if (ranges.size() > 1) {\n+            long length = getLengthFor(resource);\n+            long total = 0;\n+            for (ResourceRegion region : regions) {\n+                total += region.getCount();\n+            }\n+            Assert.isTrue(total < length, \"The sum of all ranges (\" + total + \") \" + \"should be less than the resource length (\" + length + \")\");\n+        }\n         return regions;\n     }\n     public static String toString(Collection<HttpRange> ranges) {"], "num_changed_lines": 2, "num_java_non_test_files": 1}
{"commit_id": "0583b334b46cf2a591c72c2708ee3d2ac5d2b58c", "repo_url": "https://github.com/spring-projects/spring-framework", "commit_message": "escape quotes filename", "num_changed_files": 2, "num_changed_java_files": 2, "tag": -1, "source_files": [{"after": {"file_path": "spring-web/src/main/java/org/springframework/http/ContentDisposition.java", "source_code": "package org.springframework.http;\n\nimport java.io.ByteArrayOutputStream;\nimport java.nio.charset.Charset;\nimport java.nio.charset.StandardCharsets;\nimport java.time.ZonedDateTime;\nimport java.time.format.DateTimeParseException;\nimport java.util.ArrayList;\nimport java.util.List;\nimport org.springframework.lang.Nullable;\nimport org.springframework.util.Assert;\nimport org.springframework.util.ObjectUtils;\nimport static java.nio.charset.StandardCharsets.ISO_8859_1;\nimport static java.nio.charset.StandardCharsets.UTF_8;\nimport static java.time.format.DateTimeFormatter.RFC_1123_DATE_TIME;\n\npublic final class ContentDisposition {\n\n    private static final String INVALID_HEADER_FIELD_PARAMETER_FORMAT = \"Invalid header field parameter format (as defined in RFC 5987)\";\n\n    @Nullable\n    private final String type;\n\n    @Nullable\n    private final String name;\n\n    @Nullable\n    private final String filename;\n\n    @Nullable\n    private final Charset charset;\n\n    @Nullable\n    private final Long size;\n\n    @Nullable\n    private final ZonedDateTime creationDate;\n\n    @Nullable\n    private final ZonedDateTime modificationDate;\n\n    @Nullable\n    private final ZonedDateTime readDate;\n\n    private ContentDisposition(@Nullable String type, @Nullable String name, @Nullable String filename, @Nullable Charset charset, @Nullable Long size, @Nullable ZonedDateTime creationDate, @Nullable ZonedDateTime modificationDate, @Nullable ZonedDateTime readDate) {\n        this.type = type;\n        this.name = name;\n        this.filename = filename;\n        this.charset = charset;\n        this.size = size;\n        this.creationDate = creationDate;\n        this.modificationDate = modificationDate;\n        this.readDate = readDate;\n    }\n\n    @Nullable\n    public String getType() {\n        return this.type;\n    }\n\n    @Nullable\n    public String getName() {\n        return this.name;\n    }\n\n    @Nullable\n    public String getFilename() {\n        return this.filename;\n    }\n\n    @Nullable\n    public Charset getCharset() {\n        return this.charset;\n    }\n\n    @Nullable\n    public Long getSize() {\n        return this.size;\n    }\n\n    @Nullable\n    public ZonedDateTime getCreationDate() {\n        return this.creationDate;\n    }\n\n    @Nullable\n    public ZonedDateTime getModificationDate() {\n        return this.modificationDate;\n    }\n\n    @Nullable\n    public ZonedDateTime getReadDate() {\n        return this.readDate;\n    }\n\n    @Override\n    public boolean equals(Object other) {\n        if (this == other) {\n            return true;\n        }\n        if (!(other instanceof ContentDisposition)) {\n            return false;\n        }\n        ContentDisposition otherCd = (ContentDisposition) other;\n        return (ObjectUtils.nullSafeEquals(this.type, otherCd.type) && ObjectUtils.nullSafeEquals(this.name, otherCd.name) && ObjectUtils.nullSafeEquals(this.filename, otherCd.filename) && ObjectUtils.nullSafeEquals(this.charset, otherCd.charset) && ObjectUtils.nullSafeEquals(this.size, otherCd.size) && ObjectUtils.nullSafeEquals(this.creationDate, otherCd.creationDate) && ObjectUtils.nullSafeEquals(this.modificationDate, otherCd.modificationDate) && ObjectUtils.nullSafeEquals(this.readDate, otherCd.readDate));\n    }\n\n    @Override\n    public int hashCode() {\n        int result = ObjectUtils.nullSafeHashCode(this.type);\n        result = 31 * result + ObjectUtils.nullSafeHashCode(this.name);\n        result = 31 * result + ObjectUtils.nullSafeHashCode(this.filename);\n        result = 31 * result + ObjectUtils.nullSafeHashCode(this.charset);\n        result = 31 * result + ObjectUtils.nullSafeHashCode(this.size);\n        result = 31 * result + (this.creationDate != null ? this.creationDate.hashCode() : 0);\n        result = 31 * result + (this.modificationDate != null ? this.modificationDate.hashCode() : 0);\n        result = 31 * result + (this.readDate != null ? this.readDate.hashCode() : 0);\n        return result;\n    }\n\n    @Override\n    public String toString() {\n        StringBuilder sb = new StringBuilder();\n        if (this.type != null) {\n            sb.append(this.type);\n        }\n        if (this.name != null) {\n            sb.append(\"; name=\\\"\");\n            sb.append(this.name).append('\\\"');\n        }\n        if (this.filename != null) {\n            if (this.charset == null || StandardCharsets.US_ASCII.equals(this.charset)) {\n                sb.append(\"; filename=\\\"\");\n                sb.append(escapeQuotationsInFilename(this.filename)).append('\\\"');\n            } else {\n                sb.append(\"; filename*=\");\n                sb.append(encodeFilename(this.filename, this.charset));\n            }\n        }\n        if (this.size != null) {\n            sb.append(\"; size=\");\n            sb.append(this.size);\n        }\n        if (this.creationDate != null) {\n            sb.append(\"; creation-date=\\\"\");\n            sb.append(RFC_1123_DATE_TIME.format(this.creationDate));\n            sb.append('\\\"');\n        }\n        if (this.modificationDate != null) {\n            sb.append(\"; modification-date=\\\"\");\n            sb.append(RFC_1123_DATE_TIME.format(this.modificationDate));\n            sb.append('\\\"');\n        }\n        if (this.readDate != null) {\n            sb.append(\"; read-date=\\\"\");\n            sb.append(RFC_1123_DATE_TIME.format(this.readDate));\n            sb.append('\\\"');\n        }\n        return sb.toString();\n    }\n\n    public static Builder builder(String type) {\n        return new BuilderImpl(type);\n    }\n\n    public static ContentDisposition empty() {\n        return new ContentDisposition(\"\", null, null, null, null, null, null, null);\n    }\n\n    public static ContentDisposition parse(String contentDisposition) {\n        List<String> parts = tokenize(contentDisposition);\n        String type = parts.get(0);\n        String name = null;\n        String filename = null;\n        Charset charset = null;\n        Long size = null;\n        ZonedDateTime creationDate = null;\n        ZonedDateTime modificationDate = null;\n        ZonedDateTime readDate = null;\n        for (int i = 1; i < parts.size(); i++) {\n            String part = parts.get(i);\n            int eqIndex = part.indexOf('=');\n            if (eqIndex != -1) {\n                String attribute = part.substring(0, eqIndex);\n                String value = (part.startsWith(\"\\\"\", eqIndex + 1) && part.endsWith(\"\\\"\") ? part.substring(eqIndex + 2, part.length() - 1) : part.substring(eqIndex + 1));\n                if (attribute.equals(\"name\")) {\n                    name = value;\n                } else if (attribute.equals(\"filename*\")) {\n                    int idx1 = value.indexOf('\\'');\n                    int idx2 = value.indexOf('\\'', idx1 + 1);\n                    if (idx1 != -1 && idx2 != -1) {\n                        charset = Charset.forName(value.substring(0, idx1).trim());\n                        Assert.isTrue(UTF_8.equals(charset) || ISO_8859_1.equals(charset), \"Charset should be UTF-8 or ISO-8859-1\");\n                        filename = decodeFilename(value.substring(idx2 + 1), charset);\n                    } else {\n                        filename = decodeFilename(value, StandardCharsets.US_ASCII);\n                    }\n                } else if (attribute.equals(\"filename\") && (filename == null)) {\n                    filename = value;\n                } else if (attribute.equals(\"size\")) {\n                    size = Long.parseLong(value);\n                } else if (attribute.equals(\"creation-date\")) {\n                    try {\n                        creationDate = ZonedDateTime.parse(value, RFC_1123_DATE_TIME);\n                    } catch (DateTimeParseException ex) {\n                    }\n                } else if (attribute.equals(\"modification-date\")) {\n                    try {\n                        modificationDate = ZonedDateTime.parse(value, RFC_1123_DATE_TIME);\n                    } catch (DateTimeParseException ex) {\n                    }\n                } else if (attribute.equals(\"read-date\")) {\n                    try {\n                        readDate = ZonedDateTime.parse(value, RFC_1123_DATE_TIME);\n                    } catch (DateTimeParseException ex) {\n                    }\n                }\n            } else {\n                throw new IllegalArgumentException(\"Invalid content disposition format\");\n            }\n        }\n        return new ContentDisposition(type, name, filename, charset, size, creationDate, modificationDate, readDate);\n    }\n\n    private static List<String> tokenize(String headerValue) {\n        int index = headerValue.indexOf(';');\n        String type = (index >= 0 ? headerValue.substring(0, index) : headerValue).trim();\n        if (type.isEmpty()) {\n            throw new IllegalArgumentException(\"Content-Disposition header must not be empty\");\n        }\n        List<String> parts = new ArrayList<>();\n        parts.add(type);\n        if (index >= 0) {\n            do {\n                int nextIndex = index + 1;\n                boolean quoted = false;\n                boolean escaped = false;\n                while (nextIndex < headerValue.length()) {\n                    char ch = headerValue.charAt(nextIndex);\n                    if (ch == ';') {\n                        if (!quoted) {\n                            break;\n                        }\n                    } else if (!escaped && ch == '\"') {\n                        quoted = !quoted;\n                    }\n                    escaped = (!escaped && ch == '\\\\');\n                    nextIndex++;\n                }\n                String part = headerValue.substring(index + 1, nextIndex).trim();\n                if (!part.isEmpty()) {\n                    parts.add(part);\n                }\n                index = nextIndex;\n            } while (index < headerValue.length());\n        }\n        return parts;\n    }\n\n    private static String decodeFilename(String filename, Charset charset) {\n        Assert.notNull(filename, \"'input' String` should not be null\");\n        Assert.notNull(charset, \"'charset' should not be null\");\n        byte[] value = filename.getBytes(charset);\n        ByteArrayOutputStream bos = new ByteArrayOutputStream();\n        int index = 0;\n        while (index < value.length) {\n            byte b = value[index];\n            if (isRFC5987AttrChar(b)) {\n                bos.write((char) b);\n                index++;\n            } else if (b == '%' && index < value.length - 2) {\n                char[] array = new char[] { (char) value[index + 1], (char) value[index + 2] };\n                try {\n                    bos.write(Integer.parseInt(String.valueOf(array), 16));\n                } catch (NumberFormatException ex) {\n                    throw new IllegalArgumentException(INVALID_HEADER_FIELD_PARAMETER_FORMAT, ex);\n                }\n                index += 3;\n            } else {\n                throw new IllegalArgumentException(INVALID_HEADER_FIELD_PARAMETER_FORMAT);\n            }\n        }\n        return new String(bos.toByteArray(), charset);\n    }\n\n    private static boolean isRFC5987AttrChar(byte c) {\n        return (c >= '0' && c <= '9') || (c >= 'a' && c <= 'z') || (c >= 'A' && c <= 'Z') || c == '!' || c == '#' || c == '$' || c == '&' || c == '+' || c == '-' || c == '.' || c == '^' || c == '_' || c == '`' || c == '|' || c == '~';\n    }\n\n    private static String escapeQuotationsInFilename(String filename) {\n        if (filename.indexOf('\"') == -1 && filename.indexOf('\\\\') == -1) {\n            return filename;\n        }\n        boolean escaped = false;\n        StringBuilder sb = new StringBuilder();\n        for (char c : filename.toCharArray()) {\n            sb.append((c == '\"' && !escaped) ? \"\\\\\\\"\" : c);\n            escaped = (!escaped && c == '\\\\');\n        }\n        if (escaped) {\n            sb.deleteCharAt(sb.length() - 1);\n        }\n        return sb.toString();\n    }\n\n    private static String encodeFilename(String input, Charset charset) {\n        Assert.notNull(input, \"`input` is required\");\n        Assert.notNull(charset, \"`charset` is required\");\n        Assert.isTrue(!StandardCharsets.US_ASCII.equals(charset), \"ASCII does not require encoding\");\n        Assert.isTrue(UTF_8.equals(charset) || ISO_8859_1.equals(charset), \"Only UTF-8 and ISO-8859-1 supported.\");\n        byte[] source = input.getBytes(charset);\n        int len = source.length;\n        StringBuilder sb = new StringBuilder(len << 1);\n        sb.append(charset.name());\n        sb.append(\"''\");\n        for (byte b : source) {\n            if (isRFC5987AttrChar(b)) {\n                sb.append((char) b);\n            } else {\n                sb.append('%');\n                char hex1 = Character.toUpperCase(Character.forDigit((b >> 4) & 0xF, 16));\n                char hex2 = Character.toUpperCase(Character.forDigit(b & 0xF, 16));\n                sb.append(hex1);\n                sb.append(hex2);\n            }\n        }\n        return sb.toString();\n    }\n\n    public interface Builder {\n\n        Builder name(String name);\n\n        Builder filename(String filename);\n\n        Builder filename(String filename, Charset charset);\n\n        Builder size(Long size);\n\n        Builder creationDate(ZonedDateTime creationDate);\n\n        Builder modificationDate(ZonedDateTime modificationDate);\n\n        Builder readDate(ZonedDateTime readDate);\n\n        ContentDisposition build();\n    }\n\n    private static class BuilderImpl implements Builder {\n\n        private String type;\n\n        @Nullable\n        private String name;\n\n        @Nullable\n        private String filename;\n\n        @Nullable\n        private Charset charset;\n\n        @Nullable\n        private Long size;\n\n        @Nullable\n        private ZonedDateTime creationDate;\n\n        @Nullable\n        private ZonedDateTime modificationDate;\n\n        @Nullable\n        private ZonedDateTime readDate;\n\n        public BuilderImpl(String type) {\n            Assert.hasText(type, \"'type' must not be not empty\");\n            this.type = type;\n        }\n\n        @Override\n        public Builder name(String name) {\n            this.name = name;\n            return this;\n        }\n\n        @Override\n        public Builder filename(String filename) {\n            Assert.hasText(filename, \"No filename\");\n            this.filename = filename;\n            return this;\n        }\n\n        @Override\n        public Builder filename(String filename, Charset charset) {\n            Assert.hasText(filename, \"No filename\");\n            this.filename = filename;\n            this.charset = charset;\n            return this;\n        }\n\n        @Override\n        public Builder size(Long size) {\n            this.size = size;\n            return this;\n        }\n\n        @Override\n        public Builder creationDate(ZonedDateTime creationDate) {\n            this.creationDate = creationDate;\n            return this;\n        }\n\n        @Override\n        public Builder modificationDate(ZonedDateTime modificationDate) {\n            this.modificationDate = modificationDate;\n            return this;\n        }\n\n        @Override\n        public Builder readDate(ZonedDateTime readDate) {\n            this.readDate = readDate;\n            return this;\n        }\n\n        @Override\n        public ContentDisposition build() {\n            return new ContentDisposition(this.type, this.name, this.filename, this.charset, this.size, this.creationDate, this.modificationDate, this.readDate);\n        }\n    }\n}\n"}, "before": {"file_path": "spring-web/src/main/java/org/springframework/http/ContentDisposition.java", "source_code": "package org.springframework.http;\n\nimport java.io.ByteArrayOutputStream;\nimport java.nio.charset.Charset;\nimport java.nio.charset.StandardCharsets;\nimport java.time.ZonedDateTime;\nimport java.time.format.DateTimeParseException;\nimport java.util.ArrayList;\nimport java.util.List;\nimport org.springframework.lang.Nullable;\nimport org.springframework.util.Assert;\nimport org.springframework.util.ObjectUtils;\nimport static java.nio.charset.StandardCharsets.*;\nimport static java.time.format.DateTimeFormatter.*;\n\npublic class ContentDisposition {\n\n    @Nullable\n    private final String type;\n\n    @Nullable\n    private final String name;\n\n    @Nullable\n    private final String filename;\n\n    @Nullable\n    private final Charset charset;\n\n    @Nullable\n    private final Long size;\n\n    @Nullable\n    private final ZonedDateTime creationDate;\n\n    @Nullable\n    private final ZonedDateTime modificationDate;\n\n    @Nullable\n    private final ZonedDateTime readDate;\n\n    private ContentDisposition(@Nullable String type, @Nullable String name, @Nullable String filename, @Nullable Charset charset, @Nullable Long size, @Nullable ZonedDateTime creationDate, @Nullable ZonedDateTime modificationDate, @Nullable ZonedDateTime readDate) {\n        this.type = type;\n        this.name = name;\n        this.filename = filename;\n        this.charset = charset;\n        this.size = size;\n        this.creationDate = creationDate;\n        this.modificationDate = modificationDate;\n        this.readDate = readDate;\n    }\n\n    @Nullable\n    public String getType() {\n        return this.type;\n    }\n\n    @Nullable\n    public String getName() {\n        return this.name;\n    }\n\n    @Nullable\n    public String getFilename() {\n        return this.filename;\n    }\n\n    @Nullable\n    public Charset getCharset() {\n        return this.charset;\n    }\n\n    @Nullable\n    public Long getSize() {\n        return this.size;\n    }\n\n    @Nullable\n    public ZonedDateTime getCreationDate() {\n        return this.creationDate;\n    }\n\n    @Nullable\n    public ZonedDateTime getModificationDate() {\n        return this.modificationDate;\n    }\n\n    @Nullable\n    public ZonedDateTime getReadDate() {\n        return this.readDate;\n    }\n\n    @Override\n    public boolean equals(Object other) {\n        if (this == other) {\n            return true;\n        }\n        if (!(other instanceof ContentDisposition)) {\n            return false;\n        }\n        ContentDisposition otherCd = (ContentDisposition) other;\n        return (ObjectUtils.nullSafeEquals(this.type, otherCd.type) && ObjectUtils.nullSafeEquals(this.name, otherCd.name) && ObjectUtils.nullSafeEquals(this.filename, otherCd.filename) && ObjectUtils.nullSafeEquals(this.charset, otherCd.charset) && ObjectUtils.nullSafeEquals(this.size, otherCd.size) && ObjectUtils.nullSafeEquals(this.creationDate, otherCd.creationDate) && ObjectUtils.nullSafeEquals(this.modificationDate, otherCd.modificationDate) && ObjectUtils.nullSafeEquals(this.readDate, otherCd.readDate));\n    }\n\n    @Override\n    public int hashCode() {\n        int result = ObjectUtils.nullSafeHashCode(this.type);\n        result = 31 * result + ObjectUtils.nullSafeHashCode(this.name);\n        result = 31 * result + ObjectUtils.nullSafeHashCode(this.filename);\n        result = 31 * result + ObjectUtils.nullSafeHashCode(this.charset);\n        result = 31 * result + ObjectUtils.nullSafeHashCode(this.size);\n        result = 31 * result + (this.creationDate != null ? this.creationDate.hashCode() : 0);\n        result = 31 * result + (this.modificationDate != null ? this.modificationDate.hashCode() : 0);\n        result = 31 * result + (this.readDate != null ? this.readDate.hashCode() : 0);\n        return result;\n    }\n\n    @Override\n    public String toString() {\n        StringBuilder sb = new StringBuilder();\n        if (this.type != null) {\n            sb.append(this.type);\n        }\n        if (this.name != null) {\n            sb.append(\"; name=\\\"\");\n            sb.append(this.name).append('\\\"');\n        }\n        if (this.filename != null) {\n            if (this.charset == null || StandardCharsets.US_ASCII.equals(this.charset)) {\n                sb.append(\"; filename=\\\"\");\n                sb.append(this.filename).append('\\\"');\n            } else {\n                sb.append(\"; filename*=\");\n                sb.append(encodeHeaderFieldParam(this.filename, this.charset));\n            }\n        }\n        if (this.size != null) {\n            sb.append(\"; size=\");\n            sb.append(this.size);\n        }\n        if (this.creationDate != null) {\n            sb.append(\"; creation-date=\\\"\");\n            sb.append(RFC_1123_DATE_TIME.format(this.creationDate));\n            sb.append('\\\"');\n        }\n        if (this.modificationDate != null) {\n            sb.append(\"; modification-date=\\\"\");\n            sb.append(RFC_1123_DATE_TIME.format(this.modificationDate));\n            sb.append('\\\"');\n        }\n        if (this.readDate != null) {\n            sb.append(\"; read-date=\\\"\");\n            sb.append(RFC_1123_DATE_TIME.format(this.readDate));\n            sb.append('\\\"');\n        }\n        return sb.toString();\n    }\n\n    public static Builder builder(String type) {\n        return new BuilderImpl(type);\n    }\n\n    public static ContentDisposition empty() {\n        return new ContentDisposition(\"\", null, null, null, null, null, null, null);\n    }\n\n    public static ContentDisposition parse(String contentDisposition) {\n        List<String> parts = tokenize(contentDisposition);\n        String type = parts.get(0);\n        String name = null;\n        String filename = null;\n        Charset charset = null;\n        Long size = null;\n        ZonedDateTime creationDate = null;\n        ZonedDateTime modificationDate = null;\n        ZonedDateTime readDate = null;\n        for (int i = 1; i < parts.size(); i++) {\n            String part = parts.get(i);\n            int eqIndex = part.indexOf('=');\n            if (eqIndex != -1) {\n                String attribute = part.substring(0, eqIndex);\n                String value = (part.startsWith(\"\\\"\", eqIndex + 1) && part.endsWith(\"\\\"\") ? part.substring(eqIndex + 2, part.length() - 1) : part.substring(eqIndex + 1, part.length()));\n                if (attribute.equals(\"name\")) {\n                    name = value;\n                } else if (attribute.equals(\"filename*\")) {\n                    filename = decodeHeaderFieldParam(value);\n                    charset = Charset.forName(value.substring(0, value.indexOf('\\'')));\n                    Assert.isTrue(UTF_8.equals(charset) || ISO_8859_1.equals(charset), \"Charset should be UTF-8 or ISO-8859-1\");\n                } else if (attribute.equals(\"filename\") && (filename == null)) {\n                    filename = value;\n                } else if (attribute.equals(\"size\")) {\n                    size = Long.parseLong(value);\n                } else if (attribute.equals(\"creation-date\")) {\n                    try {\n                        creationDate = ZonedDateTime.parse(value, RFC_1123_DATE_TIME);\n                    } catch (DateTimeParseException ex) {\n                    }\n                } else if (attribute.equals(\"modification-date\")) {\n                    try {\n                        modificationDate = ZonedDateTime.parse(value, RFC_1123_DATE_TIME);\n                    } catch (DateTimeParseException ex) {\n                    }\n                } else if (attribute.equals(\"read-date\")) {\n                    try {\n                        readDate = ZonedDateTime.parse(value, RFC_1123_DATE_TIME);\n                    } catch (DateTimeParseException ex) {\n                    }\n                }\n            } else {\n                throw new IllegalArgumentException(\"Invalid content disposition format\");\n            }\n        }\n        return new ContentDisposition(type, name, filename, charset, size, creationDate, modificationDate, readDate);\n    }\n\n    private static List<String> tokenize(String headerValue) {\n        int index = headerValue.indexOf(';');\n        String type = (index >= 0 ? headerValue.substring(0, index) : headerValue).trim();\n        if (type.isEmpty()) {\n            throw new IllegalArgumentException(\"Content-Disposition header must not be empty\");\n        }\n        List<String> parts = new ArrayList<>();\n        parts.add(type);\n        if (index >= 0) {\n            do {\n                int nextIndex = index + 1;\n                boolean quoted = false;\n                while (nextIndex < headerValue.length()) {\n                    char ch = headerValue.charAt(nextIndex);\n                    if (ch == ';') {\n                        if (!quoted) {\n                            break;\n                        }\n                    } else if (ch == '\"') {\n                        quoted = !quoted;\n                    }\n                    nextIndex++;\n                }\n                String part = headerValue.substring(index + 1, nextIndex).trim();\n                if (!part.isEmpty()) {\n                    parts.add(part);\n                }\n                index = nextIndex;\n            } while (index < headerValue.length());\n        }\n        return parts;\n    }\n\n    private static String decodeHeaderFieldParam(String input) {\n        Assert.notNull(input, \"Input String should not be null\");\n        int firstQuoteIndex = input.indexOf('\\'');\n        int secondQuoteIndex = input.indexOf('\\'', firstQuoteIndex + 1);\n        if (firstQuoteIndex == -1 || secondQuoteIndex == -1) {\n            return input;\n        }\n        Charset charset = Charset.forName(input.substring(0, firstQuoteIndex));\n        Assert.isTrue(UTF_8.equals(charset) || ISO_8859_1.equals(charset), \"Charset should be UTF-8 or ISO-8859-1\");\n        byte[] value = input.substring(secondQuoteIndex + 1, input.length()).getBytes(charset);\n        ByteArrayOutputStream bos = new ByteArrayOutputStream();\n        int index = 0;\n        while (index < value.length) {\n            byte b = value[index];\n            if (isRFC5987AttrChar(b)) {\n                bos.write((char) b);\n                index++;\n            } else if (b == '%') {\n                char[] array = { (char) value[index + 1], (char) value[index + 2] };\n                bos.write(Integer.parseInt(String.valueOf(array), 16));\n                index += 3;\n            } else {\n                throw new IllegalArgumentException(\"Invalid header field parameter format (as defined in RFC 5987)\");\n            }\n        }\n        return new String(bos.toByteArray(), charset);\n    }\n\n    private static boolean isRFC5987AttrChar(byte c) {\n        return (c >= '0' && c <= '9') || (c >= 'a' && c <= 'z') || (c >= 'A' && c <= 'Z') || c == '!' || c == '#' || c == '$' || c == '&' || c == '+' || c == '-' || c == '.' || c == '^' || c == '_' || c == '`' || c == '|' || c == '~';\n    }\n\n    private static String encodeHeaderFieldParam(String input, Charset charset) {\n        Assert.notNull(input, \"Input String should not be null\");\n        Assert.notNull(charset, \"Charset should not be null\");\n        if (StandardCharsets.US_ASCII.equals(charset)) {\n            return input;\n        }\n        Assert.isTrue(UTF_8.equals(charset) || ISO_8859_1.equals(charset), \"Charset should be UTF-8 or ISO-8859-1\");\n        byte[] source = input.getBytes(charset);\n        int len = source.length;\n        StringBuilder sb = new StringBuilder(len << 1);\n        sb.append(charset.name());\n        sb.append(\"''\");\n        for (byte b : source) {\n            if (isRFC5987AttrChar(b)) {\n                sb.append((char) b);\n            } else {\n                sb.append('%');\n                char hex1 = Character.toUpperCase(Character.forDigit((b >> 4) & 0xF, 16));\n                char hex2 = Character.toUpperCase(Character.forDigit(b & 0xF, 16));\n                sb.append(hex1);\n                sb.append(hex2);\n            }\n        }\n        return sb.toString();\n    }\n\n    public interface Builder {\n\n        Builder name(String name);\n\n        Builder filename(String filename);\n\n        Builder filename(String filename, Charset charset);\n\n        Builder size(Long size);\n\n        Builder creationDate(ZonedDateTime creationDate);\n\n        Builder modificationDate(ZonedDateTime modificationDate);\n\n        Builder readDate(ZonedDateTime readDate);\n\n        ContentDisposition build();\n    }\n\n    private static class BuilderImpl implements Builder {\n\n        private String type;\n\n        @Nullable\n        private String name;\n\n        @Nullable\n        private String filename;\n\n        @Nullable\n        private Charset charset;\n\n        @Nullable\n        private Long size;\n\n        @Nullable\n        private ZonedDateTime creationDate;\n\n        @Nullable\n        private ZonedDateTime modificationDate;\n\n        @Nullable\n        private ZonedDateTime readDate;\n\n        public BuilderImpl(String type) {\n            Assert.hasText(type, \"'type' must not be not empty\");\n            this.type = type;\n        }\n\n        @Override\n        public Builder name(String name) {\n            this.name = name;\n            return this;\n        }\n\n        @Override\n        public Builder filename(String filename) {\n            this.filename = filename;\n            return this;\n        }\n\n        @Override\n        public Builder filename(String filename, Charset charset) {\n            this.filename = filename;\n            this.charset = charset;\n            return this;\n        }\n\n        @Override\n        public Builder size(Long size) {\n            this.size = size;\n            return this;\n        }\n\n        @Override\n        public Builder creationDate(ZonedDateTime creationDate) {\n            this.creationDate = creationDate;\n            return this;\n        }\n\n        @Override\n        public Builder modificationDate(ZonedDateTime modificationDate) {\n            this.modificationDate = modificationDate;\n            return this;\n        }\n\n        @Override\n        public Builder readDate(ZonedDateTime readDate) {\n            this.readDate = readDate;\n            return this;\n        }\n\n        @Override\n        public ContentDisposition build() {\n            return new ContentDisposition(this.type, this.name, this.filename, this.charset, this.size, this.creationDate, this.modificationDate, this.readDate);\n        }\n    }\n}\n"}}], "diff_hunk": ["--- spring-web/src/main/java/org/springframework/http/ContentDisposition.java\n+++ spring-web/src/main/java/org/springframework/http/ContentDisposition.java\n@@ -9,9 +9,11 @@\n import org.springframework.lang.Nullable;\n import org.springframework.util.Assert;\n import org.springframework.util.ObjectUtils;\n-import static java.nio.charset.StandardCharsets.*;\n-import static java.time.format.DateTimeFormatter.*;\n-public class ContentDisposition {\n+import static java.nio.charset.StandardCharsets.ISO_8859_1;\n+import static java.nio.charset.StandardCharsets.UTF_8;\n+import static java.time.format.DateTimeFormatter.RFC_1123_DATE_TIME;\n+public final class ContentDisposition {\n+    private static final String INVALID_HEADER_FIELD_PARAMETER_FORMAT = \"Invalid header field parameter format (as defined in RFC 5987)\";\n     @Nullable\n     private final String type;\n     @Nullable\n@@ -106,10 +108,10 @@\n         if (this.filename != null) {\n             if (this.charset == null || StandardCharsets.US_ASCII.equals(this.charset)) {\n                 sb.append(\"; filename=\\\"\");\n-                sb.append(this.filename).append('\\\"');\n+                sb.append(escapeQuotationsInFilename(this.filename)).append('\\\"');\n             } else {\n                 sb.append(\"; filename*=\");\n-                sb.append(encodeHeaderFieldParam(this.filename, this.charset));\n+                sb.append(encodeFilename(this.filename, this.charset));\n             }\n         }\n         if (this.size != null) {\n@@ -154,13 +156,19 @@\n             int eqIndex = part.indexOf('=');\n             if (eqIndex != -1) {\n                 String attribute = part.substring(0, eqIndex);\n-                String value = (part.startsWith(\"\\\"\", eqIndex + 1) && part.endsWith(\"\\\"\") ? part.substring(eqIndex + 2, part.length() - 1) : part.substring(eqIndex + 1, part.length()));\n+                String value = (part.startsWith(\"\\\"\", eqIndex + 1) && part.endsWith(\"\\\"\") ? part.substring(eqIndex + 2, part.length() - 1) : part.substring(eqIndex + 1));\n                 if (attribute.equals(\"name\")) {\n                     name = value;\n                 } else if (attribute.equals(\"filename*\")) {\n-                    filename = decodeHeaderFieldParam(value);\n-                    charset = Charset.forName(value.substring(0, value.indexOf('\\'')));\n-                    Assert.isTrue(UTF_8.equals(charset) || ISO_8859_1.equals(charset), \"Charset should be UTF-8 or ISO-8859-1\");\n+                    int idx1 = value.indexOf('\\'');\n+                    int idx2 = value.indexOf('\\'', idx1 + 1);\n+                    if (idx1 != -1 && idx2 != -1) {\n+                        charset = Charset.forName(value.substring(0, idx1).trim());\n+                        Assert.isTrue(UTF_8.equals(charset) || ISO_8859_1.equals(charset), \"Charset should be UTF-8 or ISO-8859-1\");\n+                        filename = decodeFilename(value.substring(idx2 + 1), charset);\n+                    } else {\n+                        filename = decodeFilename(value, StandardCharsets.US_ASCII);\n+                    }\n                 } else if (attribute.equals(\"filename\") && (filename == null)) {\n                     filename = value;\n                 } else if (attribute.equals(\"size\")) {\n@@ -199,15 +207,17 @@\n             do {\n                 int nextIndex = index + 1;\n                 boolean quoted = false;\n+                boolean escaped = false;\n                 while (nextIndex < headerValue.length()) {\n                     char ch = headerValue.charAt(nextIndex);\n                     if (ch == ';') {\n                         if (!quoted) {\n                             break;\n                         }\n-                    } else if (ch == '\"') {\n+                    } else if (!escaped && ch == '\"') {\n                         quoted = !quoted;\n                     }\n+                    escaped = (!escaped && ch == '\\\\');\n                     nextIndex++;\n                 }\n                 String part = headerValue.substring(index + 1, nextIndex).trim();\n@@ -219,16 +229,10 @@\n         }\n         return parts;\n     }\n-    private static String decodeHeaderFieldParam(String input) {\n-        Assert.notNull(input, \"Input String should not be null\");\n-        int firstQuoteIndex = input.indexOf('\\'');\n-        int secondQuoteIndex = input.indexOf('\\'', firstQuoteIndex + 1);\n-        if (firstQuoteIndex == -1 || secondQuoteIndex == -1) {\n-            return input;\n-        }\n-        Charset charset = Charset.forName(input.substring(0, firstQuoteIndex));\n-        Assert.isTrue(UTF_8.equals(charset) || ISO_8859_1.equals(charset), \"Charset should be UTF-8 or ISO-8859-1\");\n-        byte[] value = input.substring(secondQuoteIndex + 1, input.length()).getBytes(charset);\n+    private static String decodeFilename(String filename, Charset charset) {\n+        Assert.notNull(filename, \"'input' String` should not be null\");\n+        Assert.notNull(charset, \"'charset' should not be null\");\n+        byte[] value = filename.getBytes(charset);\n         ByteArrayOutputStream bos = new ByteArrayOutputStream();\n         int index = 0;\n         while (index < value.length) {\n@@ -236,12 +240,16 @@\n             if (isRFC5987AttrChar(b)) {\n                 bos.write((char) b);\n                 index++;\n-            } else if (b == '%') {\n-                char[] array = { (char) value[index + 1], (char) value[index + 2] };\n-                bos.write(Integer.parseInt(String.valueOf(array), 16));\n+            } else if (b == '%' && index < value.length - 2) {\n+                char[] array = new char[] { (char) value[index + 1], (char) value[index + 2] };\n+                try {\n+                    bos.write(Integer.parseInt(String.valueOf(array), 16));\n+                } catch (NumberFormatException ex) {\n+                    throw new IllegalArgumentException(INVALID_HEADER_FIELD_PARAMETER_FORMAT, ex);\n+                }\n                 index += 3;\n             } else {\n-                throw new IllegalArgumentException(\"Invalid header field parameter format (as defined in RFC 5987)\");\n+                throw new IllegalArgumentException(INVALID_HEADER_FIELD_PARAMETER_FORMAT);\n             }\n         }\n         return new String(bos.toByteArray(), charset);\n@@ -249,13 +257,26 @@\n     private static boolean isRFC5987AttrChar(byte c) {\n         return (c >= '0' && c <= '9') || (c >= 'a' && c <= 'z') || (c >= 'A' && c <= 'Z') || c == '!' || c == '#' || c == '$' || c == '&' || c == '+' || c == '-' || c == '.' || c == '^' || c == '_' || c == '`' || c == '|' || c == '~';\n     }\n-    private static String encodeHeaderFieldParam(String input, Charset charset) {\n-        Assert.notNull(input, \"Input String should not be null\");\n-        Assert.notNull(charset, \"Charset should not be null\");\n-        if (StandardCharsets.US_ASCII.equals(charset)) {\n-            return input;\n-        }\n-        Assert.isTrue(UTF_8.equals(charset) || ISO_8859_1.equals(charset), \"Charset should be UTF-8 or ISO-8859-1\");\n+    private static String escapeQuotationsInFilename(String filename) {\n+        if (filename.indexOf('\"') == -1 && filename.indexOf('\\\\') == -1) {\n+            return filename;\n+        }\n+        boolean escaped = false;\n+        StringBuilder sb = new StringBuilder();\n+        for (char c : filename.toCharArray()) {\n+            sb.append((c == '\"' && !escaped) ? \"\\\\\\\"\" : c);\n+            escaped = (!escaped && c == '\\\\');\n+        }\n+        if (escaped) {\n+            sb.deleteCharAt(sb.length() - 1);\n+        }\n+        return sb.toString();\n+    }\n+    private static String encodeFilename(String input, Charset charset) {\n+        Assert.notNull(input, \"`input` is required\");\n+        Assert.notNull(charset, \"`charset` is required\");\n+        Assert.isTrue(!StandardCharsets.US_ASCII.equals(charset), \"ASCII does not require encoding\");\n+        Assert.isTrue(UTF_8.equals(charset) || ISO_8859_1.equals(charset), \"Only UTF-8 and ISO-8859-1 supported.\");\n         byte[] source = input.getBytes(charset);\n         int len = source.length;\n         StringBuilder sb = new StringBuilder(len << 1);\n@@ -311,11 +332,13 @@\n         }\n         @Override\n         public Builder filename(String filename) {\n+            Assert.hasText(filename, \"No filename\");\n             this.filename = filename;\n             return this;\n         }\n         @Override\n         public Builder filename(String filename, Charset charset) {\n+            Assert.hasText(filename, \"No filename\");\n             this.filename = filename;\n             this.charset = charset;\n             return this;"], "num_changed_lines": 2, "num_java_non_test_files": 1}
{"commit_id": "0e28bee0f155b9bf240b4bafc4646e4810cb23f", "repo_url": "https://github.com/spring-projects/spring-framework", "commit_message": "clean duplicate separators resource urls", "num_changed_files": 4, "num_changed_java_files": 4, "tag": -1, "source_files": [{"after": {"file_path": "spring-webflux/src/main/java/org/springframework/web/reactive/resource/ResourceWebHandler.java", "source_code": "package org.springframework.web.reactive.resource;\n\nimport java.io.IOException;\nimport java.io.UnsupportedEncodingException;\nimport java.net.URLDecoder;\nimport java.time.Instant;\nimport java.util.ArrayList;\nimport java.util.Collections;\nimport java.util.EnumSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport reactor.core.Exceptions;\nimport reactor.core.publisher.Mono;\nimport org.springframework.beans.factory.InitializingBean;\nimport org.springframework.core.ResolvableType;\nimport org.springframework.core.io.Resource;\nimport org.springframework.http.CacheControl;\nimport org.springframework.http.HttpHeaders;\nimport org.springframework.http.HttpMethod;\nimport org.springframework.http.HttpStatus;\nimport org.springframework.http.MediaType;\nimport org.springframework.http.MediaTypeFactory;\nimport org.springframework.http.codec.ResourceHttpMessageWriter;\nimport org.springframework.http.server.PathContainer;\nimport org.springframework.lang.Nullable;\nimport org.springframework.util.Assert;\nimport org.springframework.util.CollectionUtils;\nimport org.springframework.util.ObjectUtils;\nimport org.springframework.util.ResourceUtils;\nimport org.springframework.util.StringUtils;\nimport org.springframework.web.reactive.HandlerMapping;\nimport org.springframework.web.server.MethodNotAllowedException;\nimport org.springframework.web.server.ResponseStatusException;\nimport org.springframework.web.server.ServerWebExchange;\nimport org.springframework.web.server.WebHandler;\n\npublic class ResourceWebHandler implements WebHandler, InitializingBean {\n\n    private static final Set<HttpMethod> SUPPORTED_METHODS = EnumSet.of(HttpMethod.GET, HttpMethod.HEAD);\n\n    private static final ResponseStatusException NOT_FOUND_EXCEPTION = new ResponseStatusException(HttpStatus.NOT_FOUND);\n\n    private static final Log logger = LogFactory.getLog(ResourceWebHandler.class);\n\n    private final List<Resource> locations = new ArrayList<>(4);\n\n    private final List<ResourceResolver> resourceResolvers = new ArrayList<>(4);\n\n    private final List<ResourceTransformer> resourceTransformers = new ArrayList<>(4);\n\n    @Nullable\n    private CacheControl cacheControl;\n\n    @Nullable\n    private ResourceHttpMessageWriter resourceHttpMessageWriter;\n\n    public void setLocations(@Nullable List<Resource> locations) {\n        this.locations.clear();\n        if (locations != null) {\n            this.locations.addAll(locations);\n        }\n    }\n\n    public List<Resource> getLocations() {\n        return this.locations;\n    }\n\n    public void setResourceResolvers(@Nullable List<ResourceResolver> resourceResolvers) {\n        this.resourceResolvers.clear();\n        if (resourceResolvers != null) {\n            this.resourceResolvers.addAll(resourceResolvers);\n        }\n    }\n\n    public List<ResourceResolver> getResourceResolvers() {\n        return this.resourceResolvers;\n    }\n\n    public void setResourceTransformers(@Nullable List<ResourceTransformer> resourceTransformers) {\n        this.resourceTransformers.clear();\n        if (resourceTransformers != null) {\n            this.resourceTransformers.addAll(resourceTransformers);\n        }\n    }\n\n    public List<ResourceTransformer> getResourceTransformers() {\n        return this.resourceTransformers;\n    }\n\n    public void setCacheControl(@Nullable CacheControl cacheControl) {\n        this.cacheControl = cacheControl;\n    }\n\n    @Nullable\n    public CacheControl getCacheControl() {\n        return this.cacheControl;\n    }\n\n    public void setResourceHttpMessageWriter(@Nullable ResourceHttpMessageWriter httpMessageWriter) {\n        this.resourceHttpMessageWriter = httpMessageWriter;\n    }\n\n    @Nullable\n    public ResourceHttpMessageWriter getResourceHttpMessageWriter() {\n        return this.resourceHttpMessageWriter;\n    }\n\n    @Override\n    public void afterPropertiesSet() throws Exception {\n        if (this.resourceResolvers.isEmpty()) {\n            this.resourceResolvers.add(new PathResourceResolver());\n        }\n        initAllowedLocations();\n        if (getResourceHttpMessageWriter() == null) {\n            this.resourceHttpMessageWriter = new ResourceHttpMessageWriter();\n        }\n    }\n\n    protected void initAllowedLocations() {\n        if (CollectionUtils.isEmpty(this.locations)) {\n            if (logger.isWarnEnabled()) {\n                logger.warn(\"Locations list is empty. No resources will be served unless a \" + \"custom ResourceResolver is configured as an alternative to PathResourceResolver.\");\n            }\n            return;\n        }\n        for (int i = getResourceResolvers().size() - 1; i >= 0; i--) {\n            if (getResourceResolvers().get(i) instanceof PathResourceResolver) {\n                PathResourceResolver resolver = (PathResourceResolver) getResourceResolvers().get(i);\n                if (ObjectUtils.isEmpty(resolver.getAllowedLocations())) {\n                    resolver.setAllowedLocations(getLocations().toArray(new Resource[0]));\n                }\n                break;\n            }\n        }\n    }\n\n    @Override\n    public Mono<Void> handle(ServerWebExchange exchange) {\n        return getResource(exchange).switchIfEmpty(Mono.defer(() -> {\n            logger.trace(\"No matching resource found - returning 404\");\n            return Mono.error(NOT_FOUND_EXCEPTION);\n        })).flatMap(resource -> {\n            try {\n                if (HttpMethod.OPTIONS.matches(exchange.getRequest().getMethodValue())) {\n                    exchange.getResponse().getHeaders().add(\"Allow\", \"GET,HEAD,OPTIONS\");\n                    return Mono.empty();\n                }\n                HttpMethod httpMethod = exchange.getRequest().getMethod();\n                if (!SUPPORTED_METHODS.contains(httpMethod)) {\n                    return Mono.error(new MethodNotAllowedException(exchange.getRequest().getMethodValue(), SUPPORTED_METHODS));\n                }\n                if (exchange.checkNotModified(Instant.ofEpochMilli(resource.lastModified()))) {\n                    logger.trace(\"Resource not modified - returning 304\");\n                    return Mono.empty();\n                }\n                if (getCacheControl() != null) {\n                    String value = getCacheControl().getHeaderValue();\n                    if (value != null) {\n                        exchange.getResponse().getHeaders().setCacheControl(value);\n                    }\n                }\n                MediaType mediaType = MediaTypeFactory.getMediaType(resource).orElse(null);\n                if (mediaType != null) {\n                    if (logger.isTraceEnabled()) {\n                        logger.trace(\"Determined media type '\" + mediaType + \"' for \" + resource);\n                    }\n                } else {\n                    if (logger.isTraceEnabled()) {\n                        logger.trace(\"No media type found \" + \"for \" + resource + \" - not sending a content-type header\");\n                    }\n                }\n                if (HttpMethod.HEAD.matches(exchange.getRequest().getMethodValue())) {\n                    setHeaders(exchange, resource, mediaType);\n                    exchange.getResponse().getHeaders().set(HttpHeaders.ACCEPT_RANGES, \"bytes\");\n                    logger.trace(\"HEAD request - skipping content\");\n                    return Mono.empty();\n                }\n                setHeaders(exchange, resource, mediaType);\n                ResourceHttpMessageWriter writer = getResourceHttpMessageWriter();\n                Assert.state(writer != null, \"No ResourceHttpMessageWriter\");\n                return writer.write(Mono.just(resource), null, ResolvableType.forClass(Resource.class), mediaType, exchange.getRequest(), exchange.getResponse(), Collections.emptyMap());\n            } catch (IOException ex) {\n                return Mono.error(ex);\n            }\n        });\n    }\n\n    protected Mono<Resource> getResource(ServerWebExchange exchange) {\n        String name = HandlerMapping.PATH_WITHIN_HANDLER_MAPPING_ATTRIBUTE;\n        PathContainer pathWithinHandler = exchange.getRequiredAttribute(name);\n        String path = processPath(pathWithinHandler.value());\n        if (!StringUtils.hasText(path) || isInvalidPath(path)) {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Ignoring invalid resource path [\" + path + \"]\");\n            }\n            return Mono.empty();\n        }\n        if (path.contains(\"%\")) {\n            try {\n                String decodedPath = URLDecoder.decode(path, \"UTF-8\");\n                if (isInvalidPath(decodedPath)) {\n                    if (logger.isTraceEnabled()) {\n                        logger.trace(\"Ignoring invalid resource path with escape sequences [\" + path + \"].\");\n                    }\n                    return Mono.empty();\n                }\n                decodedPath = processPath(decodedPath);\n                if (isInvalidPath(decodedPath)) {\n                    if (logger.isTraceEnabled()) {\n                        logger.trace(\"Ignoring invalid resource path with escape sequences [\" + path + \"].\");\n                    }\n                    return Mono.empty();\n                }\n            } catch (IllegalArgumentException ex) {\n            } catch (UnsupportedEncodingException ex) {\n                return Mono.error(Exceptions.propagate(ex));\n            }\n        }\n        ResourceResolverChain resolveChain = createResolverChain();\n        return resolveChain.resolveResource(exchange, path, getLocations()).flatMap(resource -> {\n            ResourceTransformerChain transformerChain = createTransformerChain(resolveChain);\n            return transformerChain.transform(exchange, resource);\n        });\n    }\n\n    protected String processPath(String path) {\n        path = StringUtils.replace(path, \"\\\\\", \"/\");\n        path = cleanDuplicateSlashes(path);\n        return cleanLeadingSlash(path);\n    }\n\n    private String cleanDuplicateSlashes(String path) {\n        StringBuilder sb = null;\n        char prev = 0;\n        for (int i = 0; i < path.length(); i++) {\n            char curr = path.charAt(i);\n            try {\n                if ((curr == '/') && (prev == '/')) {\n                    if (sb == null) {\n                        sb = new StringBuilder(path.substring(0, i));\n                    }\n                    continue;\n                }\n                if (sb != null) {\n                    sb.append(path.charAt(i));\n                }\n            } finally {\n                prev = curr;\n            }\n        }\n        return sb != null ? sb.toString() : path;\n    }\n\n    private String cleanLeadingSlash(String path) {\n        boolean slash = false;\n        for (int i = 0; i < path.length(); i++) {\n            if (path.charAt(i) == '/') {\n                slash = true;\n            } else if (path.charAt(i) > ' ' && path.charAt(i) != 127) {\n                if (i == 0 || (i == 1 && slash)) {\n                    return path;\n                }\n                path = slash ? \"/\" + path.substring(i) : path.substring(i);\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Path after trimming leading '/' and control characters: \" + path);\n                }\n                return path;\n            }\n        }\n        return (slash ? \"/\" : \"\");\n    }\n\n    protected boolean isInvalidPath(String path) {\n        if (logger.isTraceEnabled()) {\n            logger.trace(\"Applying \\\"invalid path\\\" checks to path: \" + path);\n        }\n        if (path.contains(\"WEB-INF\") || path.contains(\"META-INF\")) {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Path contains \\\"WEB-INF\\\" or \\\"META-INF\\\".\");\n            }\n            return true;\n        }\n        if (path.contains(\":/\")) {\n            String relativePath = (path.charAt(0) == '/' ? path.substring(1) : path);\n            if (ResourceUtils.isUrl(relativePath) || relativePath.startsWith(\"url:\")) {\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Path represents URL or has \\\"url:\\\" prefix.\");\n                }\n                return true;\n            }\n        }\n        if (path.contains(\"..\")) {\n            path = StringUtils.cleanPath(path);\n            if (path.contains(\"../\")) {\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Path contains \\\"../\\\" after call to StringUtils#cleanPath.\");\n                }\n                return true;\n            }\n        }\n        return false;\n    }\n\n    private ResourceResolverChain createResolverChain() {\n        return new DefaultResourceResolverChain(getResourceResolvers());\n    }\n\n    private ResourceTransformerChain createTransformerChain(ResourceResolverChain resolverChain) {\n        return new DefaultResourceTransformerChain(resolverChain, getResourceTransformers());\n    }\n\n    protected void setHeaders(ServerWebExchange exchange, Resource resource, @Nullable MediaType mediaType) throws IOException {\n        HttpHeaders headers = exchange.getResponse().getHeaders();\n        long length = resource.contentLength();\n        headers.setContentLength(length);\n        if (mediaType != null) {\n            headers.setContentType(mediaType);\n        }\n        if (resource instanceof HttpResource) {\n            HttpHeaders resourceHeaders = ((HttpResource) resource).getResponseHeaders();\n            exchange.getResponse().getHeaders().putAll(resourceHeaders);\n        }\n    }\n\n    @Override\n    public String toString() {\n        return \"ResourceWebHandler [locations=\" + getLocations() + \", resolvers=\" + getResourceResolvers() + \"]\";\n    }\n}\n"}, "before": {"file_path": "spring-webflux/src/main/java/org/springframework/web/reactive/resource/ResourceWebHandler.java", "source_code": "package org.springframework.web.reactive.resource;\n\nimport java.io.IOException;\nimport java.io.UnsupportedEncodingException;\nimport java.net.URLDecoder;\nimport java.time.Instant;\nimport java.util.ArrayList;\nimport java.util.Collections;\nimport java.util.EnumSet;\nimport java.util.List;\nimport java.util.Set;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport reactor.core.Exceptions;\nimport reactor.core.publisher.Mono;\nimport org.springframework.beans.factory.InitializingBean;\nimport org.springframework.core.ResolvableType;\nimport org.springframework.core.io.Resource;\nimport org.springframework.http.CacheControl;\nimport org.springframework.http.HttpHeaders;\nimport org.springframework.http.HttpMethod;\nimport org.springframework.http.HttpStatus;\nimport org.springframework.http.MediaType;\nimport org.springframework.http.MediaTypeFactory;\nimport org.springframework.http.codec.ResourceHttpMessageWriter;\nimport org.springframework.http.server.PathContainer;\nimport org.springframework.lang.Nullable;\nimport org.springframework.util.Assert;\nimport org.springframework.util.CollectionUtils;\nimport org.springframework.util.ObjectUtils;\nimport org.springframework.util.ResourceUtils;\nimport org.springframework.util.StringUtils;\nimport org.springframework.web.reactive.HandlerMapping;\nimport org.springframework.web.server.MethodNotAllowedException;\nimport org.springframework.web.server.ResponseStatusException;\nimport org.springframework.web.server.ServerWebExchange;\nimport org.springframework.web.server.WebHandler;\n\npublic class ResourceWebHandler implements WebHandler, InitializingBean {\n\n    private static final Set<HttpMethod> SUPPORTED_METHODS = EnumSet.of(HttpMethod.GET, HttpMethod.HEAD);\n\n    private static final ResponseStatusException NOT_FOUND_EXCEPTION = new ResponseStatusException(HttpStatus.NOT_FOUND);\n\n    private static final Log logger = LogFactory.getLog(ResourceWebHandler.class);\n\n    private final List<Resource> locations = new ArrayList<>(4);\n\n    private final List<ResourceResolver> resourceResolvers = new ArrayList<>(4);\n\n    private final List<ResourceTransformer> resourceTransformers = new ArrayList<>(4);\n\n    @Nullable\n    private CacheControl cacheControl;\n\n    @Nullable\n    private ResourceHttpMessageWriter resourceHttpMessageWriter;\n\n    public void setLocations(@Nullable List<Resource> locations) {\n        this.locations.clear();\n        if (locations != null) {\n            this.locations.addAll(locations);\n        }\n    }\n\n    public List<Resource> getLocations() {\n        return this.locations;\n    }\n\n    public void setResourceResolvers(@Nullable List<ResourceResolver> resourceResolvers) {\n        this.resourceResolvers.clear();\n        if (resourceResolvers != null) {\n            this.resourceResolvers.addAll(resourceResolvers);\n        }\n    }\n\n    public List<ResourceResolver> getResourceResolvers() {\n        return this.resourceResolvers;\n    }\n\n    public void setResourceTransformers(@Nullable List<ResourceTransformer> resourceTransformers) {\n        this.resourceTransformers.clear();\n        if (resourceTransformers != null) {\n            this.resourceTransformers.addAll(resourceTransformers);\n        }\n    }\n\n    public List<ResourceTransformer> getResourceTransformers() {\n        return this.resourceTransformers;\n    }\n\n    public void setCacheControl(@Nullable CacheControl cacheControl) {\n        this.cacheControl = cacheControl;\n    }\n\n    @Nullable\n    public CacheControl getCacheControl() {\n        return this.cacheControl;\n    }\n\n    public void setResourceHttpMessageWriter(@Nullable ResourceHttpMessageWriter httpMessageWriter) {\n        this.resourceHttpMessageWriter = httpMessageWriter;\n    }\n\n    @Nullable\n    public ResourceHttpMessageWriter getResourceHttpMessageWriter() {\n        return this.resourceHttpMessageWriter;\n    }\n\n    @Override\n    public void afterPropertiesSet() throws Exception {\n        if (this.resourceResolvers.isEmpty()) {\n            this.resourceResolvers.add(new PathResourceResolver());\n        }\n        initAllowedLocations();\n        if (getResourceHttpMessageWriter() == null) {\n            this.resourceHttpMessageWriter = new ResourceHttpMessageWriter();\n        }\n    }\n\n    protected void initAllowedLocations() {\n        if (CollectionUtils.isEmpty(this.locations)) {\n            if (logger.isWarnEnabled()) {\n                logger.warn(\"Locations list is empty. No resources will be served unless a \" + \"custom ResourceResolver is configured as an alternative to PathResourceResolver.\");\n            }\n            return;\n        }\n        for (int i = getResourceResolvers().size() - 1; i >= 0; i--) {\n            if (getResourceResolvers().get(i) instanceof PathResourceResolver) {\n                PathResourceResolver resolver = (PathResourceResolver) getResourceResolvers().get(i);\n                if (ObjectUtils.isEmpty(resolver.getAllowedLocations())) {\n                    resolver.setAllowedLocations(getLocations().toArray(new Resource[0]));\n                }\n                break;\n            }\n        }\n    }\n\n    @Override\n    public Mono<Void> handle(ServerWebExchange exchange) {\n        return getResource(exchange).switchIfEmpty(Mono.defer(() -> {\n            logger.trace(\"No matching resource found - returning 404\");\n            return Mono.error(NOT_FOUND_EXCEPTION);\n        })).flatMap(resource -> {\n            try {\n                if (HttpMethod.OPTIONS.matches(exchange.getRequest().getMethodValue())) {\n                    exchange.getResponse().getHeaders().add(\"Allow\", \"GET,HEAD,OPTIONS\");\n                    return Mono.empty();\n                }\n                HttpMethod httpMethod = exchange.getRequest().getMethod();\n                if (!SUPPORTED_METHODS.contains(httpMethod)) {\n                    return Mono.error(new MethodNotAllowedException(exchange.getRequest().getMethodValue(), SUPPORTED_METHODS));\n                }\n                if (exchange.checkNotModified(Instant.ofEpochMilli(resource.lastModified()))) {\n                    logger.trace(\"Resource not modified - returning 304\");\n                    return Mono.empty();\n                }\n                if (getCacheControl() != null) {\n                    String value = getCacheControl().getHeaderValue();\n                    if (value != null) {\n                        exchange.getResponse().getHeaders().setCacheControl(value);\n                    }\n                }\n                MediaType mediaType = MediaTypeFactory.getMediaType(resource).orElse(null);\n                if (mediaType != null) {\n                    if (logger.isTraceEnabled()) {\n                        logger.trace(\"Determined media type '\" + mediaType + \"' for \" + resource);\n                    }\n                } else {\n                    if (logger.isTraceEnabled()) {\n                        logger.trace(\"No media type found \" + \"for \" + resource + \" - not sending a content-type header\");\n                    }\n                }\n                if (HttpMethod.HEAD.matches(exchange.getRequest().getMethodValue())) {\n                    setHeaders(exchange, resource, mediaType);\n                    exchange.getResponse().getHeaders().set(HttpHeaders.ACCEPT_RANGES, \"bytes\");\n                    logger.trace(\"HEAD request - skipping content\");\n                    return Mono.empty();\n                }\n                setHeaders(exchange, resource, mediaType);\n                ResourceHttpMessageWriter writer = getResourceHttpMessageWriter();\n                Assert.state(writer != null, \"No ResourceHttpMessageWriter\");\n                return writer.write(Mono.just(resource), null, ResolvableType.forClass(Resource.class), mediaType, exchange.getRequest(), exchange.getResponse(), Collections.emptyMap());\n            } catch (IOException ex) {\n                return Mono.error(ex);\n            }\n        });\n    }\n\n    protected Mono<Resource> getResource(ServerWebExchange exchange) {\n        String name = HandlerMapping.PATH_WITHIN_HANDLER_MAPPING_ATTRIBUTE;\n        PathContainer pathWithinHandler = exchange.getRequiredAttribute(name);\n        String path = processPath(pathWithinHandler.value());\n        if (!StringUtils.hasText(path) || isInvalidPath(path)) {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Ignoring invalid resource path [\" + path + \"]\");\n            }\n            return Mono.empty();\n        }\n        if (path.contains(\"%\")) {\n            try {\n                if (isInvalidPath(URLDecoder.decode(path, \"UTF-8\"))) {\n                    if (logger.isTraceEnabled()) {\n                        logger.trace(\"Ignoring invalid resource path with escape sequences [\" + path + \"].\");\n                    }\n                    return Mono.empty();\n                }\n            } catch (IllegalArgumentException ex) {\n            } catch (UnsupportedEncodingException ex) {\n                return Mono.error(Exceptions.propagate(ex));\n            }\n        }\n        ResourceResolverChain resolveChain = createResolverChain();\n        return resolveChain.resolveResource(exchange, path, getLocations()).flatMap(resource -> {\n            ResourceTransformerChain transformerChain = createTransformerChain(resolveChain);\n            return transformerChain.transform(exchange, resource);\n        });\n    }\n\n    protected String processPath(String path) {\n        boolean slash = false;\n        for (int i = 0; i < path.length(); i++) {\n            if (path.charAt(i) == '/') {\n                slash = true;\n            } else if (path.charAt(i) > ' ' && path.charAt(i) != 127) {\n                if (i == 0 || (i == 1 && slash)) {\n                    return path;\n                }\n                path = slash ? \"/\" + path.substring(i) : path.substring(i);\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Path after trimming leading '/' and control characters: \" + path);\n                }\n                return path;\n            }\n        }\n        return (slash ? \"/\" : \"\");\n    }\n\n    protected boolean isInvalidPath(String path) {\n        if (logger.isTraceEnabled()) {\n            logger.trace(\"Applying \\\"invalid path\\\" checks to path: \" + path);\n        }\n        if (path.contains(\"WEB-INF\") || path.contains(\"META-INF\")) {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Path contains \\\"WEB-INF\\\" or \\\"META-INF\\\".\");\n            }\n            return true;\n        }\n        if (path.contains(\":/\")) {\n            String relativePath = (path.charAt(0) == '/' ? path.substring(1) : path);\n            if (ResourceUtils.isUrl(relativePath) || relativePath.startsWith(\"url:\")) {\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Path represents URL or has \\\"url:\\\" prefix.\");\n                }\n                return true;\n            }\n        }\n        if (path.contains(\"..\")) {\n            path = StringUtils.cleanPath(path);\n            if (path.contains(\"../\")) {\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Path contains \\\"../\\\" after call to StringUtils#cleanPath.\");\n                }\n                return true;\n            }\n        }\n        return false;\n    }\n\n    private ResourceResolverChain createResolverChain() {\n        return new DefaultResourceResolverChain(getResourceResolvers());\n    }\n\n    private ResourceTransformerChain createTransformerChain(ResourceResolverChain resolverChain) {\n        return new DefaultResourceTransformerChain(resolverChain, getResourceTransformers());\n    }\n\n    protected void setHeaders(ServerWebExchange exchange, Resource resource, @Nullable MediaType mediaType) throws IOException {\n        HttpHeaders headers = exchange.getResponse().getHeaders();\n        long length = resource.contentLength();\n        headers.setContentLength(length);\n        if (mediaType != null) {\n            headers.setContentType(mediaType);\n        }\n        if (resource instanceof HttpResource) {\n            HttpHeaders resourceHeaders = ((HttpResource) resource).getResponseHeaders();\n            exchange.getResponse().getHeaders().putAll(resourceHeaders);\n        }\n    }\n\n    @Override\n    public String toString() {\n        return \"ResourceWebHandler [locations=\" + getLocations() + \", resolvers=\" + getResourceResolvers() + \"]\";\n    }\n}\n"}}, {"after": {"file_path": "spring-webmvc/src/main/java/org/springframework/web/servlet/resource/ResourceHttpRequestHandler.java", "source_code": "package org.springframework.web.servlet.resource;\n\nimport java.io.IOException;\nimport java.net.URLDecoder;\nimport java.nio.charset.Charset;\nimport java.util.ArrayList;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Map;\nimport javax.servlet.ServletException;\nimport javax.servlet.http.HttpServletRequest;\nimport javax.servlet.http.HttpServletResponse;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.beans.factory.InitializingBean;\nimport org.springframework.context.ApplicationContext;\nimport org.springframework.context.EmbeddedValueResolverAware;\nimport org.springframework.core.io.Resource;\nimport org.springframework.core.io.UrlResource;\nimport org.springframework.http.HttpHeaders;\nimport org.springframework.http.HttpMethod;\nimport org.springframework.http.HttpRange;\nimport org.springframework.http.MediaType;\nimport org.springframework.http.converter.ResourceHttpMessageConverter;\nimport org.springframework.http.converter.ResourceRegionHttpMessageConverter;\nimport org.springframework.http.server.ServletServerHttpRequest;\nimport org.springframework.http.server.ServletServerHttpResponse;\nimport org.springframework.lang.Nullable;\nimport org.springframework.util.Assert;\nimport org.springframework.util.CollectionUtils;\nimport org.springframework.util.ObjectUtils;\nimport org.springframework.util.ResourceUtils;\nimport org.springframework.util.StringUtils;\nimport org.springframework.util.StringValueResolver;\nimport org.springframework.web.HttpRequestHandler;\nimport org.springframework.web.accept.ContentNegotiationManager;\nimport org.springframework.web.accept.PathExtensionContentNegotiationStrategy;\nimport org.springframework.web.accept.ServletPathExtensionContentNegotiationStrategy;\nimport org.springframework.web.context.request.ServletWebRequest;\nimport org.springframework.web.cors.CorsConfiguration;\nimport org.springframework.web.cors.CorsConfigurationSource;\nimport org.springframework.web.servlet.HandlerMapping;\nimport org.springframework.web.servlet.support.WebContentGenerator;\nimport org.springframework.web.util.UrlPathHelper;\n\npublic class ResourceHttpRequestHandler extends WebContentGenerator implements HttpRequestHandler, EmbeddedValueResolverAware, InitializingBean, CorsConfigurationSource {\n\n    private static final Log logger = LogFactory.getLog(ResourceHttpRequestHandler.class);\n\n    private static final String URL_RESOURCE_CHARSET_PREFIX = \"[charset=\";\n\n    private final List<String> locationValues = new ArrayList<>(4);\n\n    private final List<Resource> locations = new ArrayList<>(4);\n\n    private final Map<Resource, Charset> locationCharsets = new HashMap<>(4);\n\n    private final List<ResourceResolver> resourceResolvers = new ArrayList<>(4);\n\n    private final List<ResourceTransformer> resourceTransformers = new ArrayList<>(4);\n\n    @Nullable\n    private ResourceHttpMessageConverter resourceHttpMessageConverter;\n\n    @Nullable\n    private ResourceRegionHttpMessageConverter resourceRegionHttpMessageConverter;\n\n    @Nullable\n    private ContentNegotiationManager contentNegotiationManager;\n\n    @Nullable\n    private PathExtensionContentNegotiationStrategy contentNegotiationStrategy;\n\n    @Nullable\n    private CorsConfiguration corsConfiguration;\n\n    @Nullable\n    private UrlPathHelper urlPathHelper;\n\n    @Nullable\n    private StringValueResolver embeddedValueResolver;\n\n    public ResourceHttpRequestHandler() {\n        super(HttpMethod.GET.name(), HttpMethod.HEAD.name());\n    }\n\n    public void setLocationValues(List<String> locationValues) {\n        Assert.notNull(locationValues, \"Location values list must not be null\");\n        this.locationValues.clear();\n        this.locationValues.addAll(locationValues);\n    }\n\n    public void setLocations(List<Resource> locations) {\n        Assert.notNull(locations, \"Locations list must not be null\");\n        this.locations.clear();\n        this.locations.addAll(locations);\n    }\n\n    public List<Resource> getLocations() {\n        return this.locations;\n    }\n\n    public void setResourceResolvers(@Nullable List<ResourceResolver> resourceResolvers) {\n        this.resourceResolvers.clear();\n        if (resourceResolvers != null) {\n            this.resourceResolvers.addAll(resourceResolvers);\n        }\n    }\n\n    public List<ResourceResolver> getResourceResolvers() {\n        return this.resourceResolvers;\n    }\n\n    public void setResourceTransformers(@Nullable List<ResourceTransformer> resourceTransformers) {\n        this.resourceTransformers.clear();\n        if (resourceTransformers != null) {\n            this.resourceTransformers.addAll(resourceTransformers);\n        }\n    }\n\n    public List<ResourceTransformer> getResourceTransformers() {\n        return this.resourceTransformers;\n    }\n\n    public void setResourceHttpMessageConverter(@Nullable ResourceHttpMessageConverter messageConverter) {\n        this.resourceHttpMessageConverter = messageConverter;\n    }\n\n    @Nullable\n    public ResourceHttpMessageConverter getResourceHttpMessageConverter() {\n        return this.resourceHttpMessageConverter;\n    }\n\n    public void setResourceRegionHttpMessageConverter(@Nullable ResourceRegionHttpMessageConverter messageConverter) {\n        this.resourceRegionHttpMessageConverter = messageConverter;\n    }\n\n    @Nullable\n    public ResourceRegionHttpMessageConverter getResourceRegionHttpMessageConverter() {\n        return this.resourceRegionHttpMessageConverter;\n    }\n\n    public void setContentNegotiationManager(@Nullable ContentNegotiationManager contentNegotiationManager) {\n        this.contentNegotiationManager = contentNegotiationManager;\n    }\n\n    @Nullable\n    public ContentNegotiationManager getContentNegotiationManager() {\n        return this.contentNegotiationManager;\n    }\n\n    public void setCorsConfiguration(CorsConfiguration corsConfiguration) {\n        this.corsConfiguration = corsConfiguration;\n    }\n\n    @Override\n    @Nullable\n    public CorsConfiguration getCorsConfiguration(HttpServletRequest request) {\n        return this.corsConfiguration;\n    }\n\n    public void setUrlPathHelper(@Nullable UrlPathHelper urlPathHelper) {\n        this.urlPathHelper = urlPathHelper;\n    }\n\n    @Nullable\n    public UrlPathHelper getUrlPathHelper() {\n        return this.urlPathHelper;\n    }\n\n    @Override\n    public void setEmbeddedValueResolver(StringValueResolver resolver) {\n        this.embeddedValueResolver = resolver;\n    }\n\n    @Override\n    public void afterPropertiesSet() throws Exception {\n        resolveResourceLocations();\n        if (logger.isWarnEnabled() && CollectionUtils.isEmpty(this.locations)) {\n            logger.warn(\"Locations list is empty. No resources will be served unless a \" + \"custom ResourceResolver is configured as an alternative to PathResourceResolver.\");\n        }\n        if (this.resourceResolvers.isEmpty()) {\n            this.resourceResolvers.add(new PathResourceResolver());\n        }\n        initAllowedLocations();\n        if (this.resourceHttpMessageConverter == null) {\n            this.resourceHttpMessageConverter = new ResourceHttpMessageConverter();\n        }\n        if (this.resourceRegionHttpMessageConverter == null) {\n            this.resourceRegionHttpMessageConverter = new ResourceRegionHttpMessageConverter();\n        }\n        this.contentNegotiationStrategy = initContentNegotiationStrategy();\n    }\n\n    private void resolveResourceLocations() {\n        if (CollectionUtils.isEmpty(this.locationValues)) {\n            return;\n        } else if (!CollectionUtils.isEmpty(this.locations)) {\n            throw new IllegalArgumentException(\"Please set either Resource-based \\\"locations\\\" or \" + \"String-based \\\"locationValues\\\", but not both.\");\n        }\n        ApplicationContext applicationContext = obtainApplicationContext();\n        for (String location : this.locationValues) {\n            if (this.embeddedValueResolver != null) {\n                String resolvedLocation = this.embeddedValueResolver.resolveStringValue(location);\n                if (resolvedLocation == null) {\n                    throw new IllegalArgumentException(\"Location resolved to null: \" + location);\n                }\n                location = resolvedLocation;\n            }\n            Charset charset = null;\n            location = location.trim();\n            if (location.startsWith(URL_RESOURCE_CHARSET_PREFIX)) {\n                int endIndex = location.indexOf(']', URL_RESOURCE_CHARSET_PREFIX.length());\n                if (endIndex == -1) {\n                    throw new IllegalArgumentException(\"Invalid charset syntax in location: \" + location);\n                }\n                String value = location.substring(URL_RESOURCE_CHARSET_PREFIX.length(), endIndex);\n                charset = Charset.forName(value);\n                location = location.substring(endIndex + 1);\n            }\n            Resource resource = applicationContext.getResource(location);\n            this.locations.add(resource);\n            if (charset != null) {\n                if (!(resource instanceof UrlResource)) {\n                    throw new IllegalArgumentException(\"Unexpected charset for non-UrlResource: \" + resource);\n                }\n                this.locationCharsets.put(resource, charset);\n            }\n        }\n    }\n\n    protected void initAllowedLocations() {\n        if (CollectionUtils.isEmpty(this.locations)) {\n            return;\n        }\n        for (int i = getResourceResolvers().size() - 1; i >= 0; i--) {\n            if (getResourceResolvers().get(i) instanceof PathResourceResolver) {\n                PathResourceResolver pathResolver = (PathResourceResolver) getResourceResolvers().get(i);\n                if (ObjectUtils.isEmpty(pathResolver.getAllowedLocations())) {\n                    pathResolver.setAllowedLocations(getLocations().toArray(new Resource[0]));\n                }\n                if (this.urlPathHelper != null) {\n                    pathResolver.setLocationCharsets(this.locationCharsets);\n                    pathResolver.setUrlPathHelper(this.urlPathHelper);\n                }\n                break;\n            }\n        }\n    }\n\n    protected PathExtensionContentNegotiationStrategy initContentNegotiationStrategy() {\n        Map<String, MediaType> mediaTypes = null;\n        if (getContentNegotiationManager() != null) {\n            PathExtensionContentNegotiationStrategy strategy = getContentNegotiationManager().getStrategy(PathExtensionContentNegotiationStrategy.class);\n            if (strategy != null) {\n                mediaTypes = new HashMap<>(strategy.getMediaTypes());\n            }\n        }\n        return (getServletContext() != null ? new ServletPathExtensionContentNegotiationStrategy(getServletContext(), mediaTypes) : new PathExtensionContentNegotiationStrategy(mediaTypes));\n    }\n\n    @Override\n    public void handleRequest(HttpServletRequest request, HttpServletResponse response) throws ServletException, IOException {\n        Resource resource = getResource(request);\n        if (resource == null) {\n            logger.trace(\"No matching resource found - returning 404\");\n            response.sendError(HttpServletResponse.SC_NOT_FOUND);\n            return;\n        }\n        if (HttpMethod.OPTIONS.matches(request.getMethod())) {\n            response.setHeader(\"Allow\", getAllowHeader());\n            return;\n        }\n        checkRequest(request);\n        if (new ServletWebRequest(request, response).checkNotModified(resource.lastModified())) {\n            logger.trace(\"Resource not modified - returning 304\");\n            return;\n        }\n        prepareResponse(response);\n        MediaType mediaType = getMediaType(request, resource);\n        if (mediaType != null) {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Determined media type '\" + mediaType + \"' for \" + resource);\n            }\n        } else {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"No media type found for \" + resource + \" - not sending a content-type header\");\n            }\n        }\n        if (METHOD_HEAD.equals(request.getMethod())) {\n            setHeaders(response, resource, mediaType);\n            logger.trace(\"HEAD request - skipping content\");\n            return;\n        }\n        ServletServerHttpResponse outputMessage = new ServletServerHttpResponse(response);\n        if (request.getHeader(HttpHeaders.RANGE) == null) {\n            Assert.state(this.resourceHttpMessageConverter != null, \"Not initialized\");\n            setHeaders(response, resource, mediaType);\n            this.resourceHttpMessageConverter.write(resource, mediaType, outputMessage);\n        } else {\n            Assert.state(this.resourceRegionHttpMessageConverter != null, \"Not initialized\");\n            response.setHeader(HttpHeaders.ACCEPT_RANGES, \"bytes\");\n            ServletServerHttpRequest inputMessage = new ServletServerHttpRequest(request);\n            try {\n                List<HttpRange> httpRanges = inputMessage.getHeaders().getRange();\n                response.setStatus(HttpServletResponse.SC_PARTIAL_CONTENT);\n                this.resourceRegionHttpMessageConverter.write(HttpRange.toResourceRegions(httpRanges, resource), mediaType, outputMessage);\n            } catch (IllegalArgumentException ex) {\n                response.setHeader(\"Content-Range\", \"bytes */\" + resource.contentLength());\n                response.sendError(HttpServletResponse.SC_REQUESTED_RANGE_NOT_SATISFIABLE);\n            }\n        }\n    }\n\n    @Nullable\n    protected Resource getResource(HttpServletRequest request) throws IOException {\n        String path = (String) request.getAttribute(HandlerMapping.PATH_WITHIN_HANDLER_MAPPING_ATTRIBUTE);\n        if (path == null) {\n            throw new IllegalStateException(\"Required request attribute '\" + HandlerMapping.PATH_WITHIN_HANDLER_MAPPING_ATTRIBUTE + \"' is not set\");\n        }\n        path = processPath(path);\n        if (!StringUtils.hasText(path) || isInvalidPath(path)) {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Ignoring invalid resource path [\" + path + \"]\");\n            }\n            return null;\n        }\n        if (path.contains(\"%\")) {\n            try {\n                String decodedPath = URLDecoder.decode(path, \"UTF-8\");\n                if (isInvalidPath(decodedPath)) {\n                    if (logger.isTraceEnabled()) {\n                        logger.trace(\"Ignoring invalid resource path with escape sequences [\" + path + \"].\");\n                    }\n                    return null;\n                }\n                decodedPath = processPath(decodedPath);\n                if (isInvalidPath(decodedPath)) {\n                    if (logger.isTraceEnabled()) {\n                        logger.trace(\"Ignoring invalid resource path with escape sequences [\" + path + \"].\");\n                    }\n                    return null;\n                }\n            } catch (IllegalArgumentException ex) {\n            }\n        }\n        ResourceResolverChain resolveChain = new DefaultResourceResolverChain(getResourceResolvers());\n        Resource resource = resolveChain.resolveResource(request, path, getLocations());\n        if (resource == null || getResourceTransformers().isEmpty()) {\n            return resource;\n        }\n        ResourceTransformerChain transformChain = new DefaultResourceTransformerChain(resolveChain, getResourceTransformers());\n        resource = transformChain.transform(request, resource);\n        return resource;\n    }\n\n    protected String processPath(String path) {\n        path = StringUtils.replace(path, \"\\\\\", \"/\");\n        path = cleanDuplicateSlashes(path);\n        return cleanLeadingSlash(path);\n    }\n\n    private String cleanDuplicateSlashes(String path) {\n        StringBuilder sb = null;\n        char prev = 0;\n        for (int i = 0; i < path.length(); i++) {\n            char curr = path.charAt(i);\n            try {\n                if ((curr == '/') && (prev == '/')) {\n                    if (sb == null) {\n                        sb = new StringBuilder(path.substring(0, i));\n                    }\n                    continue;\n                }\n                if (sb != null) {\n                    sb.append(path.charAt(i));\n                }\n            } finally {\n                prev = curr;\n            }\n        }\n        return sb != null ? sb.toString() : path;\n    }\n\n    private String cleanLeadingSlash(String path) {\n        boolean slash = false;\n        for (int i = 0; i < path.length(); i++) {\n            if (path.charAt(i) == '/') {\n                slash = true;\n            } else if (path.charAt(i) > ' ' && path.charAt(i) != 127) {\n                if (i == 0 || (i == 1 && slash)) {\n                    return path;\n                }\n                path = slash ? \"/\" + path.substring(i) : path.substring(i);\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Path after trimming leading '/' and control characters: \" + path);\n                }\n                return path;\n            }\n        }\n        return (slash ? \"/\" : \"\");\n    }\n\n    protected boolean isInvalidPath(String path) {\n        if (logger.isTraceEnabled()) {\n            logger.trace(\"Applying \\\"invalid path\\\" checks to path: \" + path);\n        }\n        if (path.contains(\"WEB-INF\") || path.contains(\"META-INF\")) {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Path contains \\\"WEB-INF\\\" or \\\"META-INF\\\".\");\n            }\n            return true;\n        }\n        if (path.contains(\":/\")) {\n            String relativePath = (path.charAt(0) == '/' ? path.substring(1) : path);\n            if (ResourceUtils.isUrl(relativePath) || relativePath.startsWith(\"url:\")) {\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Path represents URL or has \\\"url:\\\" prefix.\");\n                }\n                return true;\n            }\n        }\n        if (path.contains(\"..\")) {\n            path = StringUtils.cleanPath(path);\n            if (path.contains(\"../\")) {\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Path contains \\\"../\\\" after call to StringUtils#cleanPath.\");\n                }\n                return true;\n            }\n        }\n        return false;\n    }\n\n    @Nullable\n    protected MediaType getMediaType(HttpServletRequest request, Resource resource) {\n        return (this.contentNegotiationStrategy != null ? this.contentNegotiationStrategy.getMediaTypeForResource(resource) : null);\n    }\n\n    protected void setHeaders(HttpServletResponse response, Resource resource, @Nullable MediaType mediaType) throws IOException {\n        long length = resource.contentLength();\n        if (length > Integer.MAX_VALUE) {\n            response.setContentLengthLong(length);\n        } else {\n            response.setContentLength((int) length);\n        }\n        if (mediaType != null) {\n            response.setContentType(mediaType.toString());\n        }\n        if (resource instanceof HttpResource) {\n            HttpHeaders resourceHeaders = ((HttpResource) resource).getResponseHeaders();\n            for (Map.Entry<String, List<String>> entry : resourceHeaders.entrySet()) {\n                String headerName = entry.getKey();\n                boolean first = true;\n                for (String headerValue : entry.getValue()) {\n                    if (first) {\n                        response.setHeader(headerName, headerValue);\n                    } else {\n                        response.addHeader(headerName, headerValue);\n                    }\n                    first = false;\n                }\n            }\n        }\n        response.setHeader(HttpHeaders.ACCEPT_RANGES, \"bytes\");\n    }\n\n    @Override\n    public String toString() {\n        return \"ResourceHttpRequestHandler [locations=\" + getLocations() + \", resolvers=\" + getResourceResolvers() + \"]\";\n    }\n}\n"}, "before": {"file_path": "spring-webmvc/src/main/java/org/springframework/web/servlet/resource/ResourceHttpRequestHandler.java", "source_code": "package org.springframework.web.servlet.resource;\n\nimport java.io.IOException;\nimport java.net.URLDecoder;\nimport java.nio.charset.Charset;\nimport java.util.ArrayList;\nimport java.util.HashMap;\nimport java.util.List;\nimport java.util.Map;\nimport javax.servlet.ServletException;\nimport javax.servlet.http.HttpServletRequest;\nimport javax.servlet.http.HttpServletResponse;\nimport org.apache.commons.logging.Log;\nimport org.apache.commons.logging.LogFactory;\nimport org.springframework.beans.factory.InitializingBean;\nimport org.springframework.context.ApplicationContext;\nimport org.springframework.context.EmbeddedValueResolverAware;\nimport org.springframework.core.io.Resource;\nimport org.springframework.core.io.UrlResource;\nimport org.springframework.http.HttpHeaders;\nimport org.springframework.http.HttpMethod;\nimport org.springframework.http.HttpRange;\nimport org.springframework.http.MediaType;\nimport org.springframework.http.converter.ResourceHttpMessageConverter;\nimport org.springframework.http.converter.ResourceRegionHttpMessageConverter;\nimport org.springframework.http.server.ServletServerHttpRequest;\nimport org.springframework.http.server.ServletServerHttpResponse;\nimport org.springframework.lang.Nullable;\nimport org.springframework.util.Assert;\nimport org.springframework.util.CollectionUtils;\nimport org.springframework.util.ObjectUtils;\nimport org.springframework.util.ResourceUtils;\nimport org.springframework.util.StringUtils;\nimport org.springframework.util.StringValueResolver;\nimport org.springframework.web.HttpRequestHandler;\nimport org.springframework.web.accept.ContentNegotiationManager;\nimport org.springframework.web.accept.PathExtensionContentNegotiationStrategy;\nimport org.springframework.web.accept.ServletPathExtensionContentNegotiationStrategy;\nimport org.springframework.web.context.request.ServletWebRequest;\nimport org.springframework.web.cors.CorsConfiguration;\nimport org.springframework.web.cors.CorsConfigurationSource;\nimport org.springframework.web.servlet.HandlerMapping;\nimport org.springframework.web.servlet.support.WebContentGenerator;\nimport org.springframework.web.util.UrlPathHelper;\n\npublic class ResourceHttpRequestHandler extends WebContentGenerator implements HttpRequestHandler, EmbeddedValueResolverAware, InitializingBean, CorsConfigurationSource {\n\n    private static final Log logger = LogFactory.getLog(ResourceHttpRequestHandler.class);\n\n    private static final String URL_RESOURCE_CHARSET_PREFIX = \"[charset=\";\n\n    private final List<String> locationValues = new ArrayList<>(4);\n\n    private final List<Resource> locations = new ArrayList<>(4);\n\n    private final Map<Resource, Charset> locationCharsets = new HashMap<>(4);\n\n    private final List<ResourceResolver> resourceResolvers = new ArrayList<>(4);\n\n    private final List<ResourceTransformer> resourceTransformers = new ArrayList<>(4);\n\n    @Nullable\n    private ResourceHttpMessageConverter resourceHttpMessageConverter;\n\n    @Nullable\n    private ResourceRegionHttpMessageConverter resourceRegionHttpMessageConverter;\n\n    @Nullable\n    private ContentNegotiationManager contentNegotiationManager;\n\n    @Nullable\n    private PathExtensionContentNegotiationStrategy contentNegotiationStrategy;\n\n    @Nullable\n    private CorsConfiguration corsConfiguration;\n\n    @Nullable\n    private UrlPathHelper urlPathHelper;\n\n    @Nullable\n    private StringValueResolver embeddedValueResolver;\n\n    public ResourceHttpRequestHandler() {\n        super(HttpMethod.GET.name(), HttpMethod.HEAD.name());\n    }\n\n    public void setLocationValues(List<String> locationValues) {\n        Assert.notNull(locationValues, \"Location values list must not be null\");\n        this.locationValues.clear();\n        this.locationValues.addAll(locationValues);\n    }\n\n    public void setLocations(List<Resource> locations) {\n        Assert.notNull(locations, \"Locations list must not be null\");\n        this.locations.clear();\n        this.locations.addAll(locations);\n    }\n\n    public List<Resource> getLocations() {\n        return this.locations;\n    }\n\n    public void setResourceResolvers(@Nullable List<ResourceResolver> resourceResolvers) {\n        this.resourceResolvers.clear();\n        if (resourceResolvers != null) {\n            this.resourceResolvers.addAll(resourceResolvers);\n        }\n    }\n\n    public List<ResourceResolver> getResourceResolvers() {\n        return this.resourceResolvers;\n    }\n\n    public void setResourceTransformers(@Nullable List<ResourceTransformer> resourceTransformers) {\n        this.resourceTransformers.clear();\n        if (resourceTransformers != null) {\n            this.resourceTransformers.addAll(resourceTransformers);\n        }\n    }\n\n    public List<ResourceTransformer> getResourceTransformers() {\n        return this.resourceTransformers;\n    }\n\n    public void setResourceHttpMessageConverter(@Nullable ResourceHttpMessageConverter messageConverter) {\n        this.resourceHttpMessageConverter = messageConverter;\n    }\n\n    @Nullable\n    public ResourceHttpMessageConverter getResourceHttpMessageConverter() {\n        return this.resourceHttpMessageConverter;\n    }\n\n    public void setResourceRegionHttpMessageConverter(@Nullable ResourceRegionHttpMessageConverter messageConverter) {\n        this.resourceRegionHttpMessageConverter = messageConverter;\n    }\n\n    @Nullable\n    public ResourceRegionHttpMessageConverter getResourceRegionHttpMessageConverter() {\n        return this.resourceRegionHttpMessageConverter;\n    }\n\n    public void setContentNegotiationManager(@Nullable ContentNegotiationManager contentNegotiationManager) {\n        this.contentNegotiationManager = contentNegotiationManager;\n    }\n\n    @Nullable\n    public ContentNegotiationManager getContentNegotiationManager() {\n        return this.contentNegotiationManager;\n    }\n\n    public void setCorsConfiguration(CorsConfiguration corsConfiguration) {\n        this.corsConfiguration = corsConfiguration;\n    }\n\n    @Override\n    @Nullable\n    public CorsConfiguration getCorsConfiguration(HttpServletRequest request) {\n        return this.corsConfiguration;\n    }\n\n    public void setUrlPathHelper(@Nullable UrlPathHelper urlPathHelper) {\n        this.urlPathHelper = urlPathHelper;\n    }\n\n    @Nullable\n    public UrlPathHelper getUrlPathHelper() {\n        return this.urlPathHelper;\n    }\n\n    @Override\n    public void setEmbeddedValueResolver(StringValueResolver resolver) {\n        this.embeddedValueResolver = resolver;\n    }\n\n    @Override\n    public void afterPropertiesSet() throws Exception {\n        resolveResourceLocations();\n        if (logger.isWarnEnabled() && CollectionUtils.isEmpty(this.locations)) {\n            logger.warn(\"Locations list is empty. No resources will be served unless a \" + \"custom ResourceResolver is configured as an alternative to PathResourceResolver.\");\n        }\n        if (this.resourceResolvers.isEmpty()) {\n            this.resourceResolvers.add(new PathResourceResolver());\n        }\n        initAllowedLocations();\n        if (this.resourceHttpMessageConverter == null) {\n            this.resourceHttpMessageConverter = new ResourceHttpMessageConverter();\n        }\n        if (this.resourceRegionHttpMessageConverter == null) {\n            this.resourceRegionHttpMessageConverter = new ResourceRegionHttpMessageConverter();\n        }\n        this.contentNegotiationStrategy = initContentNegotiationStrategy();\n    }\n\n    private void resolveResourceLocations() {\n        if (CollectionUtils.isEmpty(this.locationValues)) {\n            return;\n        } else if (!CollectionUtils.isEmpty(this.locations)) {\n            throw new IllegalArgumentException(\"Please set either Resource-based \\\"locations\\\" or \" + \"String-based \\\"locationValues\\\", but not both.\");\n        }\n        ApplicationContext applicationContext = obtainApplicationContext();\n        for (String location : this.locationValues) {\n            if (this.embeddedValueResolver != null) {\n                String resolvedLocation = this.embeddedValueResolver.resolveStringValue(location);\n                if (resolvedLocation == null) {\n                    throw new IllegalArgumentException(\"Location resolved to null: \" + location);\n                }\n                location = resolvedLocation;\n            }\n            Charset charset = null;\n            location = location.trim();\n            if (location.startsWith(URL_RESOURCE_CHARSET_PREFIX)) {\n                int endIndex = location.indexOf(']', URL_RESOURCE_CHARSET_PREFIX.length());\n                if (endIndex == -1) {\n                    throw new IllegalArgumentException(\"Invalid charset syntax in location: \" + location);\n                }\n                String value = location.substring(URL_RESOURCE_CHARSET_PREFIX.length(), endIndex);\n                charset = Charset.forName(value);\n                location = location.substring(endIndex + 1);\n            }\n            Resource resource = applicationContext.getResource(location);\n            this.locations.add(resource);\n            if (charset != null) {\n                if (!(resource instanceof UrlResource)) {\n                    throw new IllegalArgumentException(\"Unexpected charset for non-UrlResource: \" + resource);\n                }\n                this.locationCharsets.put(resource, charset);\n            }\n        }\n    }\n\n    protected void initAllowedLocations() {\n        if (CollectionUtils.isEmpty(this.locations)) {\n            return;\n        }\n        for (int i = getResourceResolvers().size() - 1; i >= 0; i--) {\n            if (getResourceResolvers().get(i) instanceof PathResourceResolver) {\n                PathResourceResolver pathResolver = (PathResourceResolver) getResourceResolvers().get(i);\n                if (ObjectUtils.isEmpty(pathResolver.getAllowedLocations())) {\n                    pathResolver.setAllowedLocations(getLocations().toArray(new Resource[0]));\n                }\n                if (this.urlPathHelper != null) {\n                    pathResolver.setLocationCharsets(this.locationCharsets);\n                    pathResolver.setUrlPathHelper(this.urlPathHelper);\n                }\n                break;\n            }\n        }\n    }\n\n    protected PathExtensionContentNegotiationStrategy initContentNegotiationStrategy() {\n        Map<String, MediaType> mediaTypes = null;\n        if (getContentNegotiationManager() != null) {\n            PathExtensionContentNegotiationStrategy strategy = getContentNegotiationManager().getStrategy(PathExtensionContentNegotiationStrategy.class);\n            if (strategy != null) {\n                mediaTypes = new HashMap<>(strategy.getMediaTypes());\n            }\n        }\n        return (getServletContext() != null ? new ServletPathExtensionContentNegotiationStrategy(getServletContext(), mediaTypes) : new PathExtensionContentNegotiationStrategy(mediaTypes));\n    }\n\n    @Override\n    public void handleRequest(HttpServletRequest request, HttpServletResponse response) throws ServletException, IOException {\n        Resource resource = getResource(request);\n        if (resource == null) {\n            logger.trace(\"No matching resource found - returning 404\");\n            response.sendError(HttpServletResponse.SC_NOT_FOUND);\n            return;\n        }\n        if (HttpMethod.OPTIONS.matches(request.getMethod())) {\n            response.setHeader(\"Allow\", getAllowHeader());\n            return;\n        }\n        checkRequest(request);\n        if (new ServletWebRequest(request, response).checkNotModified(resource.lastModified())) {\n            logger.trace(\"Resource not modified - returning 304\");\n            return;\n        }\n        prepareResponse(response);\n        MediaType mediaType = getMediaType(request, resource);\n        if (mediaType != null) {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Determined media type '\" + mediaType + \"' for \" + resource);\n            }\n        } else {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"No media type found for \" + resource + \" - not sending a content-type header\");\n            }\n        }\n        if (METHOD_HEAD.equals(request.getMethod())) {\n            setHeaders(response, resource, mediaType);\n            logger.trace(\"HEAD request - skipping content\");\n            return;\n        }\n        ServletServerHttpResponse outputMessage = new ServletServerHttpResponse(response);\n        if (request.getHeader(HttpHeaders.RANGE) == null) {\n            Assert.state(this.resourceHttpMessageConverter != null, \"Not initialized\");\n            setHeaders(response, resource, mediaType);\n            this.resourceHttpMessageConverter.write(resource, mediaType, outputMessage);\n        } else {\n            Assert.state(this.resourceRegionHttpMessageConverter != null, \"Not initialized\");\n            response.setHeader(HttpHeaders.ACCEPT_RANGES, \"bytes\");\n            ServletServerHttpRequest inputMessage = new ServletServerHttpRequest(request);\n            try {\n                List<HttpRange> httpRanges = inputMessage.getHeaders().getRange();\n                response.setStatus(HttpServletResponse.SC_PARTIAL_CONTENT);\n                this.resourceRegionHttpMessageConverter.write(HttpRange.toResourceRegions(httpRanges, resource), mediaType, outputMessage);\n            } catch (IllegalArgumentException ex) {\n                response.setHeader(\"Content-Range\", \"bytes */\" + resource.contentLength());\n                response.sendError(HttpServletResponse.SC_REQUESTED_RANGE_NOT_SATISFIABLE);\n            }\n        }\n    }\n\n    @Nullable\n    protected Resource getResource(HttpServletRequest request) throws IOException {\n        String path = (String) request.getAttribute(HandlerMapping.PATH_WITHIN_HANDLER_MAPPING_ATTRIBUTE);\n        if (path == null) {\n            throw new IllegalStateException(\"Required request attribute '\" + HandlerMapping.PATH_WITHIN_HANDLER_MAPPING_ATTRIBUTE + \"' is not set\");\n        }\n        path = processPath(path);\n        if (!StringUtils.hasText(path) || isInvalidPath(path)) {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Ignoring invalid resource path [\" + path + \"]\");\n            }\n            return null;\n        }\n        if (path.contains(\"%\")) {\n            try {\n                if (isInvalidPath(URLDecoder.decode(path, \"UTF-8\"))) {\n                    if (logger.isTraceEnabled()) {\n                        logger.trace(\"Ignoring invalid resource path with escape sequences [\" + path + \"].\");\n                    }\n                    return null;\n                }\n            } catch (IllegalArgumentException ex) {\n            }\n        }\n        ResourceResolverChain resolveChain = new DefaultResourceResolverChain(getResourceResolvers());\n        Resource resource = resolveChain.resolveResource(request, path, getLocations());\n        if (resource == null || getResourceTransformers().isEmpty()) {\n            return resource;\n        }\n        ResourceTransformerChain transformChain = new DefaultResourceTransformerChain(resolveChain, getResourceTransformers());\n        resource = transformChain.transform(request, resource);\n        return resource;\n    }\n\n    protected String processPath(String path) {\n        boolean slash = false;\n        for (int i = 0; i < path.length(); i++) {\n            if (path.charAt(i) == '/') {\n                slash = true;\n            } else if (path.charAt(i) > ' ' && path.charAt(i) != 127) {\n                if (i == 0 || (i == 1 && slash)) {\n                    return path;\n                }\n                path = slash ? \"/\" + path.substring(i) : path.substring(i);\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Path after trimming leading '/' and control characters: \" + path);\n                }\n                return path;\n            }\n        }\n        return (slash ? \"/\" : \"\");\n    }\n\n    protected boolean isInvalidPath(String path) {\n        if (logger.isTraceEnabled()) {\n            logger.trace(\"Applying \\\"invalid path\\\" checks to path: \" + path);\n        }\n        if (path.contains(\"WEB-INF\") || path.contains(\"META-INF\")) {\n            if (logger.isTraceEnabled()) {\n                logger.trace(\"Path contains \\\"WEB-INF\\\" or \\\"META-INF\\\".\");\n            }\n            return true;\n        }\n        if (path.contains(\":/\")) {\n            String relativePath = (path.charAt(0) == '/' ? path.substring(1) : path);\n            if (ResourceUtils.isUrl(relativePath) || relativePath.startsWith(\"url:\")) {\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Path represents URL or has \\\"url:\\\" prefix.\");\n                }\n                return true;\n            }\n        }\n        if (path.contains(\"..\")) {\n            path = StringUtils.cleanPath(path);\n            if (path.contains(\"../\")) {\n                if (logger.isTraceEnabled()) {\n                    logger.trace(\"Path contains \\\"../\\\" after call to StringUtils#cleanPath.\");\n                }\n                return true;\n            }\n        }\n        return false;\n    }\n\n    @Nullable\n    protected MediaType getMediaType(HttpServletRequest request, Resource resource) {\n        return (this.contentNegotiationStrategy != null ? this.contentNegotiationStrategy.getMediaTypeForResource(resource) : null);\n    }\n\n    protected void setHeaders(HttpServletResponse response, Resource resource, @Nullable MediaType mediaType) throws IOException {\n        long length = resource.contentLength();\n        if (length > Integer.MAX_VALUE) {\n            response.setContentLengthLong(length);\n        } else {\n            response.setContentLength((int) length);\n        }\n        if (mediaType != null) {\n            response.setContentType(mediaType.toString());\n        }\n        if (resource instanceof HttpResource) {\n            HttpHeaders resourceHeaders = ((HttpResource) resource).getResponseHeaders();\n            for (Map.Entry<String, List<String>> entry : resourceHeaders.entrySet()) {\n                String headerName = entry.getKey();\n                boolean first = true;\n                for (String headerValue : entry.getValue()) {\n                    if (first) {\n                        response.setHeader(headerName, headerValue);\n                    } else {\n                        response.addHeader(headerName, headerValue);\n                    }\n                    first = false;\n                }\n            }\n        }\n        response.setHeader(HttpHeaders.ACCEPT_RANGES, \"bytes\");\n    }\n\n    @Override\n    public String toString() {\n        return \"ResourceHttpRequestHandler [locations=\" + getLocations() + \", resolvers=\" + getResourceResolvers() + \"]\";\n    }\n}\n"}}], "diff_hunk": ["--- spring-webflux/src/main/java/org/springframework/web/reactive/resource/ResourceWebHandler.java\n+++ spring-webflux/src/main/java/org/springframework/web/reactive/resource/ResourceWebHandler.java\n@@ -175,7 +175,15 @@\n         }\n         if (path.contains(\"%\")) {\n             try {\n-                if (isInvalidPath(URLDecoder.decode(path, \"UTF-8\"))) {\n+                String decodedPath = URLDecoder.decode(path, \"UTF-8\");\n+                if (isInvalidPath(decodedPath)) {\n+                    if (logger.isTraceEnabled()) {\n+                        logger.trace(\"Ignoring invalid resource path with escape sequences [\" + path + \"].\");\n+                    }\n+                    return Mono.empty();\n+                }\n+                decodedPath = processPath(decodedPath);\n+                if (isInvalidPath(decodedPath)) {\n                     if (logger.isTraceEnabled()) {\n                         logger.trace(\"Ignoring invalid resource path with escape sequences [\" + path + \"].\");\n                     }\n@@ -193,6 +201,32 @@\n         });\n     }\n     protected String processPath(String path) {\n+        path = StringUtils.replace(path, \"\\\\\", \"/\");\n+        path = cleanDuplicateSlashes(path);\n+        return cleanLeadingSlash(path);\n+    }\n+    private String cleanDuplicateSlashes(String path) {\n+        StringBuilder sb = null;\n+        char prev = 0;\n+        for (int i = 0; i < path.length(); i++) {\n+            char curr = path.charAt(i);\n+            try {\n+                if ((curr == '/') && (prev == '/')) {\n+                    if (sb == null) {\n+                        sb = new StringBuilder(path.substring(0, i));\n+                    }\n+                    continue;\n+                }\n+                if (sb != null) {\n+                    sb.append(path.charAt(i));\n+                }\n+            } finally {\n+                prev = curr;\n+            }\n+        }\n+        return sb != null ? sb.toString() : path;\n+    }\n+    private String cleanLeadingSlash(String path) {\n         boolean slash = false;\n         for (int i = 0; i < path.length(); i++) {\n             if (path.charAt(i) == '/') {", "--- spring-webmvc/src/main/java/org/springframework/web/servlet/resource/ResourceHttpRequestHandler.java\n+++ spring-webmvc/src/main/java/org/springframework/web/servlet/resource/ResourceHttpRequestHandler.java\n@@ -286,12 +286,20 @@\n         }\n         if (path.contains(\"%\")) {\n             try {\n-                if (isInvalidPath(URLDecoder.decode(path, \"UTF-8\"))) {\n+                String decodedPath = URLDecoder.decode(path, \"UTF-8\");\n+                if (isInvalidPath(decodedPath)) {\n                     if (logger.isTraceEnabled()) {\n                         logger.trace(\"Ignoring invalid resource path with escape sequences [\" + path + \"].\");\n                     }\n                     return null;\n                 }\n+                decodedPath = processPath(decodedPath);\n+                if (isInvalidPath(decodedPath)) {\n+                    if (logger.isTraceEnabled()) {\n+                        logger.trace(\"Ignoring invalid resource path with escape sequences [\" + path + \"].\");\n+                    }\n+                    return null;\n+                }\n             } catch (IllegalArgumentException ex) {\n             }\n         }\n@@ -305,6 +313,32 @@\n         return resource;\n     }\n     protected String processPath(String path) {\n+        path = StringUtils.replace(path, \"\\\\\", \"/\");\n+        path = cleanDuplicateSlashes(path);\n+        return cleanLeadingSlash(path);\n+    }\n+    private String cleanDuplicateSlashes(String path) {\n+        StringBuilder sb = null;\n+        char prev = 0;\n+        for (int i = 0; i < path.length(); i++) {\n+            char curr = path.charAt(i);\n+            try {\n+                if ((curr == '/') && (prev == '/')) {\n+                    if (sb == null) {\n+                        sb = new StringBuilder(path.substring(0, i));\n+                    }\n+                    continue;\n+                }\n+                if (sb != null) {\n+                    sb.append(path.charAt(i));\n+                }\n+            } finally {\n+                prev = curr;\n+            }\n+        }\n+        return sb != null ? sb.toString() : path;\n+    }\n+    private String cleanLeadingSlash(String path) {\n         boolean slash = false;\n         for (int i = 0; i < path.length(); i++) {\n             if (path.charAt(i) == '/') {"], "num_changed_lines": 4, "num_java_non_test_files": 2}


==> analyzer/starcoder/ds_config_zero_2.json <==
{
    "zero_optimization": {
        "stage": 2,
        "contiguous_gradients": true,
        "sub_group_size": 0,
        "reduce_bucket_size": "auto",
        "stage3_prefetch_bucket_size": "auto",
        "stage3_param_persistence_threshold": "auto",
        "stage3_max_live_parameters": 0,
        "stage3_max_reuse_distance": 0,
        "stage3_gather_16bit_weights_on_model_save": true
    },
    "fp16": {
        "enabled": "auto",
        "auto_cast": false,
        "loss_scale": 0,
        "initial_scale_power": 32,
        "loss_scale_window": 1000,
        "hysteresis": 2,
        "min_loss_scale": 1
    },
    "gradient_accumulation_steps": "auto",
    "gradient_clipping": "auto",
    "train_batch_size": "auto",
    "train_micro_batch_size_per_gpu": "auto",
    "wall_clock_breakdown": false
}

==> analyzer/starcoder/ds_config_zero_3.json <==
{
    "zero_optimization": {
        "stage": 3,
        "offload_optimizer": {
            "device": "cpu",
            "pin_memory": true
        },
        "offload_param": {
            "device": "cpu",
            "pin_memory": true
        },
        "contiguous_gradients": true,
        "sub_group_size": 0,
        "reduce_bucket_size": "auto",
        "stage3_prefetch_bucket_size": "auto",
        "stage3_param_persistence_threshold": "auto",
        "stage3_max_live_parameters": 0,
        "stage3_max_reuse_distance": 0,
        "stage3_gather_16bit_weights_on_model_save": true
    },
    "fp16": {
        "enabled": "auto",
        "auto_cast": false,
        "loss_scale": 0,
        "initial_scale_power": 32,
        "loss_scale_window": 1000,
        "hysteresis": 2,
        "min_loss_scale": 1
    },
    "gradient_accumulation_steps": "auto",
    "gradient_clipping": "auto",
    "train_batch_size": "auto",
    "train_micro_batch_size_per_gpu": "auto",
    "wall_clock_breakdown": false
}

==> analyzer/starcoder/test/dataset_dict.json <==
{"splits": ["train", "valid"]}

==> analyzer/starcoder/test/train/dataset_info.json <==
{
  "citation": "",
  "description": "",
  "features": {
    "a": {
      "dtype": "int64",
      "_type": "Value"
    },
    "b": {
      "dtype": "int64",
      "_type": "Value"
    }
  },
  "homepage": "",
  "license": ""
}

==> analyzer/starcoder/test/train/state.json <==
{
  "_data_files": [
    {
      "filename": "data-00000-of-00001.arrow"
    }
  ],
  "_fingerprint": "a4cd0149bb526ec5",
  "_format_columns": null,
  "_format_kwargs": {},
  "_format_type": null,
  "_output_all_columns": false,
  "_split": null
}

==> analyzer/starcoder/test/valid/dataset_info.json <==
{
  "citation": "",
  "description": "",
  "features": {
    "a": {
      "dtype": "int64",
      "_type": "Value"
    },
    "b": {
      "dtype": "int64",
      "_type": "Value"
    }
  },
  "homepage": "",
  "license": ""
}

==> analyzer/starcoder/test/valid/state.json <==
{
  "_data_files": [
    {
      "filename": "data-00000-of-00001.arrow"
    }
  ],
  "_fingerprint": "a4cd0149bb526ec5",
  "_format_columns": null,
  "_format_kwargs": {},
  "_format_type": null,
  "_output_all_columns": false,
  "_split": null
}

==> tab/hutool_recent500_results.csv <==
commit_link,bert-base-score,graph-base-score
https://github.com/dromara/hutool/commit/6b824e2a86b130e7ae3df38484e0dbf5ce2e5aa6,0.858,0.0024
https://github.com/dromara/hutool/commit/64f575fe74c97f4dae4d0133f64aa9aa8b4ad729,0.858,0.2817
https://github.com/dromara/hutool/commit/c07a3d94bfb20863cce5bf0e36e7005d05826ffd,0.858,0.0024
https://github.com/dromara/hutool/commit/dad1790b95ea778ca40b0307234dafc7632dc5c8,0.014,1
https://github.com/dromara/hutool/commit/7a4f295be0f74c202a82a8d8bb496803e53eca48,0.995,0.274
https://github.com/dromara/hutool/commit/c33550f703f5d1d7dd71ad2992d79a5e5532ce2c,0.995,0.9925
https://github.com/dromara/hutool/commit/609dc4d865524e7cd9560107ab4a3cd85ebbe637,0.899,0.0461
https://github.com/dromara/hutool/commit/721faf353a188c7d3d7eb6575a7ce0fb6bbc2958,0.941,0.1282
https://github.com/dromara/hutool/commit/c5e90f5e6973232b262679e8b3b17392bd91a2b3,0.941,0.1282
https://github.com/dromara/hutool/commit/8a4496b3af10fe88896571e14d0befb44652090b,0,0.9978
https://github.com/dromara/hutool/commit/acb40326f606a81b648e466b853bca7fd8d1acbe,0.997,0.0014
https://github.com/dromara/hutool/commit/b79e8ced7ec6e2f4fc66e20fef437444d5d676a2,0,0.8002
https://github.com/dromara/hutool/commit/ce1c0bab452482621d102ab3154df10870a436d7,0.966,0.1353
https://github.com/dromara/hutool/commit/91de866ffa4617e7beb513c71744af60704e9947,0.999,0.2067
https://github.com/dromara/hutool/commit/923aa1cf21dbdce38cb32fd751ce8ed0f4bfc82a,0.995,0.0874
https://github.com/dromara/hutool/commit/f941bf1dd3c1b9fdd7b679b9469da64483fcd46b,0.999,0.6342
https://github.com/dromara/hutool/commit/64975c1ea93be30e8431fc30146e2b251e508036,0.999,0.6342
https://github.com/dromara/hutool/commit/0d0dd1b9d27f462c95ff1378da29c1ff67f1b05c,0.002,0.997
https://github.com/dromara/hutool/commit/cd310a2bca5f2157162349e7724f0b418f01b517,0.097,0.9429
https://github.com/dromara/hutool/commit/4fcdabb3f24205e54de359ea60d21a1d9531a488,0.999,0.3239
https://github.com/dromara/hutool/commit/7af3344b5ea87851a65dd58a8a227ebb2817c011,0.962,0.5258
https://github.com/dromara/hutool/commit/b884cdaedd8bc5828f87705851d78e06bd19acf6,0.972,0.029
https://github.com/dromara/hutool/commit/317d8ee527e02d9a7df462a64d05b908ff32f981,0.005,0.9978
https://github.com/dromara/hutool/commit/f7652210a0fdd87335423e5caed84472908155a2,0.011,0.9899
https://github.com/dromara/hutool/commit/8b0b21f7425782fbccba18f0ca2f3021b76d9f19,0.011,0.9899
https://github.com/dromara/hutool/commit/7bed31e13f4df8a4d65ee898d1c0839e3f09215a,0.001,0.9915
https://github.com/dromara/hutool/commit/8395ca12b0cb64201ca98a5db230e5a27ced45e9,0.006,0.9917
https://github.com/dromara/hutool/commit/d192a53bbb93f3085b8484a44f5c36ab96d2d893,0.993,0.8812
https://github.com/dromara/hutool/commit/59470d1669eee5f3304558e0d7f14d5c3f279218,0.989,0.8771
https://github.com/dromara/hutool/commit/88c959c4ed42b75f03add908e35a561fabb1e9bf,0,0.8389
https://github.com/dromara/hutool/commit/0390c8c606962eade078de766bfb647d70fb9d90,0.992,0.9964
https://github.com/dromara/hutool/commit/88e99a3972a2cc8adb3941a5f4ec56641df5ba61,0.985,0.7687
https://github.com/dromara/hutool/commit/3c72340868c70aa8a867559584a6b733f5357ed7,0.006,0.9917
https://github.com/dromara/hutool/commit/292ceb594b594d04c6740ce3d91c20ebfe122856,0.002,0.9705
https://github.com/dromara/hutool/commit/4b7da5119b32f173c96e575bad130ba2a8ade6b7,0.837,0.993
https://github.com/dromara/hutool/commit/def6fe2b6037fc15af1015e867a057269b4602d9,0.999,0.0168
https://github.com/dromara/hutool/commit/4cc18740a36b41261be681eb8583ed3734de6596,0.012,0.8029
https://github.com/dromara/hutool/commit/aef20c411ddb35b28f177d790e79ab4e980ae49b,0.998,0.8186
https://github.com/dromara/hutool/commit/dc5992b1391f12b40021d005015bc40ba8a924d4,0,0.9664
https://github.com/dromara/hutool/commit/5af423ddc2d8c334a060fad64a88fbcfbe999103,0.001,0.9697
https://github.com/dromara/hutool/commit/afc00aa0b0a812bb059e34da7ae44408a0e6ea5d,0.998,0.9601
https://github.com/dromara/hutool/commit/17647af98da1ee3ada25b34d90b344d8765349ce,0.998,0.9601
https://github.com/dromara/hutool/commit/52617b203299fc9675f87b7c5efb7a9e2ad6a3b4,0.043,0.9557
https://github.com/dromara/hutool/commit/a717d0342071c9dc5d83b91d2caeacfe8476bb98,0.001,0.8202
https://github.com/dromara/hutool/commit/0d11f82ee8370027edfc3414051ad4d0dde4f634,0.996,0.2794
https://github.com/dromara/hutool/commit/f5cb27a608baeed78305b9ae36eb009eb64ce113,0.371,0.8465
https://github.com/dromara/hutool/commit/029801deeda5fcc985949f3de78767ec0a84e7d6,0.985,0.3437
https://github.com/dromara/hutool/commit/ca2fbf45f3215ee106321536bb59b62b58c4c0f1,0.985,0.3437
https://github.com/dromara/hutool/commit/c3f378207b33d1b0dfb5590d63dd7360976765b7,0.999,0.9844
https://github.com/dromara/hutool/commit/12abd63460b1b385c55f294a19da778b53ba0502,0.985,0.3437
https://github.com/dromara/hutool/commit/66949c9b4bdb36cca60b12a0facf55195abd0cc0,0.023,1
https://github.com/dromara/hutool/commit/2d311a6b90160e91b22058907a10edc8d395dff5,0.023,1
https://github.com/dromara/hutool/commit/2169e33e6159ddbc132ce244ecd8ac5d1fa073a2,0.346,0.8214
https://github.com/dromara/hutool/commit/b710b83780a023a4165e0af911afdc39fe9dd0fd,0.346,0.8214
https://github.com/dromara/hutool/commit/648a8e94435b7c822d6d76f3f36ca1096882aa98,0,0.8867
https://github.com/dromara/hutool/commit/02e85a80e566b212ad8cf87bc943a567dcc0b9ee,0.992,0.9179
https://github.com/dromara/hutool/commit/1d1061eae6f4891e0d183b71e5ee94769ce311cb,0,0.8867
https://github.com/dromara/hutool/commit/e20c0c3fccb2841cda82cd47ff9a68ebf312868f,0.013,0.9011
https://github.com/dromara/hutool/commit/5e6804536e5c19240df90f426f78b2bf2270cd09,0.013,0.9011
https://github.com/dromara/hutool/commit/21eecdc76053680eaa51b1ccd9a6b3e63ecfb1dd,0.944,0.1552
https://github.com/dromara/hutool/commit/b212fdc685b71d346070a72495bf58ca5fb39d94,0.096,1
https://github.com/dromara/hutool/commit/554b828745f292bc1053ff52597e6b311f83be39,0.811,0.5948
https://github.com/dromara/hutool/commit/a0cba2fd55a42ce899084871a456f7d5ca55c68b,0.952,0.0155
https://github.com/dromara/hutool/commit/582f9e7a8c62246ee9913cafd1d3c8a57f9099e1,0.167,0.9382
https://github.com/dromara/hutool/commit/b596be10834083ebc5ae7c2e2bbe65a0a8c8f6ed,0.001,0.9917
https://github.com/dromara/hutool/commit/f4c46d5b98cd1a594785e856480664656484fbe5,0.997,0.1112
https://github.com/dromara/hutool/commit/1a0c22b555137618eb406922cb24636f22a8cc48,0.902,0.0005
https://github.com/dromara/hutool/commit/5d62517ad32d0ce3b60551438694e0a8e53a56d6,0.97,0.1267
https://github.com/dromara/hutool/commit/05c32a8f46e237c670ec46f4420d4a5e4de68a7a,0.998,0.9817
https://github.com/dromara/hutool/commit/f4d73ee66e900c8f7e93693028ee298b6c988362,0.794,0.8353
https://github.com/dromara/hutool/commit/b92d98e286dc85a7abc68df55aada1d8c2450855,0.97,0.1267
https://github.com/dromara/hutool/commit/7faa15c39378cc84fa11f864f8b1edb5d059a174,0.794,0.8353
https://github.com/dromara/hutool/commit/8e33ba1799ccdb9082099a99bc166806024af9f0,0.902,0.0005
https://github.com/dromara/hutool/commit/988e59eafd4dff07ae28fb5ac35418371e9b9066,0.001,0.9917
https://github.com/dromara/hutool/commit/ecde50834641eafc30e2a8460a6bb3546336cde9,0.969,0.7064
https://github.com/dromara/hutool/commit/d8283fedb0e4c6b159e3f8a1b1ed168167d924da,0.575,0.8603
https://github.com/dromara/hutool/commit/c3470ab2889509da974028973aaf439abfece96e,0.03,0.985
https://github.com/dromara/hutool/commit/5f10d2d0251003b8dc4c34c38f11fdfb682e827f,0.03,0.985
https://github.com/dromara/hutool/commit/26771b2853ab1e0f4dd267568c516584e2283e02,0.998,0.2966
https://github.com/dromara/hutool/commit/31bcd02732dd14e5f0a3a30a9e993c9bd4d85717,0.03,0.985
https://github.com/dromara/hutool/commit/c72757b8133ab80331f5683aeb0e304f285b932b,0,0.9909
https://github.com/dromara/hutool/commit/8db6cb041b47cd016716affb3e38c1621c74c454,0,0.9234
https://github.com/dromara/hutool/commit/a4e7ee5c91f61d87846ecb5e5f38b7306ed28270,0,0.8545
https://github.com/dromara/hutool/commit/7258e6dd3f148fb53225fbafcb0359d79857ec9b,0.001,0.9885
https://github.com/dromara/hutool/commit/5bd8a298ba377bb7771064fb6d74880d02987dbf,0,0.8545
https://github.com/dromara/hutool/commit/28430e034031a724cf0ec3bfe6179833fda1b6fc,0.952,0.0157
https://github.com/dromara/hutool/commit/3776f5a1efafa4f31bcf405ef42a22205c10c80a,0.992,0.9996
https://github.com/dromara/hutool/commit/ecc4cd64eb15a785c66f3b21ffd79828120520fe,0.998,0.2568
https://github.com/dromara/hutool/commit/9234846eb7ed5d8f0ad45bae0d0332a1f03daca5,0.909,0.489
https://github.com/dromara/hutool/commit/fd2756d09b2a9781bc6e94e82c27aa2cfaf57488,0.993,0.261
https://github.com/dromara/hutool/commit/2bafc6c8a89c94d6c7132f69b0a34f5d3671c708,0.001,0.9614
https://github.com/dromara/hutool/commit/2142d6522a1a5ef5647a540cab12983ccef20414,0.845,0.9395
https://github.com/dromara/hutool/commit/c54b5291530a37ddba8cfe2611d4ac74720db85b,0.999,0.4011
https://github.com/dromara/hutool/commit/b6f0a9b74bebcd3de3e5cf97ffddee371f25190a,0.999,0.1105
https://github.com/dromara/hutool/commit/4c0d594e99287a99043bca9cc169977fb1caced1,0.001,0.9414
https://github.com/dromara/hutool/commit/1b412c9eda39799bc94b0781d8e14bcebfcec818,0.999,0.1105
https://github.com/dromara/hutool/commit/834d466879a99fcfe64c20ec2622dcbc2142ded3,0.999,0.1116
https://github.com/dromara/hutool/commit/f31eb8512e5e6fef1cfacf6b392c5652f6303cfa,0.983,0.0531
https://github.com/dromara/hutool/commit/5189fa52dd22367a4119a9ef7cce12501e69ebd9,0.983,0.0531
https://github.com/dromara/hutool/commit/924f6c226d2bb6910ae439885ce8b896882f3ece,0.954,0.0165
https://github.com/dromara/hutool/commit/364d6a2560ca94533b868e465a52e8261b74e49e,0.954,0.0165
https://github.com/dromara/hutool/commit/7eb899e22618d15c1a219e620cc358781640a190,0.112,0.9086
https://github.com/dromara/hutool/commit/82824793ba26d7be3cb87a180fd79e514b300100,0.983,0.0505
https://github.com/dromara/hutool/commit/4212d47bc243e1609b27a6772f7eb11263dec9c9,0.999,0.8198
https://github.com/dromara/hutool/commit/2c24738b2c490f6dc2af967629c482283696d8a3,0.972,0.0292
https://github.com/dromara/hutool/commit/52496bb62f33df75966de752bf75c79389790622,0.874,0.9862
https://github.com/dromara/hutool/commit/bef38c365b7adcf3ef328be0864468413e682729,0.049,0.9857
https://github.com/dromara/hutool/commit/d30e8ab55b4d6c59a9fa475d970aa4ae6f564b1c,0,0.9721
https://github.com/dromara/hutool/commit/0b8c4bbad02b280a22115c8b383a288b77eda887,0,0.9721
https://github.com/dromara/hutool/commit/ec5965f49c928dd9d509f1161ed3ab52fd1a3c6f,0.371,0.9572
https://github.com/dromara/hutool/commit/df139f8ab742178491119f20e73fd182ea0e6f56,0.005,0.9978
https://github.com/dromara/hutool/commit/8bbe6bbf713b50243dba38ca2f31e1227b7d67b4,0.442,0.8808
https://github.com/dromara/hutool/commit/6d83db671bf3275d0d3bef1d5470f00cf6647849,0,0.8431
https://github.com/dromara/hutool/commit/eef7943d8a6f0688acff8eb705b3bcb8e7fbaab6,0,0.8395
https://github.com/dromara/hutool/commit/0941210553e4b48525d636012fef3df20b92d7f2,0,0.9201


==> tab/shiro_recent500_results.csv <==
commit_link,bert-base-score,graph-base-score,
https://github.com/apache/shiro/commit/d64f92a12d999d8bc1d6a229a9656c5aec2d58e7,0.999,0.9962,bugfix: catch illegally-formatted cookies
https://github.com/apache/shiro/commit/cbfcfddce6351f5b8e27aac831db6fe213cf0598,0.999,0.0002,
https://github.com/apache/shiro/commit/4cbec4168cbe012299bf9dbf3ef3a6d338899adc,0.999,0.0777,bugfix
https://github.com/apache/shiro/commit/38eca14ebc970421ed1c2de0d4d1733b17198fde,0.999,0.8888,
https://github.com/apache/shiro/commit/141a13d9bd7db5c6172bdc8b921ebc541f953bd1,0.037,0.9997,bugfix
https://github.com/apache/shiro/commit/65e6c981f06717d9381f9c9e22b5f65282089e25,0.992,0,CVE-2023-22602
https://github.com/apache/shiro/commit/c0966bbd2b179268bc8c853ffaf5cc0498a38fbf,0.999,0.0222,
https://github.com/apache/shiro/commit/86f605b971afc9cda39d0b1f287feffc2442109e,0.999,0.0755,
https://github.com/apache/shiro/commit/f42ae2c79ca7268535f4fa907d36572b953a88a6,0.243,0.9954,
https://github.com/apache/shiro/commit/22078ba50eb22420c1c6b8e327288f8dc85a8064,0.934,0.9998,升级依赖的有漏洞的包，pom文件不在训练数据范围，这里应该是误报

